Thermodynamical String Fragmentation

The observation of heavy-ion-like behaviour in pp collisions at the LHC suggests that more physics mechanisms are at play than traditionally assumed. The introduction e.g. of quark-gluon plasma or colour rope formation can describe several of the observations, but as of yet there is no established paradigm. In this article we study a few possible modifications to the Pythia event generator, which describes a wealth of data but fails for a number of recent observations. Firstly, we present a new model for generating the transverse momentum of hadrons during the string fragmentation process, inspired by thermodynamics, where heavier hadrons naturally are suppressed in rate but obtain a higher average transverse momentum. Secondly, close-packing of strings is taken into account by making the temperature or string tension environment-dependent. Thirdly, a simple model for hadron rescattering is added. The effect of these modifications is studied, individually and taken together, and compared with data mainly from the LHC. While some improvements can be noted, it turns out to be nontrivial to obtain effects as big as required, and further work is called for.

==> images/data/ALEPH_1996_S3486095/d11-x01-y01-pTin.dat <==
# BEGIN PLOT
DrawOnly=/REF/ALEPH_1996_S3486095/d11-x01-y01 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/ALEPH_1996_S3486095/d11-x01-y01 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/ALEPH_1996_S3486095/d11-x01-y01 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/ALEPH_1996_S3486095/d11-x01-y01
Title=In-plane $p_\perp$ in GeV/$c$ w.r.t. sphericity axes (charged)
RatioPlotReference=/REF/ALEPH_1996_S3486095/d11-x01-y01
RatioPlot=1
RatioPlotSameStyle=1
LogY=1
XLabel=$p_\perp^\text{in}$ [GeV/$c$]
YLabel=$1/\sigma\,\text{d}{\sigma}/\text{d}{p_\perp^\text{in}}$
Legend=1
LegendXPos=0.5
FullRange=1
# END PLOT

# BEGIN HISTOGRAM /REF/ALEPH_1996_S3486095/d11-x01-y01
ConnectBins=0
ErrorBars=1
Path=/REF/ALEPH_1996_S3486095/d11-x01-y01
PolyMarker=*
Title=ALEPH data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	4.830000e+01	2.942788e-01	2.942788e-01
1.000000e-01	2.000000e-01	3.814000e+01	4.318565e-01	4.318565e-01
2.000000e-01	3.000000e-01	2.821000e+01	1.529706e-01	1.529706e-01
3.000000e-01	4.000000e-01	2.045000e+01	8.544004e-02	8.544004e-02
4.000000e-01	5.000000e-01	1.505000e+01	5.385165e-02	5.385165e-02
5.000000e-01	6.000000e-01	1.122000e+01	4.472136e-02	4.472136e-02
6.000000e-01	7.000000e-01	8.522000e+00	4.438468e-02	4.438468e-02
7.000000e-01	8.000000e-01	6.602000e+00	3.716181e-02	3.716181e-02
8.000000e-01	9.000000e-01	5.180000e+00	2.906888e-02	2.906888e-02
9.000000e-01	1.000000e+00	4.156000e+00	2.418677e-02	2.418677e-02
1.000000e+00	1.200000e+00	3.045000e+00	1.746425e-02	1.746425e-02
1.200000e+00	1.400000e+00	2.095000e+00	1.341641e-02	1.341641e-02
1.400000e+00	1.600000e+00	1.473000e+00	1.118034e-02	1.118034e-02
1.600000e+00	1.800000e+00	1.081000e+00	8.944272e-03	8.944272e-03
1.800000e+00	2.000000e+00	8.036000e-01	8.407735e-03	8.407735e-03
2.000000e+00	2.500000e+00	5.104000e-01	5.515433e-03	5.515433e-03
2.500000e+00	3.000000e+00	2.753000e-01	3.264966e-03	3.264966e-03
3.000000e+00	3.500000e+00	1.601000e-01	2.370654e-03	2.370654e-03
3.500000e+00	4.000000e+00	9.700000e-02	1.700000e-03	1.700000e-03
4.000000e+00	5.000000e+00	4.930000e-02	8.944272e-04	8.944272e-04
5.000000e+00	6.000000e+00	2.020000e-02	5.000000e-04	5.000000e-04
6.000000e+00	7.000000e+00	8.800000e-03	2.828427e-04	2.828427e-04
7.000000e+00	8.000000e+00	4.000000e-03	2.236068e-04	2.236068e-04
8.000000e+00	1.000000e+01	1.240000e-03	8.602325e-05	8.602325e-05
1.000000e+01	1.400000e+01	1.500000e-04	3.162278e-05	3.162278e-05
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/ALEPH_1996_S3486095/d11-x01-y01
ErrorBars=1
LineColor={[HTML]{EE3311}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/ALEPH_1996_S3486095/d11-x01-y01
ScaledBy=9.9999999999999995e-07
Title=default
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	4.558148e+01	2.134982e-02	2.134982e-02
1.000000e-01	2.000000e-01	3.609419e+01	1.899847e-02	1.899847e-02
2.000000e-01	3.000000e-01	2.718929e+01	1.648918e-02	1.648918e-02
3.000000e-01	4.000000e-01	2.029740e+01	1.424689e-02	1.424689e-02
4.000000e-01	5.000000e-01	1.524560e+01	1.234731e-02	1.234731e-02
5.000000e-01	6.000000e-01	1.153980e+01	1.074235e-02	1.074235e-02
6.000000e-01	7.000000e-01	8.827490e+00	9.395472e-03	9.395472e-03
7.000000e-01	8.000000e-01	6.823250e+00	8.260297e-03	8.260297e-03
8.000000e-01	9.000000e-01	5.342950e+00	7.309549e-03	7.309549e-03
9.000000e-01	1.000000e+00	4.216820e+00	6.493705e-03	6.493705e-03
1.000000e+00	1.200000e+00	3.053655e+00	3.907464e-03	3.907464e-03
1.200000e+00	1.400000e+00	2.053060e+00	3.203951e-03	3.203951e-03
1.400000e+00	1.600000e+00	1.432785e+00	2.676551e-03	2.676551e-03
1.600000e+00	1.800000e+00	1.028980e+00	2.268237e-03	2.268237e-03
1.800000e+00	2.000000e+00	7.575300e-01	1.946189e-03	1.946189e-03
2.000000e+00	2.500000e+00	4.730500e-01	9.726767e-04	9.726767e-04
2.500000e+00	3.000000e+00	2.523480e-01	7.104196e-04	7.104196e-04
3.000000e+00	3.500000e+00	1.443520e-01	5.373118e-04	5.373118e-04
3.500000e+00	4.000000e+00	8.574400e-02	4.141111e-04	4.141111e-04
4.000000e+00	5.000000e+00	4.254100e-02	2.062547e-04	2.062547e-04
5.000000e+00	6.000000e+00	1.739300e-02	1.318825e-04	1.318825e-04
6.000000e+00	7.000000e+00	7.214000e-03	8.493527e-05	8.493527e-05
7.000000e+00	8.000000e+00	3.084000e-03	5.553377e-05	5.553377e-05
8.000000e+00	1.000000e+01	1.022000e-03	2.260531e-05	2.260531e-05
1.000000e+01	1.400000e+01	1.135000e-04	5.326819e-06	5.326819e-06
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/ALEPH_1996_S3486095/d11-x01-y01
ErrorBars=1
LineColor={[HTML]{3366FF}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/ALEPH_1996_S3486095/d11-x01-y01
ScaledBy=9.9999999999999995e-07
Title=Gaussian $p_\perp$
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00    1.000000e-01    4.763622e+01    2.182572e-02    2.182572e-02
1.000000e-01    2.000000e-01    3.767444e+01    1.940990e-02    1.940990e-02
2.000000e-01    3.000000e-01    2.823740e+01    1.680399e-02    1.680399e-02
3.000000e-01    4.000000e-01    2.085213e+01    1.444027e-02    1.444027e-02
4.000000e-01    5.000000e-01    1.548011e+01    1.244191e-02    1.244191e-02
5.000000e-01    6.000000e-01    1.158399e+01    1.076289e-02    1.076289e-02
6.000000e-01    7.000000e-01    8.754890e+00    9.356757e-03    9.356757e-03
7.000000e-01    8.000000e-01    6.722180e+00    8.198890e-03    8.198890e-03
8.000000e-01    9.000000e-01    5.226830e+00    7.229682e-03    7.229682e-03
9.000000e-01    1.000000e+00    4.126550e+00    6.423823e-03    6.423823e-03
1.000000e+00    1.200000e+00    2.989625e+00    3.866281e-03    3.866281e-03
1.200000e+00    1.400000e+00    2.007005e+00    3.167811e-03    3.167811e-03
1.400000e+00    1.600000e+00    1.392465e+00    2.638622e-03    2.638622e-03
1.600000e+00    1.800000e+00    1.006445e+00    2.243262e-03    2.243262e-03
1.800000e+00    2.000000e+00    7.344650e-01    1.916331e-03    1.916331e-03
2.000000e+00    2.500000e+00    4.605860e-01    9.597771e-04    9.597771e-04
2.500000e+00    3.000000e+00    2.453900e-01    7.005569e-04    7.005569e-04
3.000000e+00    3.500000e+00    1.401860e-01    5.295017e-04    5.295017e-04
3.500000e+00    4.000000e+00    8.316800e-02    4.078431e-04    4.078431e-04
4.000000e+00    5.000000e+00    4.125900e-02    2.031231e-04    2.031231e-04
5.000000e+00    6.000000e+00    1.659900e-02    1.288371e-04    1.288371e-04
6.000000e+00    7.000000e+00    7.026000e-03    8.382124e-05    8.382124e-05
7.000000e+00    8.000000e+00    3.037000e-03    5.510898e-05    5.510898e-05
8.000000e+00    1.000000e+01    9.590000e-04    2.189749e-05    2.189749e-05
1.000000e+01    1.400000e+01    1.030000e-04    5.074446e-06    5.074446e-06
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/ALEPH_1996_S3486095/d11-x01-y01
ErrorBars=1
LineColor={[HTML]{109618}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/ALEPH_1996_S3486095/d11-x01-y01
ScaledBy=9.9999999999999995e-07
Title=Thermal $p_\perp$
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	4.887020e+01	2.210662e-02	2.210662e-02
1.000000e-01	2.000000e-01	3.784996e+01	1.945508e-02	1.945508e-02
2.000000e-01	3.000000e-01	2.770145e+01	1.664376e-02	1.664376e-02
3.000000e-01	4.000000e-01	2.016264e+01	1.419953e-02	1.419953e-02
4.000000e-01	5.000000e-01	1.488778e+01	1.220156e-02	1.220156e-02
5.000000e-01	6.000000e-01	1.121240e+01	1.058887e-02	1.058887e-02
6.000000e-01	7.000000e-01	8.591649e+00	9.269119e-03	9.269119e-03
7.000000e-01	8.000000e-01	6.685927e+00	8.176755e-03	8.176755e-03
8.000000e-01	9.000000e-01	5.282775e+00	7.268274e-03	7.268274e-03
9.000000e-01	1.000000e+00	4.201344e+00	6.481781e-03	6.481781e-03
1.000000e+00	1.200000e+00	3.075113e+00	3.921171e-03	3.921171e-03
1.200000e+00	1.400000e+00	2.074072e+00	3.220306e-03	3.220306e-03
1.400000e+00	1.600000e+00	1.449906e+00	2.692497e-03	2.692497e-03
1.600000e+00	1.800000e+00	1.038376e+00	2.278571e-03	2.278571e-03
1.800000e+00	2.000000e+00	7.669410e-01	1.958241e-03	1.958241e-03
2.000000e+00	2.500000e+00	4.762544e-01	9.759662e-04	9.759662e-04
2.500000e+00	3.000000e+00	2.528922e-01	7.111858e-04	7.111858e-04
3.000000e+00	3.500000e+00	1.443421e-01	5.372937e-04	5.372937e-04
3.500000e+00	4.000000e+00	8.662208e-02	4.162263e-04	4.162263e-04
4.000000e+00	5.000000e+00	4.306904e-02	2.075309e-04	2.075309e-04
5.000000e+00	6.000000e+00	1.709802e-02	1.307594e-04	1.307594e-04
6.000000e+00	7.000000e+00	7.368007e-03	8.583714e-05	8.583714e-05
7.000000e+00	8.000000e+00	3.116003e-03	5.582120e-05	5.582120e-05
8.000000e+00	1.000000e+01	1.009001e-03	2.246110e-05	2.246110e-05
1.000000e+01	1.400000e+01	1.135001e-04	5.326824e-06	5.326824e-06
# END HISTOGRAM



==> images/data/ALEPH_1996_S3486095/d12-x01-y01-pTout.dat <==
# BEGIN PLOT
DrawOnly=/REF/ALEPH_1996_S3486095/d12-x01-y01 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/ALEPH_1996_S3486095/d12-x01-y01 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/ALEPH_1996_S3486095/d12-x01-y01 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/ALEPH_1996_S3486095/d12-x01-y01
Title=Out-of-plane $p_\perp$ in GeV/$c$ w.r.t. sphericity axes (charged)
RatioPlotReference=/REF/ALEPH_1996_S3486095/d12-x01-y01
RatioPlot=1
RatioPlotSameStyle=1
LogY=1
XLabel=$p_\perp^\text{out}$ [GeV/$c$]
YLabel=$1/\sigma\,\text{d}{\sigma}/\text{d}{p_\perp^\text{out}}$
Legend=1
LegendXPos=0.5
FullRange=1
# END PLOT

# BEGIN HISTOGRAM /REF/ALEPH_1996_S3486095/d12-x01-y01
ConnectBins=0
ErrorBars=1
Path=/REF/ALEPH_1996_S3486095/d12-x01-y01
PolyMarker=*
Title=ALEPH data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	6.766000e+01	3.733631e-01	3.733631e-01
1.000000e-01	2.000000e-01	5.130000e+01	5.614268e-01	5.614268e-01
2.000000e-01	3.000000e-01	3.435000e+01	1.726268e-01	1.726268e-01
3.000000e-01	4.000000e-01	2.140000e+01	9.486833e-02	9.486833e-02
4.000000e-01	5.000000e-01	1.286000e+01	5.385165e-02	5.385165e-02
5.000000e-01	6.000000e-01	7.722000e+00	3.361547e-02	3.361547e-02
6.000000e-01	7.000000e-01	4.690000e+00	2.220360e-02	2.220360e-02
7.000000e-01	8.000000e-01	2.881000e+00	1.562050e-02	1.562050e-02
8.000000e-01	9.000000e-01	1.830000e+00	1.360147e-02	1.360147e-02
9.000000e-01	1.000000e+00	1.198000e+00	1.140175e-02	1.140175e-02
1.000000e+00	1.200000e+00	6.731000e-01	7.294518e-03	7.294518e-03
1.200000e+00	1.400000e+00	3.265000e-01	4.327817e-03	4.327817e-03
1.400000e+00	1.600000e+00	1.687000e-01	3.522783e-03	3.522783e-03
1.600000e+00	1.800000e+00	9.220000e-02	3.001666e-03	3.001666e-03
1.800000e+00	2.000000e+00	5.250000e-02	2.282542e-03	2.282542e-03
2.000000e+00	2.500000e+00	2.230000e-02	1.118034e-03	1.118034e-03
2.500000e+00	3.000000e+00	6.900000e-03	5.000000e-04	5.000000e-04
3.000000e+00	3.500000e+00	2.600000e-03	2.828427e-04	2.828427e-04
3.500000e+00	5.000000e+00	4.000000e-04	5.656854e-05	5.656854e-05
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/ALEPH_1996_S3486095/d12-x01-y01
ErrorBars=1
LineColor={[HTML]{EE3311}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/ALEPH_1996_S3486095/d12-x01-y01
ScaledBy=9.9999999999999995e-07
Title=default
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00    1.000000e-01    6.366457e+01    2.523184e-02    2.523184e-02
1.000000e-01    2.000000e-01    4.844400e+01    2.201000e-02    2.201000e-02
2.000000e-01    3.000000e-01    3.348190e+01    1.829806e-02    1.829806e-02
3.000000e-01    4.000000e-01    2.177874e+01    1.475762e-02    1.475762e-02
4.000000e-01    5.000000e-01    1.365762e+01    1.168658e-02    1.168658e-02
5.000000e-01    6.000000e-01    8.382260e+00    9.155468e-03    9.155468e-03
6.000000e-01    7.000000e-01    5.111320e+00    7.149350e-03    7.149350e-03
7.000000e-01    8.000000e-01    3.123190e+00    5.588551e-03    5.588551e-03
8.000000e-01    9.000000e-01    1.928690e+00    4.391685e-03    4.391685e-03
9.000000e-01    1.000000e+00    1.215600e+00    3.486546e-03    3.486546e-03
1.000000e+00    1.200000e+00    6.489350e-01    1.801298e-03    1.801298e-03
1.200000e+00    1.400000e+00    2.942950e-01    1.213044e-03    1.213044e-03
1.400000e+00    1.600000e+00    1.426100e-01    8.444229e-04    8.444229e-04
1.600000e+00    1.800000e+00    7.402500e-02    6.083790e-04    6.083790e-04
1.800000e+00    2.000000e+00    4.125500e-02    4.541751e-04    4.541751e-04
2.000000e+00    2.500000e+00    1.714200e-02    1.851594e-04    1.851594e-04
2.500000e+00    3.000000e+00    5.110000e-03    1.010940e-04    1.010940e-04
3.000000e+00    3.500000e+00    1.756000e-03    5.926213e-05    5.926213e-05
3.500000e+00    5.000000e+00    3.126667e-04    1.443761e-05    1.443761e-05
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/ALEPH_1996_S3486095/d12-x01-y01
ErrorBars=1
LineColor={[HTML]{3366FF}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/ALEPH_1996_S3486095/d12-x01-y01
ScaledBy=9.9999999999999995e-07
Title=Gaussian $p_\perp$
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00    1.000000e-01    6.660762e+01    2.580845e-02    2.580845e-02
1.000000e-01    2.000000e-01    5.048186e+01    2.246817e-02    2.246817e-02
2.000000e-01    3.000000e-01    3.448021e+01    1.856885e-02    1.856885e-02
3.000000e-01    4.000000e-01    2.199476e+01    1.483063e-02    1.483063e-02
4.000000e-01    5.000000e-01    1.345581e+01    1.159992e-02    1.159992e-02
5.000000e-01    6.000000e-01    8.037260e+00    8.965077e-03    8.965077e-03
6.000000e-01    7.000000e-01    4.786840e+00    6.918699e-03    6.918699e-03
7.000000e-01    8.000000e-01    2.882580e+00    5.368966e-03    5.368966e-03
8.000000e-01    9.000000e-01    1.760560e+00    4.195903e-03    4.195903e-03
9.000000e-01    1.000000e+00    1.104960e+00    3.324094e-03    3.324094e-03
1.000000e+00    1.200000e+00    5.885400e-01    1.715430e-03    1.715430e-03
1.200000e+00    1.400000e+00    2.688650e-01    1.159450e-03    1.159450e-03
1.400000e+00    1.600000e+00    1.324150e-01    8.136799e-04    8.136799e-04
1.600000e+00    1.800000e+00    6.935000e-02    5.888548e-04    5.888548e-04
1.800000e+00    2.000000e+00    3.934500e-02    4.435369e-04    4.435369e-04
2.000000e+00    2.500000e+00    1.580800e-02    1.778089e-04    1.778089e-04
2.500000e+00    3.000000e+00    4.632000e-03    9.624968e-05    9.624968e-05
3.000000e+00    3.500000e+00    1.526000e-03    5.524491e-05    5.524491e-05
3.500000e+00    5.000000e+00    3.033333e-04    1.422049e-05    1.422049e-05
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/ALEPH_1996_S3486095/d12-x01-y01
ErrorBars=1
LineColor={[HTML]{109618}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/ALEPH_1996_S3486095/d12-x01-y01
ScaledBy=9.9999999999999995e-07
Title=Thermal $p_\perp$
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	6.812805e+01	2.610136e-02	2.610136e-02
1.000000e-01	2.000000e-01	5.044316e+01	2.245957e-02	2.245957e-02
2.000000e-01	3.000000e-01	3.345724e+01	1.829133e-02	1.829133e-02
3.000000e-01	4.000000e-01	2.102078e+01	1.449855e-02	1.449855e-02
4.000000e-01	5.000000e-01	1.291559e+01	1.136469e-02	1.136469e-02
5.000000e-01	6.000000e-01	7.932118e+00	8.906248e-03	8.906248e-03
6.000000e-01	7.000000e-01	4.908815e+00	7.006297e-03	7.006297e-03
7.000000e-01	8.000000e-01	3.059173e+00	5.530982e-03	5.530982e-03
8.000000e-01	9.000000e-01	1.950272e+00	4.416191e-03	4.416191e-03
9.000000e-01	1.000000e+00	1.259211e+00	3.548539e-03	3.548539e-03
1.000000e+00	1.200000e+00	6.864505e-01	1.852635e-03	1.852635e-03
1.200000e+00	1.400000e+00	3.207403e-01	1.266374e-03	1.266374e-03
1.400000e+00	1.600000e+00	1.568551e-01	8.855939e-04	8.855939e-04
1.600000e+00	1.800000e+00	8.238010e-02	6.417949e-04	6.417949e-04
1.800000e+00	2.000000e+00	4.471505e-02	4.728377e-04	4.728377e-04
2.000000e+00	2.500000e+00	1.792002e-02	1.893147e-04	1.893147e-04
2.500000e+00	3.000000e+00	5.338006e-03	1.033248e-04	1.033248e-04
3.000000e+00	3.500000e+00	1.782002e-03	5.969931e-05	5.969931e-05
3.500000e+00	5.000000e+00	3.106670e-04	1.439137e-05	1.439137e-05
# END HISTOGRAM



==> images/data/ALEPH_1996_S3486095/d17-x01-y01-logX.dat <==
# BEGIN PLOT
DrawOnly=/REF/ALEPH_1996_S3486095/d17-x01-y01 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/ALEPH_1996_S3486095/d17-x01-y01 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/ALEPH_1996_S3486095/d17-x01-y01 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/ALEPH_1996_S3486095/d17-x01-y01
Title=Log of scaled momentum, $\log(1/x_p)$ (charged)
RatioPlotReference=/REF/ALEPH_1996_S3486095/d17-x01-y01
RatioPlot=1
RatioPlotSameStyle=1
LogY=1
RatioPlotYMin=0.8
RatioPlotYMax=1.2
XLabel=$\xi_p$
YLabel=$1/\sigma\,\text{d}{\sigma}/\text{d}{\xi_p}$
LegendYPos=0.8
Legend=1
LegendXPos=0.5
LegendYPos=0.5
FullRange=1
# END PLOT

# BEGIN HISTOGRAM /REF/ALEPH_1996_S3486095/d17-x01-y01
ConnectBins=0
ErrorBars=1
Path=/REF/ALEPH_1996_S3486095/d17-x01-y01
PolyMarker=*
Title=ALEPH data
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e-01    3.000000e-01    4.770000e-02    1.421267e-03    1.421267e-03
3.000000e-01    4.000000e-01    9.150000e-02    2.475884e-03    2.475884e-03
4.000000e-01    5.000000e-01    1.483000e-01    3.500000e-03    3.500000e-03
5.000000e-01    6.000000e-01    2.283000e-01    5.024938e-03    5.024938e-03
6.000000e-01    7.000000e-01    3.320000e-01    7.155418e-03    7.155418e-03
7.000000e-01    8.000000e-01    4.514000e-01    1.010198e-02    1.010198e-02
8.000000e-01    9.000000e-01    5.971000e-01    1.350296e-02    1.350296e-02
9.000000e-01    1.000000e+00    7.699000e-01    1.483273e-02    1.483273e-02
1.000000e+00    1.100000e+00    9.605000e-01    1.306790e-02    1.306790e-02
1.100000e+00    1.200000e+00    1.169000e+00    1.252996e-02    1.252996e-02
1.200000e+00    1.300000e+00    1.413000e+00    1.476482e-02    1.476482e-02
1.300000e+00    1.400000e+00    1.653000e+00    1.746425e-02    1.746425e-02
1.400000e+00    1.500000e+00    1.905000e+00    1.969772e-02    1.969772e-02
1.500000e+00    1.600000e+00    2.199000e+00    2.247221e-02    2.247221e-02
1.600000e+00    1.700000e+00    2.473000e+00    2.563201e-02    2.563201e-02
1.700000e+00    1.800000e+00    2.757000e+00    2.657066e-02    2.657066e-02
1.800000e+00    1.900000e+00    3.043000e+00    2.692582e-02    2.692582e-02
1.900000e+00    2.000000e+00    3.337000e+00    2.692582e-02    2.692582e-02
2.000000e+00    2.100000e+00    3.653000e+00    2.915476e-02    2.915476e-02
2.100000e+00    2.200000e+00    3.913000e+00    2.915476e-02    2.915476e-02
2.200000e+00    2.300000e+00    4.211000e+00    2.915476e-02    2.915476e-02
2.300000e+00    2.400000e+00    4.509000e+00    3.046309e-02    3.046309e-02
2.400000e+00    2.500000e+00    4.747000e+00    3.231099e-02    3.231099e-02
2.500000e+00    2.600000e+00    4.975000e+00    3.361547e-02    3.361547e-02
2.600000e+00    2.700000e+00    5.240000e+00    3.269557e-02    3.269557e-02
2.700000e+00    2.800000e+00    5.431000e+00    3.178050e-02    3.178050e-02
2.800000e+00    2.900000e+00    5.668000e+00    3.087070e-02    3.087070e-02
2.900000e+00    3.000000e+00    5.863000e+00    2.952965e-02    2.952965e-02
3.000000e+00    3.100000e+00    6.054000e+00    3.130495e-02    3.130495e-02
3.100000e+00    3.200000e+00    6.124000e+00    3.220248e-02    3.220248e-02
3.200000e+00    3.300000e+00    6.269000e+00    3.401470e-02    3.401470e-02
3.300000e+00    3.400000e+00    6.377000e+00    3.310589e-02    3.310589e-02
3.400000e+00    3.500000e+00    6.474000e+00    3.088689e-02    3.088689e-02
3.500000e+00    3.600000e+00    6.455000e+00    2.865310e-02    2.865310e-02
3.600000e+00    3.700000e+00    6.503000e+00    3.001666e-02    3.001666e-02
3.700000e+00    3.800000e+00    6.497000e+00    3.088689e-02    3.088689e-02
3.800000e+00    3.900000e+00    6.436000e+00    3.088689e-02    3.088689e-02
3.900000e+00    4.000000e+00    6.338000e+00    3.220248e-02    3.220248e-02
4.000000e+00    4.100000e+00    6.149000e+00    3.584690e-02    3.584690e-02
4.100000e+00    4.200000e+00    6.062000e+00    3.676955e-02    3.676955e-02
4.200000e+00    4.300000e+00    5.899000e+00    3.584690e-02    3.584690e-02
4.300000e+00    4.400000e+00    5.698000e+00    3.584690e-02    3.584690e-02
4.400000e+00    4.500000e+00    5.554000e+00    3.676955e-02    3.676955e-02
4.500000e+00    4.600000e+00    5.127000e+00    4.016217e-02    4.016217e-02
4.600000e+00    4.700000e+00    4.778000e+00    4.684015e-02    4.684015e-02
4.700000e+00    4.800000e+00    4.641000e+00    5.263079e-02    5.263079e-02
4.800000e+00    4.900000e+00    4.190000e+00    5.629387e-02    5.629387e-02
4.900000e+00    5.000000e+00    3.772000e+00    6.216912e-02    6.216912e-02
5.000000e+00    5.100000e+00    3.358000e+00    4.729693e-02    4.729693e-02
5.100000e+00    5.200000e+00    2.951000e+00    6.789698e-02    6.789698e-02
5.200000e+00    5.300000e+00    2.565000e+00    2.272202e-01    2.272202e-01
5.300000e+00    5.400000e+00    2.185000e+00    6.900725e-01    6.900725e-01
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/ALEPH_1996_S3486095/d17-x01-y01
ErrorBars=1
LineColor={[HTML]{EE3311}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/ALEPH_1996_S3486095/d17-x01-y01
ScaledBy=9.9999999999999995e-07
Title=default
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e-01    3.000000e-01    4.960000e-02    7.042727e-04    7.042727e-04
3.000000e-01    4.000000e-01    9.587000e-02    9.791323e-04    9.791323e-04
4.000000e-01    5.000000e-01    1.589400e-01    1.260714e-03    1.260714e-03
5.000000e-01    6.000000e-01    2.401800e-01    1.549774e-03    1.549774e-03
6.000000e-01    7.000000e-01    3.448600e-01    1.857041e-03    1.857041e-03
7.000000e-01    8.000000e-01    4.743300e-01    2.177912e-03    2.177912e-03
8.000000e-01    9.000000e-01    6.279400e-01    2.505873e-03    2.505873e-03
9.000000e-01    1.000000e+00    7.900500e-01    2.810783e-03    2.810783e-03
1.000000e+00    1.100000e+00    9.784200e-01    3.127971e-03    3.127971e-03
1.100000e+00    1.200000e+00    1.187000e+00    3.445287e-03    3.445287e-03
1.200000e+00    1.300000e+00    1.403720e+00    3.746625e-03    3.746625e-03
1.300000e+00    1.400000e+00    1.653570e+00    4.066411e-03    4.066411e-03
1.400000e+00    1.500000e+00    1.904790e+00    4.364390e-03    4.364390e-03
1.500000e+00    1.600000e+00    2.159570e+00    4.647117e-03    4.647117e-03
1.600000e+00    1.700000e+00    2.422710e+00    4.922103e-03    4.922103e-03
1.700000e+00    1.800000e+00    2.691710e+00    5.188169e-03    5.188169e-03
1.800000e+00    1.900000e+00    2.991560e+00    5.469516e-03    5.469516e-03
1.900000e+00    2.000000e+00    3.262890e+00    5.712171e-03    5.712171e-03
2.000000e+00    2.100000e+00    3.547080e+00    5.955737e-03    5.955737e-03
2.100000e+00    2.200000e+00    3.815720e+00    6.177151e-03    6.177151e-03
2.200000e+00    2.300000e+00    4.089810e+00    6.395162e-03    6.395162e-03
2.300000e+00    2.400000e+00    4.336780e+00    6.585423e-03    6.585423e-03
2.400000e+00    2.500000e+00    4.583450e+00    6.770118e-03    6.770118e-03
2.500000e+00    2.600000e+00    4.845340e+00    6.960848e-03    6.960848e-03
2.600000e+00    2.700000e+00    5.062480e+00    7.115111e-03    7.115111e-03
2.700000e+00    2.800000e+00    5.290820e+00    7.273802e-03    7.273802e-03
2.800000e+00    2.900000e+00    5.500560e+00    7.416576e-03    7.416576e-03
2.900000e+00    3.000000e+00    5.691020e+00    7.543885e-03    7.543885e-03
3.000000e+00    3.100000e+00    5.872580e+00    7.663276e-03    7.663276e-03
3.100000e+00    3.200000e+00    6.055790e+00    7.781896e-03    7.781896e-03
3.200000e+00    3.300000e+00    6.176030e+00    7.858772e-03    7.858772e-03
3.300000e+00    3.400000e+00    6.306410e+00    7.941291e-03    7.941291e-03
3.400000e+00    3.500000e+00    6.389760e+00    7.993597e-03    7.993597e-03
3.500000e+00    3.600000e+00    6.466820e+00    8.041654e-03    8.041654e-03
3.600000e+00    3.700000e+00    6.491150e+00    8.056767e-03    8.056767e-03
3.700000e+00    3.800000e+00    6.484730e+00    8.052782e-03    8.052782e-03
3.800000e+00    3.900000e+00    6.448600e+00    8.030318e-03    8.030318e-03
3.900000e+00    4.000000e+00    6.369040e+00    7.980627e-03    7.980627e-03
4.000000e+00    4.100000e+00    6.226050e+00    7.890532e-03    7.890532e-03
4.100000e+00    4.200000e+00    6.058430e+00    7.783592e-03    7.783592e-03
4.200000e+00    4.300000e+00    5.819270e+00    7.628414e-03    7.628414e-03
4.300000e+00    4.400000e+00    5.567030e+00    7.461253e-03    7.461253e-03
4.400000e+00    4.500000e+00    5.253220e+00    7.247910e-03    7.247910e-03
4.500000e+00    4.600000e+00    4.941680e+00    7.029708e-03    7.029708e-03
4.600000e+00    4.700000e+00    4.592300e+00    6.776651e-03    6.776651e-03
4.700000e+00    4.800000e+00    4.198770e+00    6.479792e-03    6.479792e-03
4.800000e+00    4.900000e+00    3.815980e+00    6.177362e-03    6.177362e-03
4.900000e+00    5.000000e+00    3.433550e+00    5.859650e-03    5.859650e-03
5.000000e+00    5.100000e+00    3.054710e+00    5.526943e-03    5.526943e-03
5.100000e+00    5.200000e+00    2.695190e+00    5.191522e-03    5.191522e-03
5.200000e+00    5.300000e+00    2.347450e+00    4.845049e-03    4.845049e-03
5.300000e+00    5.400000e+00    2.032070e+00    4.507849e-03    4.507849e-03
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/ALEPH_1996_S3486095/d17-x01-y01
ErrorBars=1
LineColor={[HTML]{3366FF}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/ALEPH_1996_S3486095/d17-x01-y01
ScaledBy=9.9999999999999995e-07
Title=Gaussian $p_\perp$
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e-01    3.000000e-01    4.742000e-02    6.886218e-04    6.886218e-04
3.000000e-01    4.000000e-01    9.027000e-02    9.501053e-04    9.501053e-04
4.000000e-01    5.000000e-01    1.506300e-01    1.227314e-03    1.227314e-03
5.000000e-01    6.000000e-01    2.323000e-01    1.524139e-03    1.524139e-03
6.000000e-01    7.000000e-01    3.324000e-01    1.823184e-03    1.823184e-03
7.000000e-01    8.000000e-01    4.602000e-01    2.145227e-03    2.145227e-03
8.000000e-01    9.000000e-01    6.065400e-01    2.462803e-03    2.462803e-03
9.000000e-01    1.000000e+00    7.745600e-01    2.783092e-03    2.783092e-03
1.000000e+00    1.100000e+00    9.626600e-01    3.102676e-03    3.102676e-03
1.100000e+00    1.200000e+00    1.165000e+00    3.413210e-03    3.413210e-03
1.200000e+00    1.300000e+00    1.388850e+00    3.726728e-03    3.726728e-03
1.300000e+00    1.400000e+00    1.619050e+00    4.023742e-03    4.023742e-03
1.400000e+00    1.500000e+00    1.880960e+00    4.337004e-03    4.337004e-03
1.500000e+00    1.600000e+00    2.145800e+00    4.632278e-03    4.632278e-03
1.600000e+00    1.700000e+00    2.406370e+00    4.905477e-03    4.905477e-03
1.700000e+00    1.800000e+00    2.694520e+00    5.190877e-03    5.190877e-03
1.800000e+00    1.900000e+00    2.985380e+00    5.463863e-03    5.463863e-03
1.900000e+00    2.000000e+00    3.257030e+00    5.707040e-03    5.707040e-03
2.000000e+00    2.100000e+00    3.535320e+00    5.945856e-03    5.945856e-03
2.100000e+00    2.200000e+00    3.818900e+00    6.179725e-03    6.179725e-03
2.200000e+00    2.300000e+00    4.078680e+00    6.386454e-03    6.386454e-03
2.300000e+00    2.400000e+00    4.361130e+00    6.603885e-03    6.603885e-03
2.400000e+00    2.500000e+00    4.605520e+00    6.786398e-03    6.786398e-03
2.500000e+00    2.600000e+00    4.849050e+00    6.963512e-03    6.963512e-03
2.600000e+00    2.700000e+00    5.092680e+00    7.136302e-03    7.136302e-03
2.700000e+00    2.800000e+00    5.310090e+00    7.287036e-03    7.287036e-03
2.800000e+00    2.900000e+00    5.542070e+00    7.444508e-03    7.444508e-03
2.900000e+00    3.000000e+00    5.751830e+00    7.584082e-03    7.584082e-03
3.000000e+00    3.100000e+00    5.949670e+00    7.713410e-03    7.713410e-03
3.100000e+00    3.200000e+00    6.100070e+00    7.810294e-03    7.810294e-03
3.200000e+00    3.300000e+00    6.262330e+00    7.913488e-03    7.913488e-03
3.300000e+00    3.400000e+00    6.379130e+00    7.986946e-03    7.986946e-03
3.400000e+00    3.500000e+00    6.489890e+00    8.055985e-03    8.055985e-03
3.500000e+00    3.600000e+00    6.559310e+00    8.098957e-03    8.098957e-03
3.600000e+00    3.700000e+00    6.629070e+00    8.141910e-03    8.141910e-03
3.700000e+00    3.800000e+00    6.618560e+00    8.135453e-03    8.135453e-03
3.800000e+00    3.900000e+00    6.596970e+00    8.122173e-03    8.122173e-03
3.900000e+00    4.000000e+00    6.532410e+00    8.082333e-03    8.082333e-03
4.000000e+00    4.100000e+00    6.415630e+00    8.009763e-03    8.009763e-03
4.100000e+00    4.200000e+00    6.262350e+00    7.913501e-03    7.913501e-03
4.200000e+00    4.300000e+00    6.034850e+00    7.768430e-03    7.768430e-03
4.300000e+00    4.400000e+00    5.807930e+00    7.620978e-03    7.620978e-03
4.400000e+00    4.500000e+00    5.512490e+00    7.424614e-03    7.424614e-03
4.500000e+00    4.600000e+00    5.176990e+00    7.195130e-03    7.195130e-03
4.600000e+00    4.700000e+00    4.824420e+00    6.945804e-03    6.945804e-03
4.700000e+00    4.800000e+00    4.450100e+00    6.670907e-03    6.670907e-03
4.800000e+00    4.900000e+00    4.052960e+00    6.366286e-03    6.366286e-03
4.900000e+00    5.000000e+00    3.649010e+00    6.040704e-03    6.040704e-03
5.000000e+00    5.100000e+00    3.251230e+00    5.701956e-03    5.701956e-03
5.100000e+00    5.200000e+00    2.872990e+00    5.360028e-03    5.360028e-03
5.200000e+00    5.300000e+00    2.505250e+00    5.005247e-03    5.005247e-03
5.300000e+00    5.400000e+00    2.160090e+00    4.647677e-03    4.647677e-03
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/ALEPH_1996_S3486095/d17-x01-y01
ErrorBars=1
LineColor={[HTML]{109618}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/ALEPH_1996_S3486095/d17-x01-y01
ScaledBy=9.9999999999999995e-07
Title=Thermal $p_\perp$
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e-01	3.000000e-01	5.314005e-02	7.289726e-04	7.289726e-04
3.000000e-01	4.000000e-01	9.652010e-02	9.824469e-04	9.824469e-04
4.000000e-01	5.000000e-01	1.543702e-01	1.242458e-03	1.242458e-03
5.000000e-01	6.000000e-01	2.362802e-01	1.537142e-03	1.537142e-03
6.000000e-01	7.000000e-01	3.400303e-01	1.843992e-03	1.843992e-03
7.000000e-01	8.000000e-01	4.617605e-01	2.148862e-03	2.148862e-03
8.000000e-01	9.000000e-01	6.054806e-01	2.460653e-03	2.460653e-03
9.000000e-01	1.000000e+00	7.724908e-01	2.779373e-03	2.779373e-03
1.000000e+00	1.100000e+00	9.628110e-01	3.102921e-03	3.102921e-03
1.100000e+00	1.200000e+00	1.172981e+00	3.424882e-03	3.424882e-03
1.200000e+00	1.300000e+00	1.395391e+00	3.735496e-03	3.735496e-03
1.300000e+00	1.400000e+00	1.633732e+00	4.041946e-03	4.041946e-03
1.400000e+00	1.500000e+00	1.886462e+00	4.343344e-03	4.343344e-03
1.500000e+00	1.600000e+00	2.155942e+00	4.643214e-03	4.643214e-03
1.600000e+00	1.700000e+00	2.425972e+00	4.925419e-03	4.925419e-03
1.700000e+00	1.800000e+00	2.707673e+00	5.203532e-03	5.203532e-03
1.800000e+00	1.900000e+00	2.995283e+00	5.472921e-03	5.472921e-03
1.900000e+00	2.000000e+00	3.271753e+00	5.719927e-03	5.719927e-03
2.000000e+00	2.100000e+00	3.559334e+00	5.966018e-03	5.966018e-03
2.100000e+00	2.200000e+00	3.832994e+00	6.191121e-03	6.191121e-03
2.200000e+00	2.300000e+00	4.097074e+00	6.400842e-03	6.400842e-03
2.300000e+00	2.400000e+00	4.357904e+00	6.601446e-03	6.601446e-03
2.400000e+00	2.500000e+00	4.617095e+00	6.794924e-03	6.794924e-03
2.500000e+00	2.600000e+00	4.859995e+00	6.971370e-03	6.971370e-03
2.600000e+00	2.700000e+00	5.105315e+00	7.145152e-03	7.145152e-03
2.700000e+00	2.800000e+00	5.309105e+00	7.286365e-03	7.286365e-03
2.800000e+00	2.900000e+00	5.505706e+00	7.420048e-03	7.420048e-03
2.900000e+00	3.000000e+00	5.704026e+00	7.552504e-03	7.552504e-03
3.000000e+00	3.100000e+00	5.887546e+00	7.673039e-03	7.673039e-03
3.100000e+00	3.200000e+00	6.054406e+00	7.781010e-03	7.781010e-03
3.200000e+00	3.300000e+00	6.198576e+00	7.873107e-03	7.873107e-03
3.300000e+00	3.400000e+00	6.336616e+00	7.960291e-03	7.960291e-03
3.400000e+00	3.500000e+00	6.427206e+00	8.016990e-03	8.016990e-03
3.500000e+00	3.600000e+00	6.494476e+00	8.058836e-03	8.058836e-03
3.600000e+00	3.700000e+00	6.547237e+00	8.091504e-03	8.091504e-03
3.700000e+00	3.800000e+00	6.548687e+00	8.092400e-03	8.092400e-03
3.800000e+00	3.900000e+00	6.493306e+00	8.058110e-03	8.058110e-03
3.900000e+00	4.000000e+00	6.428016e+00	8.017495e-03	8.017495e-03
4.000000e+00	4.100000e+00	6.303576e+00	7.939511e-03	7.939511e-03
4.100000e+00	4.200000e+00	6.138156e+00	7.834642e-03	7.834642e-03
4.200000e+00	4.300000e+00	5.947716e+00	7.712148e-03	7.712148e-03
4.300000e+00	4.400000e+00	5.697506e+00	7.548186e-03	7.548186e-03
4.400000e+00	4.500000e+00	5.425535e+00	7.365827e-03	7.365827e-03
4.500000e+00	4.600000e+00	5.138015e+00	7.167998e-03	7.167998e-03
4.600000e+00	4.700000e+00	4.795325e+00	6.924832e-03	6.924832e-03
4.700000e+00	4.800000e+00	4.446354e+00	6.668102e-03	6.668102e-03
4.800000e+00	4.900000e+00	4.079834e+00	6.387361e-03	6.387361e-03
4.900000e+00	5.000000e+00	3.705014e+00	6.086885e-03	6.086885e-03
5.000000e+00	5.100000e+00	3.325833e+00	5.767007e-03	5.767007e-03
5.100000e+00	5.200000e+00	2.964383e+00	5.444618e-03	5.444618e-03
5.200000e+00	5.300000e+00	2.593803e+00	5.092941e-03	5.092941e-03
5.300000e+00	5.400000e+00	2.251132e+00	4.744613e-03	4.744613e-03
# END HISTOGRAM



==> images/data/ALEPH_1996_S3486095/d18-x01-y01-nCh.dat <==
# BEGIN PLOT
DrawOnly=/REF/ALEPH_1996_S3486095/d18-x01-y01 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/ALEPH_1996_S3486095/d18-x01-y01 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/ALEPH_1996_S3486095/d18-x01-y01 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/ALEPH_1996_S3486095/d18-x01-y01
Title=Charged multiplicity distribution
RatioPlotReference=/REF/ALEPH_1996_S3486095/d18-x01-y01
RatioPlot=1
RatioPlotSameStyle=1
LogY=1
XLabel=$n_\text{ch}$
YLabel=$1/\sigma\,\text{d}{\sigma}/\text{d}{n_\text{ch}}$
Legend=1
LegendXPos=0.2
LegendYPos=0.5
FullRange=1
# END PLOT

# BEGIN HISTOGRAM /REF/ALEPH_1996_S3486095/d18-x01-y01
ConnectBins=0
ErrorBars=1
Path=/REF/ALEPH_1996_S3486095/d18-x01-y01
PolyMarker=*
Title=ALEPH data
# xlow	 xhigh	 val	 errminus	 errplus
3.000000e+00	5.000000e+00	2.000000e-03	3.201562e-03	3.201562e-03
5.000000e+00	7.000000e+00	2.100000e-03	2.657066e-03	2.657066e-03
7.000000e+00	9.000000e+00	5.800000e-03	2.416609e-03	2.416609e-03
9.000000e+00	1.100000e+01	2.660000e-02	3.328663e-03	3.328663e-03
1.100000e+01	1.300000e+01	5.310000e-02	7.111259e-03	7.111259e-03
1.300000e+01	1.500000e+01	7.900000e-02	1.360147e-02	1.360147e-02
1.500000e+01	1.700000e+01	1.280000e-01	1.581139e-02	1.581139e-02
1.700000e+01	1.900000e+01	1.180000e-01	1.868154e-02	1.868154e-02
1.900000e+01	2.100000e+01	1.330000e-01	1.300000e-02	1.300000e-02
2.100000e+01	2.300000e+01	1.220000e-01	1.077033e-02	1.077033e-02
2.300000e+01	2.500000e+01	9.000000e-02	1.077033e-02	1.077033e-02
2.500000e+01	2.700000e+01	7.600000e-02	6.931811e-03	6.931811e-03
2.700000e+01	2.900000e+01	5.590000e-02	7.026379e-03	7.026379e-03
2.900000e+01	3.100000e+01	3.890000e-02	3.940812e-03	3.940812e-03
3.100000e+01	3.300000e+01	2.640000e-02	3.244996e-03	3.244996e-03
3.300000e+01	3.500000e+01	1.660000e-02	2.247221e-03	2.247221e-03
3.500000e+01	3.700000e+01	1.050000e-02	1.972308e-03	1.972308e-03
3.700000e+01	3.900000e+01	8.000000e-03	1.612452e-03	1.612452e-03
3.900000e+01	4.100000e+01	4.400000e-03	1.081665e-03	1.081665e-03
4.100000e+01	4.300000e+01	1.900000e-03	6.403124e-04	6.403124e-04
4.300000e+01	4.500000e+01	9.100000e-04	4.565085e-04	4.565085e-04
4.500000e+01	4.700000e+01	7.600000e-04	6.264184e-04	6.264184e-04
4.700000e+01	4.900000e+01	3.000000e-05	1.100727e-03	1.100727e-03
4.900000e+01	5.100000e+01	3.800000e-04	4.825971e-04	4.825971e-04
5.100000e+01	5.300000e+01	2.300000e-04	2.193171e-04	2.193171e-04
5.300000e+01	5.500000e+01	1.300000e-04	2.441311e-04	2.441311e-04
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/ALEPH_1996_S3486095/d18-x01-y01
ErrorBars=1
LineColor={[HTML]{EE3311}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/ALEPH_1996_S3486095/d18-x01-y01
ScaledBy=1.9999999999999999e-06
Title=default
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
3.000000e+00    5.000000e+00    3.190000e-04    1.786057e-05    1.786057e-05
5.000000e+00    7.000000e+00    2.333000e-03    4.830114e-05    4.830114e-05
7.000000e+00    9.000000e+00    1.015500e-02    1.007720e-04    1.007720e-04
9.000000e+00    1.100000e+01    2.973800e-02    1.724471e-04    1.724471e-04
1.100000e+01    1.300000e+01    6.204700e-02    2.490924e-04    2.490924e-04
1.300000e+01    1.500000e+01    9.761600e-02    3.124356e-04    3.124356e-04
1.500000e+01    1.700000e+01    1.235940e-01    3.515594e-04    3.515594e-04
1.700000e+01    1.900000e+01    1.335440e-01    3.654367e-04    3.654367e-04
1.900000e+01    2.100000e+01    1.273830e-01    3.569076e-04    3.569076e-04
2.100000e+01    2.300000e+01    1.107100e-01    3.327311e-04    3.327311e-04
2.300000e+01    2.500000e+01    8.938600e-02    2.989749e-04    2.989749e-04
2.500000e+01    2.700000e+01    6.841600e-02    2.615645e-04    2.615645e-04
2.700000e+01    2.900000e+01    4.975400e-02    2.230560e-04    2.230560e-04
2.900000e+01    3.100000e+01    3.483900e-02    1.866521e-04    1.866521e-04
3.100000e+01    3.300000e+01    2.321500e-02    1.523647e-04    1.523647e-04
3.300000e+01    3.500000e+01    1.469500e-02    1.212229e-04    1.212229e-04
3.500000e+01    3.700000e+01    9.421000e-03    9.706184e-05    9.706184e-05
3.700000e+01    3.900000e+01    5.531000e-03    7.437069e-05    7.437069e-05
3.900000e+01    4.100000e+01    3.270000e-03    5.718391e-05    5.718391e-05
4.100000e+01    4.300000e+01    1.883000e-03    4.339355e-05    4.339355e-05
4.300000e+01    4.500000e+01    1.050000e-03    3.240370e-05    3.240370e-05
4.500000e+01    4.700000e+01    5.690000e-04    2.385372e-05    2.385372e-05
4.700000e+01    4.900000e+01    2.600000e-04    1.612452e-05    1.612452e-05
4.900000e+01    5.100000e+01    1.390000e-04    1.178983e-05    1.178983e-05
5.100000e+01    5.300000e+01    6.400000e-05    8.000000e-06    8.000000e-06
5.300000e+01    5.500000e+01    3.000000e-05    5.477226e-06    5.477226e-06
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/ALEPH_1996_S3486095/d18-x01-y01
ErrorBars=1
LineColor={[HTML]{3366FF}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/ALEPH_1996_S3486095/d18-x01-y01
ScaledBy=1.9999999999999999e-06
Title=Gaussian $p_\perp$
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
3.000000e+00    5.000000e+00    2.750000e-04    1.658312e-05    1.658312e-05
5.000000e+00    7.000000e+00    1.897000e-03    4.355456e-05    4.355456e-05
7.000000e+00    9.000000e+00    8.649000e-03    9.300000e-05    9.300000e-05
9.000000e+00    1.100000e+01    2.597200e-02    1.611583e-04    1.611583e-04
1.100000e+01    1.300000e+01    5.543500e-02    2.354464e-04    2.354464e-04
1.300000e+01    1.500000e+01    9.069500e-02    3.011561e-04    3.011561e-04
1.500000e+01    1.700000e+01    1.178440e-01    3.432841e-04    3.432841e-04
1.700000e+01    1.900000e+01    1.307080e-01    3.615356e-04    3.615356e-04
1.900000e+01    2.100000e+01    1.273850e-01    3.569104e-04    3.569104e-04
2.100000e+01    2.300000e+01    1.125640e-01    3.355056e-04    3.355056e-04
2.300000e+01    2.500000e+01    9.353100e-02    3.058284e-04    3.058284e-04
2.500000e+01    2.700000e+01    7.249300e-02    2.692452e-04    2.692452e-04
2.700000e+01    2.900000e+01    5.402800e-02    2.324392e-04    2.324392e-04
2.900000e+01    3.100000e+01    3.824000e-02    1.955505e-04    1.955505e-04
3.100000e+01    3.300000e+01    2.606100e-02    1.614342e-04    1.614342e-04
3.300000e+01    3.500000e+01    1.725700e-02    1.313659e-04    1.313659e-04
3.500000e+01    3.700000e+01    1.099400e-02    1.048523e-04    1.048523e-04
3.700000e+01    3.900000e+01    6.822000e-03    8.259540e-05    8.259540e-05
3.900000e+01    4.100000e+01    4.090000e-03    6.395311e-05    6.395311e-05
4.100000e+01    4.300000e+01    2.306000e-03    4.802083e-05    4.802083e-05
4.300000e+01    4.500000e+01    1.280000e-03    3.577709e-05    3.577709e-05
4.500000e+01    4.700000e+01    7.190000e-04    2.681418e-05    2.681418e-05
4.700000e+01    4.900000e+01    3.880000e-04    1.969772e-05    1.969772e-05
4.900000e+01    5.100000e+01    1.770000e-04    1.330413e-05    1.330413e-05
5.100000e+01    5.300000e+01    1.030000e-04    1.014889e-05    1.014889e-05
5.300000e+01    5.500000e+01    3.200000e-05    5.656854e-06    5.656854e-06
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/ALEPH_1996_S3486095/d18-x01-y01
ErrorBars=1
LineColor={[HTML]{109618}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/ALEPH_1996_S3486095/d18-x01-y01
ScaledBy=1.9999999999999999e-06
Title=Thermal $p_\perp$
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
3.000000e+00	5.000000e+00	3.240003e-04	1.800002e-05	1.800002e-05
5.000000e+00	7.000000e+00	2.235002e-03	4.727583e-05	4.727583e-05
7.000000e+00	9.000000e+00	9.568010e-03	9.781626e-05	9.781626e-05
9.000000e+00	1.100000e+01	2.714003e-02	1.647424e-04	1.647424e-04
1.100000e+01	1.300000e+01	5.668705e-02	2.380906e-04	2.380906e-04
1.300000e+01	1.500000e+01	9.054910e-02	3.009139e-04	3.009139e-04
1.500000e+01	1.700000e+01	1.169471e-01	3.419755e-04	3.419755e-04
1.700000e+01	1.900000e+01	1.297001e-01	3.601392e-04	3.601392e-04
1.900000e+01	2.100000e+01	1.258142e-01	3.547030e-04	3.547030e-04
2.100000e+01	2.300000e+01	1.119841e-01	3.346404e-04	3.346404e-04
2.300000e+01	2.500000e+01	9.264710e-02	3.043800e-04	3.043800e-04
2.500000e+01	2.700000e+01	7.241805e-02	2.691062e-04	2.691062e-04
2.700000e+01	2.900000e+01	5.397505e-02	2.323254e-04	2.323254e-04
2.900000e+01	3.100000e+01	3.833304e-02	1.957883e-04	1.957883e-04
3.100000e+01	3.300000e+01	2.626903e-02	1.620773e-04	1.620773e-04
3.300000e+01	3.500000e+01	1.744802e-02	1.320910e-04	1.320910e-04
3.500000e+01	3.700000e+01	1.144801e-02	1.069954e-04	1.069954e-04
3.700000e+01	3.900000e+01	7.012005e-03	8.373778e-05	8.373778e-05
3.900000e+01	4.100000e+01	4.083004e-03	6.389842e-05	6.389842e-05
4.100000e+01	4.300000e+01	2.382002e-03	4.880579e-05	4.880579e-05
4.300000e+01	4.500000e+01	1.409001e-03	3.753669e-05	3.753669e-05
4.500000e+01	4.700000e+01	7.600010e-04	2.756812e-05	2.756812e-05
4.700000e+01	4.900000e+01	4.040004e-04	2.009977e-05	2.009977e-05
4.900000e+01	5.100000e+01	2.280002e-04	1.509968e-05	1.509968e-05
5.100000e+01	5.300000e+01	1.100001e-04	1.048810e-05	1.048810e-05
5.300000e+01	5.500000e+01	4.800005e-05	6.928210e-06	6.928210e-06
# END HISTOGRAM



==> images/data/ALICE_2014_I1300380/d03-x01-y01-pTm-checkNew.dat <==
# BEGIN PLOT
DrawOnly=/REF/ALICE_2014_I1300380/d03-x01-y01 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/dataComparison/LHC/newOFF1/out.yoda/ALICE_2014_I1300380/d03-x01-y01 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/dataComparison/LHC/newCR1/out.yoda/ALICE_2014_I1300380/d03-x01-y01 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/dataComparison/LHC/newCF1/out.yoda/ALICE_2014_I1300380/d03-x01-y01 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/dataComparison/LHC/newNS1/out.yoda/ALICE_2014_I1300380/d03-x01-y01
Title=Mean transverse momentum vs. mass at 7\,TeV, $|y| < 0.5$
RatioPlotReference=/REF/ALICE_2014_I1300380/d03-x01-y01
RatioPlot=1
RatioPlotSameStyle=1
LogY=1
XLabel=$m$ [GeV/$c^2$]
YLabel=$\langle p_\perp \rangle$ [GeV/$c$]
Legend=1
LegendXPos=0.04
XMin=0.05
XMax=1.75
YMin=0.4
YMax=4.0
# END PLOT

# BEGIN SPECIAL BLUB
\psclip{\psframe[linewidth=0, linestyle=none](0,-0.5)(1,1)}
\psline[linewidth=0.5pt,linecolor=black,linestyle=solid]\physicscoor(0.0,0.224)\physicscoor(2.0,0.224)
\endpsclip
# END SPECIAL

# BEGIN SPECIAL text
\psclip{\psframe[linewidth=0, linestyle=none](0,0)(1,1)}
\uput{4pt}[180]{0}\physicscoor(0.22,0.59){$\pi^+$}
\uput{4pt}[180]{0}\physicscoor(0.57,0.87){$\text{K}^+$}
\uput{4pt}[180]{0}\physicscoor(0.96,1.20){$\text{K}^{*\,0}$}
\uput{4pt}[180]{0}\physicscoor(0.98,0.60){$\text{p}$}
\uput{4pt}[180]{0}\physicscoor(1.07,1.25){$\phi$}
\uput{4pt}[180]{0}\physicscoor(1.40,1.45){$\Xi^-$}
\uput{4pt}[180]{0}\physicscoor(1.50,0.65){$\Sigma^{*\,\pm}$}
\uput{4pt}[180]{0}\physicscoor(1.60,1.55){$\Xi^{*\,0}$}
\uput{4pt}[180]{0}\physicscoor(1.77,1.75){$\Omega^-$}
\endpsclip
# END SPECIAL

# BEGIN HISTOGRAM /REF/ALICE_2014_I1300380/d03-x01-y01
ConnectBins=0
ErrorBars=1
Path=/REF/ALICE_2014_I1300380/d03-x01-y01
PolyMarker=*
Title=ALICE data
# xlow	 xhigh	 val	 errminus	 errplus
1.295700e-01	1.495700e-01	4.690000e-01	1.000000e-02	1.000000e-02
4.836770e-01	5.036770e-01	7.700000e-01	1.603122e-02	1.603122e-02
8.816600e-01	9.016600e-01	1.010000e+00	2.022375e-02	2.022375e-02
9.282720e-01	9.482720e-01	9.000000e-01	3.201562e-02	3.201562e-02
1.009455e+00	1.029455e+00	1.070000e+00	3.041381e-02	3.041381e-02
1.311710e+00	1.331710e+00	1.210000e+00	6.082763e-02	6.082763e-02
1.372800e+00	1.392800e+00	1.150000e+00	7.280110e-02	7.280110e-02
1.521800e+00	1.541800e+00	1.310000e+00	9.219544e-02	9.219544e-02
1.662450e+00	1.682450e+00	1.470000e+00	9.486833e-02	9.486833e-02
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/dataComparison/LHC/newOFF1/out.yoda/ALICE_2014_I1300380/d03-x01-y01
ErrorBars=1
LineColor={[HTML]{EE3311}}
LineStyle=solid
PolyMarker=triangle*
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/dataComparison/LHC/newOFF1/out.yoda/ALICE_2014_I1300380/d03-x01-y01
Title=Thermal $p_\perp$ off
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
1.295700e-01	1.495700e-01	4.274725e-01	5.628307e-04	5.628307e-04
4.836770e-01	5.036770e-01	5.943146e-01	2.091652e-03	2.091652e-03
8.816600e-01	9.016600e-01	7.878538e-01	8.677386e-03	8.677386e-03
9.282720e-01	9.482720e-01	7.106949e-01	4.050223e-03	4.050223e-03
1.009455e+00	1.029455e+00	8.804504e-01	1.281744e-02	1.281744e-02
1.311710e+00	1.331710e+00	8.799757e-01	2.618264e-02	2.618264e-02
1.372800e+00	1.392800e+00	9.356364e-01	3.376281e-02	3.376281e-02
1.521800e+00	1.541800e+00	9.354590e-01	4.299962e-02	4.299962e-02
1.662450e+00	1.682450e+00	1.025515e+00	6.234208e-02	6.234208e-02
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/dataComparison/LHC/newCR1/out.yoda/ALICE_2014_I1300380/d03-x01-y01
ErrorBars=1
LineColor={[HTML]{3366FF}}
LineStyle=solid
PolyMarker=square*
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/dataComparison/LHC/newCR1/out.yoda/ALICE_2014_I1300380/d03-x01-y01
Title=Thermal $p_\perp$ ColRec
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
1.295700e-01	1.495700e-01	4.818630e-01	6.588026e-04	6.588026e-04
4.836770e-01	5.036770e-01	6.898889e-01	2.425578e-03	2.425578e-03
8.816600e-01	9.016600e-01	9.408757e-01	9.851334e-03	9.851334e-03
9.282720e-01	9.482720e-01	8.529603e-01	5.018333e-03	5.018333e-03
1.009455e+00	1.029455e+00	1.015707e+00	1.290686e-02	1.290686e-02
1.311710e+00	1.331710e+00	1.056148e+00	2.880085e-02	2.880085e-02
1.372800e+00	1.392800e+00	1.063391e+00	2.983048e-02	2.983048e-02
1.521800e+00	1.541800e+00	1.205861e+00	5.790739e-02	5.790739e-02
1.662450e+00	1.682450e+00	1.115792e+00	5.407718e-02	5.407718e-02
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/dataComparison/LHC/newCF1/out.yoda/ALICE_2014_I1300380/d03-x01-y01
ErrorBars=1
LineColor={[HTML]{109618}}
LineStyle=solid
PolyMarker=pentagon*
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/dataComparison/LHC/newCF1/out.yoda/ALICE_2014_I1300380/d03-x01-y01
Title=Thermal $p_\perp$ HadScat
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
1.295700e-01	1.495700e-01	5.295009e-01	6.904265e-04	6.904265e-04
4.836770e-01	5.036770e-01	7.015131e-01	2.223819e-03	2.223819e-03
8.816600e-01	9.016600e-01	8.958182e-01	8.303151e-03	8.303151e-03
9.282720e-01	9.482720e-01	8.459102e-01	4.356432e-03	4.356432e-03
1.009455e+00	1.029455e+00	9.395767e-01	1.043568e-02	1.043568e-02
1.311710e+00	1.331710e+00	9.895856e-01	2.225550e-02	2.225550e-02
1.372800e+00	1.392800e+00	1.052861e+00	2.566868e-02	2.566868e-02
1.521800e+00	1.541800e+00	1.109933e+00	4.807675e-02	4.807675e-02
1.662450e+00	1.682450e+00	1.226840e+00	5.662269e-02	5.662269e-02
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/dataComparison/LHC/newNS1/out.yoda/ALICE_2014_I1300380/d03-x01-y01
ErrorBars=1
LineColor={[HTML]{FF9900}}
LineStyle=solid
PolyMarker=triangle*
DotAngle=180
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/dataComparison/LHC/newNS1/out.yoda/ALICE_2014_I1300380/d03-x01-y01
Title=Thermal $p_\perp$ NrString
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
1.295700e-01	1.495700e-01	4.792508e-01	7.041234e-04	7.041234e-04
4.836770e-01	5.036770e-01	6.912343e-01	2.420659e-03	2.420659e-03
8.816600e-01	9.016600e-01	9.492160e-01	8.948007e-03	8.948007e-03
9.282720e-01	9.482720e-01	8.606119e-01	3.629483e-03	3.629483e-03
1.009455e+00	1.029455e+00	1.016689e+00	1.120690e-02	1.120690e-02
1.311710e+00	1.331710e+00	1.055135e+00	1.576080e-02	1.576080e-02
1.372800e+00	1.392800e+00	1.077700e+00	1.683019e-02	1.683019e-02
1.521800e+00	1.541800e+00	1.141777e+00	2.529882e-02	2.529882e-02
1.662450e+00	1.682450e+00	1.241091e+00	3.366996e-02	3.366996e-02
# END HISTOGRAM



==> images/data/ATLAS_2010_S8918562/d12-x01-y01-pThad-checkNew.dat <==
# BEGIN PLOT
DrawOnly=/REF/ATLAS_2010_S8918562/d12-x01-y01 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/dataComparison/LHC/newOFF1/out.yoda/ATLAS_2010_S8918562/d12-x01-y01 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/dataComparison/LHC/newCR1/out.yoda/ATLAS_2010_S8918562/d12-x01-y01 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/dataComparison/LHC/newCF1/out.yoda/ATLAS_2010_S8918562/d12-x01-y01 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/dataComparison/LHC/newNS1/out.yoda/ATLAS_2010_S8918562/d12-x01-y01
Title=Charged particle $p_\perp$ at 7\,TeV, $p_{\perp\,\text{track}} > 100\,\text{MeV}$, $n_\text{ch} \ge 2$, $|\eta|<2.5$
RatioPlotReference=/REF/ATLAS_2010_S8918562/d12-x01-y01
RatioPlot=1
RatioPlotSameStyle=1
LogX=1
LogY=1
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N_\text{ev}\,(1/2\pi p_\perp)\,\mathrm{d}\sigma/\mathrm{d}\eta\mathrm{d}p_\perp$
Legend=1
# END PLOT

# BEGIN HISTOGRAM /REF/ATLAS_2010_S8918562/d12-x01-y01
ConnectBins=0
ErrorBars=1
Path=/REF/ATLAS_2010_S8918562/d12-x01-y01
PolyMarker=*
Title=ATLAS data
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-01	1.500000e-01	1.217000e+01	1.350037e+00	1.350037e+00
1.500000e-01	2.000000e-01	1.008000e+01	6.000000e-01	6.000000e-01
2.000000e-01	2.500000e-01	7.657000e+00	3.720013e-01	3.720013e-01
2.500000e-01	3.000000e-01	5.779000e+00	2.290022e-01	2.290022e-01
3.000000e-01	3.500000e-01	4.382000e+00	1.620031e-01	1.620031e-01
3.500000e-01	4.000000e-01	3.354000e+00	1.190042e-01	1.190042e-01
4.000000e-01	4.500000e-01	2.594000e+00	8.300000e-02	8.300000e-02
4.500000e-01	5.000000e-01	2.025000e+00	6.100000e-02	6.100000e-02
5.000000e-01	6.000000e-01	1.431000e+00	4.300000e-02	4.300000e-02
6.000000e-01	7.000000e-01	9.245000e-01	2.820018e-02	2.820018e-02
7.000000e-01	8.000000e-01	6.159000e-01	1.870027e-02	1.870027e-02
8.000000e-01	9.000000e-01	4.217000e-01	1.280039e-02	1.280039e-02
9.000000e-01	1.000000e+00	2.950000e-01	8.900562e-03	8.900562e-03
1.000000e+00	1.100000e+00	2.105000e-01	6.400000e-03	6.400000e-03
1.100000e+00	1.200000e+00	1.530000e-01	4.600000e-03	4.600000e-03
1.200000e+00	1.300000e+00	1.125000e-01	3.400000e-03	3.400000e-03
1.300000e+00	1.400000e+00	8.408000e-02	2.530079e-03	2.530079e-03
1.400000e+00	1.500000e+00	6.345000e-02	1.900105e-03	1.900105e-03
1.500000e+00	1.600000e+00	4.841000e-02	1.450138e-03	1.450138e-03
1.600000e+00	1.700000e+00	3.722000e-02	1.120045e-03	1.120045e-03
1.700000e+00	1.800000e+00	2.892000e-02	8.700575e-04	8.700575e-04
1.800000e+00	1.900000e+00	2.270000e-02	6.800735e-04	6.800735e-04
1.900000e+00	2.000000e+00	1.788000e-02	5.400926e-04	5.400926e-04
2.000000e+00	2.100000e+00	1.420000e-02	4.301163e-04	4.301163e-04
2.100000e+00	2.200000e+00	1.134000e-02	3.401470e-04	3.401470e-04
2.200000e+00	2.300000e+00	9.112000e-03	2.730458e-04	2.730458e-04
2.300000e+00	2.400000e+00	7.383000e-03	2.220360e-04	2.220360e-04
2.400000e+00	2.500000e+00	6.012000e-03	1.820440e-04	1.820440e-04
2.500000e+00	2.750000e+00	4.258000e-03	1.270157e-04	1.270157e-04
2.750000e+00	3.000000e+00	2.653000e-03	7.902531e-05	7.902531e-05
3.000000e+00	3.250000e+00	1.697000e-03	5.100980e-05	5.100980e-05
3.250000e+00	3.500000e+00	1.108000e-03	3.301515e-05	3.301515e-05
3.500000e+00	4.000000e+00	6.244000e-04	1.870668e-05	1.870668e-05
4.000000e+00	4.500000e+00	3.017000e-04	1.030437e-05	1.030437e-05
4.500000e+00	5.000000e+00	1.567000e-04	6.103278e-06	6.103278e-06
5.000000e+00	6.000000e+00	6.770000e-05	2.141892e-06	2.141892e-06
6.000000e+00	7.000000e+00	2.438000e-05	8.814193e-07	8.814193e-07
7.000000e+00	8.000000e+00	1.026000e-05	3.805260e-07	3.805260e-07
8.000000e+00	9.000000e+00	4.777000e-06	2.714148e-07	2.714148e-07
9.000000e+00	1.000000e+01	2.461000e-06	1.073778e-07	1.073778e-07
1.000000e+01	1.500000e+01	5.960000e-07	8.772514e-08	6.463412e-08
1.500000e+01	2.000000e+01	6.661000e-08	9.691894e-09	7.076298e-09
2.000000e+01	3.000000e+01	9.215000e-09	2.125562e-09	1.074066e-09
3.000000e+01	5.000000e+01	6.453000e-10	2.081448e-10	7.800801e-11
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/dataComparison/LHC/newOFF1/out.yoda/ATLAS_2010_S8918562/d12-x01-y01
ErrorBars=1
LineColor={[HTML]{EE3311}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/dataComparison/LHC/newOFF1/out.yoda/ATLAS_2010_S8918562/d12-x01-y01
ScaledBy=3.6452844812105989e-07
Title=Thermal $p_\perp$ off
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-01	1.500000e-01	1.357238e+01	2.834755e-02	2.834755e-02
1.500000e-01	2.000000e-01	1.134947e+01	2.184124e-02	2.184124e-02
2.000000e-01	2.500000e-01	8.994480e+00	1.712077e-02	1.712077e-02
2.500000e-01	3.000000e-01	6.927316e+00	1.357616e-02	1.357616e-02
3.000000e-01	3.500000e-01	5.281064e+00	1.089639e-02	1.089639e-02
3.500000e-01	4.000000e-01	4.032286e+00	8.859632e-03	8.859632e-03
4.000000e-01	4.500000e-01	3.063848e+00	7.251494e-03	7.251494e-03
4.500000e-01	5.000000e-01	2.345664e+00	6.000572e-03	6.000572e-03
5.000000e-01	6.000000e-01	1.600014e+00	3.268591e-03	3.268591e-03
6.000000e-01	7.000000e-01	9.745341e-01	2.343582e-03	2.343582e-03
7.000000e-01	8.000000e-01	6.141248e-01	1.730525e-03	1.730525e-03
8.000000e-01	9.000000e-01	3.953395e-01	1.303647e-03	1.303647e-03
9.000000e-01	1.000000e+00	2.576550e-01	9.950493e-04	9.950493e-04
1.000000e+00	1.100000e+00	1.752243e-01	7.801779e-04	7.801779e-04
1.100000e+00	1.200000e+00	1.209834e-01	6.192383e-04	6.192383e-04
1.200000e+00	1.300000e+00	8.510509e-02	4.980526e-04	4.980526e-04
1.300000e+00	1.400000e+00	6.082773e-02	4.051516e-04	4.051516e-04
1.400000e+00	1.500000e+00	4.399785e-02	3.324016e-04	3.324016e-04
1.500000e+00	1.600000e+00	3.287575e-02	2.778992e-04	2.778992e-04
1.600000e+00	1.700000e+00	2.468084e-02	2.332994e-04	2.332994e-04
1.700000e+00	1.800000e+00	1.836451e-02	1.953935e-04	1.953935e-04
1.800000e+00	1.900000e+00	1.403337e-02	1.661221e-04	1.661221e-04
1.900000e+00	2.000000e+00	1.111269e-02	1.439848e-04	1.439848e-04
2.000000e+00	2.100000e+00	8.468701e-03	1.226055e-04	1.226055e-04
2.100000e+00	2.200000e+00	6.844874e-03	1.076197e-04	1.076197e-04
2.200000e+00	2.300000e+00	5.620776e-03	9.532995e-05	9.532995e-05
2.300000e+00	2.400000e+00	4.409979e-03	8.261270e-05	8.261270e-05
2.400000e+00	2.500000e+00	3.559123e-03	7.268579e-05	7.268579e-05
2.500000e+00	2.750000e+00	2.540766e-03	3.759006e-05	3.759006e-05
2.750000e+00	3.000000e+00	1.620642e-03	2.868938e-05	2.868938e-05
3.000000e+00	3.250000e+00	1.069837e-03	2.235224e-05	2.235224e-05
3.250000e+00	3.500000e+00	7.104648e-04	1.751553e-05	1.751553e-05
3.500000e+00	4.000000e+00	4.151414e-04	9.008014e-06	9.008014e-06
4.000000e+00	4.500000e+00	2.128730e-04	6.055981e-06	6.055981e-06
4.500000e+00	5.000000e+00	1.146565e-04	4.202553e-06	4.202553e-06
5.000000e+00	6.000000e+00	5.171825e-05	1.864922e-06	1.864922e-06
6.000000e+00	7.000000e+00	2.120119e-05	1.094490e-06	1.094490e-06
7.000000e+00	8.000000e+00	7.848817e-06	6.190757e-07	6.190757e-07
8.000000e+00	9.000000e+00	4.013641e-06	4.164149e-07	4.164149e-07
9.000000e+00	1.000000e+01	2.317938e-06	2.993658e-07	2.993658e-07
1.000000e+01	1.500000e+01	6.289614e-07	6.302016e-08	6.302016e-08
1.500000e+01	2.000000e+01	7.641354e-08	1.808912e-08	1.808912e-08
2.000000e+01	3.000000e+01	7.806515e-09	3.514651e-09	3.514651e-09
3.000000e+01	5.000000e+01	5.670305e-10	5.670306e-10	5.670306e-10
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/dataComparison/LHC/newCR1/out.yoda/ATLAS_2010_S8918562/d12-x01-y01
ErrorBars=1
LineColor={[HTML]{3366FF}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/dataComparison/LHC/newCR1/out.yoda/ATLAS_2010_S8918562/d12-x01-y01
ScaledBy=3.6340478608965614e-07
Title=Thermal $p_\perp$ ColRec
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-01	1.500000e-01	1.270809e+01	2.744700e-02	2.744700e-02
1.500000e-01	2.000000e-01	1.057471e+01	2.109162e-02	2.109162e-02
2.000000e-01	2.500000e-01	8.421952e+00	1.657475e-02	1.657475e-02
2.500000e-01	3.000000e-01	6.540670e+00	1.319874e-02	1.319874e-02
3.000000e-01	3.500000e-01	5.027988e+00	1.063771e-02	1.063771e-02
3.500000e-01	4.000000e-01	3.891884e+00	8.708495e-03	8.708495e-03
4.000000e-01	4.500000e-01	2.999216e+00	7.178799e-03	7.178799e-03
4.500000e-01	5.000000e-01	2.340454e+00	5.996851e-03	5.996851e-03
5.000000e-01	6.000000e-01	1.640461e+00	3.310503e-03	3.310503e-03
6.000000e-01	7.000000e-01	1.038920e+00	2.420558e-03	2.420558e-03
7.000000e-01	8.000000e-01	6.804476e-01	1.822252e-03	1.822252e-03
8.000000e-01	9.000000e-01	4.598060e-01	1.406223e-03	1.406223e-03
9.000000e-01	1.000000e+00	3.141953e-01	1.099206e-03	1.099206e-03
1.000000e+00	1.100000e+00	2.232485e-01	8.810677e-04	8.810677e-04
1.100000e+00	1.200000e+00	1.606846e-01	7.140604e-04	7.140604e-04
1.200000e+00	1.300000e+00	1.165252e-01	5.830874e-04	5.830874e-04
1.300000e+00	1.400000e+00	8.762872e-02	4.865173e-04	4.865173e-04
1.400000e+00	1.500000e+00	6.680023e-02	4.097903e-04	4.097903e-04
1.500000e+00	1.600000e+00	4.994303e-02	3.426824e-04	3.426824e-04
1.600000e+00	1.700000e+00	3.885018e-02	2.929060e-04	2.929060e-04
1.700000e+00	1.800000e+00	3.055015e-02	2.521710e-04	2.521710e-04
1.800000e+00	1.900000e+00	2.387912e-02	2.168140e-04	2.168140e-04
1.900000e+00	2.000000e+00	1.876453e-02	1.871889e-04	1.871889e-04
2.000000e+00	2.100000e+00	1.502582e-02	1.633886e-04	1.633886e-04
2.100000e+00	2.200000e+00	1.175733e-02	1.411253e-04	1.411253e-04
2.200000e+00	2.300000e+00	9.430700e-03	1.235436e-04	1.235436e-04
2.300000e+00	2.400000e+00	7.861176e-03	1.103466e-04	1.103466e-04
2.400000e+00	2.500000e+00	6.160006e-03	9.566317e-05	9.566317e-05
2.500000e+00	2.750000e+00	4.651972e-03	5.090974e-05	5.090974e-05
2.750000e+00	3.000000e+00	2.821138e-03	3.786687e-05	3.786687e-05
3.000000e+00	3.250000e+00	1.804274e-03	2.902605e-05	2.902605e-05
3.250000e+00	3.500000e+00	1.210649e-03	2.288434e-05	2.288434e-05
3.500000e+00	4.000000e+00	6.742098e-04	1.149204e-05	1.149204e-05
4.000000e+00	4.500000e+00	3.189054e-04	7.420722e-06	7.420722e-06
4.500000e+00	5.000000e+00	1.575211e-04	4.927173e-06	4.927173e-06
5.000000e+00	6.000000e+00	7.215289e-05	2.207637e-06	2.207637e-06
6.000000e+00	7.000000e+00	2.390628e-05	1.164860e-06	1.164860e-06
7.000000e+00	8.000000e+00	9.696403e-06	6.895836e-07	6.895836e-07
8.000000e+00	9.000000e+00	5.135513e-06	4.710412e-07	4.710412e-07
9.000000e+00	1.000000e+01	2.122162e-06	2.862643e-07	2.862643e-07
1.000000e+01	1.500000e+01	7.218634e-07	6.803825e-08	6.803825e-08
1.500000e+01	2.000000e+01	5.278270e-08	1.526793e-08	1.526793e-08
2.000000e+01	3.000000e+01	9.344467e-09	3.839333e-09	3.839333e-09
3.000000e+01	5.000000e+01	4.874177e-10	4.874177e-10	4.874177e-10
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/dataComparison/LHC/newCF1/out.yoda/ATLAS_2010_S8918562/d12-x01-y01
ErrorBars=1
LineColor={[HTML]{109618}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/dataComparison/LHC/newCF1/out.yoda/ATLAS_2010_S8918562/d12-x01-y01
ScaledBy=3.6374115664928655e-07
Title=Thermal $p_\perp$ HadScat
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-01	1.500000e-01	1.160794e+01	2.622002e-02	2.622002e-02
1.500000e-01	2.000000e-01	9.764938e+00	2.026328e-02	2.026328e-02
2.000000e-01	2.500000e-01	7.848710e+00	1.599414e-02	1.599414e-02
2.500000e-01	3.000000e-01	6.170854e+00	1.281678e-02	1.281678e-02
3.000000e-01	3.500000e-01	4.838918e+00	1.043264e-02	1.043264e-02
3.500000e-01	4.000000e-01	3.791982e+00	8.593488e-03	8.593488e-03
4.000000e-01	4.500000e-01	2.987436e+00	7.162539e-03	7.162539e-03
4.500000e-01	5.000000e-01	2.371510e+00	6.034841e-03	6.034841e-03
5.000000e-01	6.000000e-01	1.712828e+00	3.381069e-03	3.381069e-03
6.000000e-01	7.000000e-01	1.120269e+00	2.512521e-03	2.512521e-03
7.000000e-01	8.000000e-01	7.555037e-01	1.919443e-03	1.919443e-03
8.000000e-01	9.000000e-01	5.200083e-01	1.495085e-03	1.495085e-03
9.000000e-01	1.000000e+00	3.650701e-01	1.184577e-03	1.184577e-03
1.000000e+00	1.100000e+00	2.619218e-01	9.540386e-04	9.540386e-04
1.100000e+00	1.200000e+00	1.899198e-01	7.760836e-04	7.760836e-04
1.200000e+00	1.300000e+00	1.384715e-01	6.355069e-04	6.355069e-04
1.300000e+00	1.400000e+00	1.037778e-01	5.293589e-04	5.293589e-04
1.400000e+00	1.500000e+00	7.788527e-02	4.424037e-04	4.424037e-04
1.500000e+00	1.600000e+00	5.902314e-02	3.724147e-04	3.724147e-04
1.600000e+00	1.700000e+00	4.512776e-02	3.156729e-04	3.156729e-04
1.700000e+00	1.800000e+00	3.465056e-02	2.685405e-04	2.685405e-04
1.800000e+00	1.900000e+00	2.721305e-02	2.314380e-04	2.314380e-04
1.900000e+00	2.000000e+00	2.140495e-02	1.999110e-04	1.999110e-04
2.000000e+00	2.100000e+00	1.700575e-02	1.737896e-04	1.737896e-04
2.100000e+00	2.200000e+00	1.349595e-02	1.511583e-04	1.511583e-04
2.200000e+00	2.300000e+00	1.067432e-02	1.313925e-04	1.313925e-04
2.300000e+00	2.400000e+00	8.770395e-03	1.165440e-04	1.165440e-04
2.400000e+00	2.500000e+00	6.838961e-03	1.007873e-04	1.007873e-04
2.500000e+00	2.750000e+00	4.883168e-03	5.214549e-05	5.214549e-05
2.750000e+00	3.000000e+00	2.884835e-03	3.827628e-05	3.827628e-05
3.000000e+00	3.250000e+00	1.819922e-03	2.916100e-05	2.916100e-05
3.250000e+00	3.500000e+00	1.181756e-03	2.261022e-05	2.261022e-05
3.500000e+00	4.000000e+00	6.498798e-04	1.128516e-05	1.128516e-05
4.000000e+00	4.500000e+00	2.885602e-04	7.056699e-06	7.056699e-06
4.500000e+00	5.000000e+00	1.293423e-04	4.464694e-06	4.464694e-06
5.000000e+00	6.000000e+00	5.708031e-05	1.962662e-06	1.962662e-06
6.000000e+00	7.000000e+00	1.921845e-05	1.043231e-06	1.043231e-06
7.000000e+00	8.000000e+00	6.880211e-06	5.818899e-07	5.818899e-07
8.000000e+00	9.000000e+00	3.056940e-06	3.630073e-07	3.630073e-07
9.000000e+00	1.000000e+01	1.800646e-06	2.627708e-07	2.627708e-07
1.000000e+01	1.500000e+01	4.348436e-07	5.258087e-08	5.258087e-08
1.500000e+01	2.000000e+01	2.639568e-08	1.081065e-08	1.081065e-08
2.000000e+01	3.000000e+01	1.748089e-08	5.303660e-09	5.303660e-09
3.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/dataComparison/LHC/newNS1/out.yoda/ATLAS_2010_S8918562/d12-x01-y01
ErrorBars=1
LineColor={[HTML]{FF9900}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/dataComparison/LHC/newNS1/out.yoda/ATLAS_2010_S8918562/d12-x01-y01
ScaledBy=3.6318088445865789e-07
Title=Thermal $p_\perp$ NrString
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-01	1.500000e-01	1.093345e+01	2.545864e-02	2.545864e-02
1.500000e-01	2.000000e-01	9.074282e+00	1.953777e-02	1.953777e-02
2.000000e-01	2.500000e-01	7.224036e+00	1.534892e-02	1.534892e-02
2.500000e-01	3.000000e-01	5.600384e+00	1.221374e-02	1.221374e-02
3.000000e-01	3.500000e-01	4.340820e+00	9.883578e-03	9.883578e-03
3.500000e-01	4.000000e-01	3.377604e+00	8.111819e-03	8.111819e-03
4.000000e-01	4.500000e-01	2.619404e+00	6.708273e-03	6.708273e-03
4.500000e-01	5.000000e-01	2.064204e+00	5.631278e-03	5.631278e-03
5.000000e-01	6.000000e-01	1.462010e+00	3.124223e-03	3.124223e-03
6.000000e-01	7.000000e-01	9.472385e-01	2.310873e-03	2.310873e-03
7.000000e-01	8.000000e-01	6.309115e-01	1.754434e-03	1.754434e-03
8.000000e-01	9.000000e-01	4.322396e-01	1.363413e-03	1.363413e-03
9.000000e-01	1.000000e+00	2.986887e-01	1.071661e-03	1.071661e-03
1.000000e+00	1.100000e+00	2.102192e-01	8.549254e-04	8.549254e-04
1.100000e+00	1.200000e+00	1.516183e-01	6.935230e-04	6.935230e-04
1.200000e+00	1.300000e+00	1.104829e-01	5.678064e-04	5.678064e-04
1.300000e+00	1.400000e+00	8.203578e-02	4.707230e-04	4.707230e-04
1.400000e+00	1.500000e+00	6.076520e-02	3.908442e-04	3.908442e-04
1.500000e+00	1.600000e+00	4.662509e-02	3.310817e-04	3.310817e-04
1.600000e+00	1.700000e+00	3.531831e-02	2.792844e-04	2.792844e-04
1.700000e+00	1.800000e+00	2.707563e-02	2.374102e-04	2.374102e-04
1.800000e+00	1.900000e+00	2.106307e-02	2.036395e-04	2.036395e-04
1.900000e+00	2.000000e+00	1.655869e-02	1.758378e-04	1.758378e-04
2.000000e+00	2.100000e+00	1.324233e-02	1.533854e-04	1.533854e-04
2.100000e+00	2.200000e+00	1.033142e-02	1.322921e-04	1.322921e-04
2.200000e+00	2.300000e+00	8.403936e-03	1.166074e-04	1.166074e-04
2.300000e+00	2.400000e+00	6.438734e-03	9.988396e-05	9.988396e-05
2.400000e+00	2.500000e+00	5.396116e-03	8.954434e-05	8.954434e-05
2.500000e+00	2.750000e+00	3.899499e-03	4.659863e-05	4.659863e-05
2.750000e+00	3.000000e+00	2.398526e-03	3.491559e-05	3.491559e-05
3.000000e+00	3.250000e+00	1.478096e-03	2.627210e-05	2.627210e-05
3.250000e+00	3.500000e+00	1.006792e-03	2.087117e-05	2.087117e-05
3.500000e+00	4.000000e+00	5.516140e-04	1.038420e-05	1.038420e-05
4.000000e+00	4.500000e+00	2.931258e-04	7.109267e-06	7.109267e-06
4.500000e+00	5.000000e+00	1.465056e-04	4.752919e-06	4.752919e-06
5.000000e+00	6.000000e+00	6.233707e-05	2.049259e-06	2.049259e-06
6.000000e+00	7.000000e+00	2.527787e-05	1.198122e-06	1.198122e-06
7.000000e+00	8.000000e+00	1.041757e-05	7.142684e-07	7.142684e-07
8.000000e+00	9.000000e+00	4.823761e-06	4.560682e-07	4.560682e-07
9.000000e+00	1.000000e+01	3.218745e-06	3.513766e-07	3.513766e-07
1.000000e+01	1.500000e+01	5.711328e-07	6.051135e-08	6.051135e-08
1.500000e+01	2.000000e+01	5.634346e-08	1.567312e-08	1.567312e-08
2.000000e+01	3.000000e+01	7.553845e-09	3.388055e-09	3.388055e-09
3.000000e+01	5.000000e+01	1.680789e-09	9.713474e-10	9.713474e-10
# END HISTOGRAM



==> images/data/ATLAS_2010_S8918562/d25-x01-y01-pTnCh-checkNew.dat <==
# BEGIN PLOT
DrawOnly=/REF/ATLAS_2010_S8918562/d25-x01-y01 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/dataComparison/LHC/newOFF1/out.yoda/ATLAS_2010_S8918562/d25-x01-y01 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/dataComparison/LHC/newCR1/out.yoda/ATLAS_2010_S8918562/d25-x01-y01 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/dataComparison/LHC/newCF1/out.yoda/ATLAS_2010_S8918562/d25-x01-y01 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/dataComparison/LHC/newNS1/out.yoda/ATLAS_2010_S8918562/d25-x01-y01
Title=Ch. $\langle p_\perp \rangle$ vs. $n_\text{ch}$ at 7\,TeV, $p_{\perp\,\text{track}} > 100\,\text{MeV}$, $n_\text{ch} \ge 2$, $|\eta|<2.5$
RatioPlotReference=/REF/ATLAS_2010_S8918562/d25-x01-y01
RatioPlot=1
RatioPlotSameStyle=1
LogY=0
XLabel=$n_\text{ch}$
YLabel=$\langle p_\perp \rangle$ [GeV/$c$]
LegendXPos=0.4
LegendYPos=0.45
Legend=1
# END PLOT

# BEGIN HISTOGRAM /REF/ATLAS_2010_S8918562/d25-x01-y01
ConnectBins=0
ErrorBars=1
Path=/REF/ATLAS_2010_S8918562/d25-x01-y01
PolyMarker=*
Title=ATLAS data
# xlow	 xhigh	 val	 errminus	 errplus
1.500000e+00	2.500000e+00	4.465000e-01	3.361547e-03	3.361547e-03
2.500000e+00	3.500000e+00	4.437000e-01	3.231099e-03	3.231099e-03
3.500000e+00	4.500000e+00	4.415000e-01	3.228002e-03	3.228002e-03
4.500000e+00	5.500000e+00	4.404000e-01	3.395585e-03	3.395585e-03
5.500000e+00	6.500000e+00	4.404000e-01	3.569314e-03	3.569314e-03
6.500000e+00	7.500000e+00	4.413000e-01	3.748333e-03	3.748333e-03
7.500000e+00	8.500000e+00	4.429000e-01	3.931921e-03	3.931921e-03
8.500000e+00	9.500000e+00	4.452000e-01	4.229657e-03	4.229657e-03
9.500000e+00	1.050000e+01	4.480000e-01	4.428318e-03	4.428318e-03
1.050000e+01	1.150000e+01	4.513000e-01	4.627094e-03	4.627094e-03
1.150000e+01	1.250000e+01	4.550000e-01	4.925444e-03	4.925444e-03
1.250000e+01	1.350000e+01	4.592000e-01	5.124451e-03	5.124451e-03
1.350000e+01	1.450000e+01	4.635000e-01	5.423099e-03	5.423099e-03
1.450000e+01	1.550000e+01	4.682000e-01	5.622277e-03	5.622277e-03
1.550000e+01	1.650000e+01	4.729000e-01	5.921149e-03	5.921149e-03
1.650000e+01	1.750000e+01	4.777000e-01	6.120457e-03	6.120457e-03
1.750000e+01	1.850000e+01	4.825000e-01	6.220129e-03	6.220129e-03
1.850000e+01	1.950000e+01	4.872000e-01	6.419502e-03	6.419502e-03
1.950000e+01	2.050000e+01	4.918000e-01	6.519202e-03	6.519202e-03
2.050000e+01	2.150000e+01	4.962000e-01	6.618912e-03	6.618912e-03
2.150000e+01	2.250000e+01	5.005000e-01	6.618912e-03	6.618912e-03
2.250000e+01	2.350000e+01	5.044000e-01	6.718631e-03	6.718631e-03
2.350000e+01	2.450000e+01	5.082000e-01	6.718631e-03	6.718631e-03
2.450000e+01	2.550000e+01	5.119000e-01	6.718631e-03	6.718631e-03
2.550000e+01	2.650000e+01	5.153000e-01	6.818358e-03	6.818358e-03
2.650000e+01	2.750000e+01	5.187000e-01	6.818358e-03	6.818358e-03
2.750000e+01	2.850000e+01	5.218000e-01	6.818358e-03	6.818358e-03
2.850000e+01	2.950000e+01	5.250000e-01	6.918092e-03	6.918092e-03
2.950000e+01	3.050000e+01	5.280000e-01	6.918092e-03	6.918092e-03
3.050000e+01	3.150000e+01	5.309000e-01	7.017834e-03	7.017834e-03
3.150000e+01	3.250000e+01	5.338000e-01	7.017834e-03	7.017834e-03
3.250000e+01	3.350000e+01	5.365000e-01	7.017834e-03	7.017834e-03
3.350000e+01	3.450000e+01	5.392000e-01	7.117584e-03	7.117584e-03
3.450000e+01	3.550000e+01	5.418000e-01	7.125307e-03	7.125307e-03
3.550000e+01	3.650000e+01	5.445000e-01	7.224957e-03	7.224957e-03
3.650000e+01	3.750000e+01	5.469000e-01	7.224957e-03	7.224957e-03
3.750000e+01	3.850000e+01	5.494000e-01	7.324616e-03	7.324616e-03
3.850000e+01	3.950000e+01	5.517000e-01	7.324616e-03	7.324616e-03
3.950000e+01	4.050000e+01	5.541000e-01	7.424284e-03	7.424284e-03
4.050000e+01	4.150000e+01	5.564000e-01	7.523962e-03	7.523962e-03
4.150000e+01	4.250000e+01	5.587000e-01	7.523962e-03	7.523962e-03
4.250000e+01	4.350000e+01	5.610000e-01	7.623647e-03	7.623647e-03
4.350000e+01	4.450000e+01	5.632000e-01	7.623647e-03	7.623647e-03
4.450000e+01	4.550000e+01	5.653000e-01	7.623647e-03	7.623647e-03
4.550000e+01	4.650000e+01	5.675000e-01	7.723341e-03	7.723341e-03
4.650000e+01	4.750000e+01	5.696000e-01	7.723341e-03	7.723341e-03
4.750000e+01	4.850000e+01	5.716000e-01	7.723341e-03	7.723341e-03
4.850000e+01	4.950000e+01	5.736000e-01	7.723341e-03	7.723341e-03
4.950000e+01	5.050000e+01	5.755000e-01	7.723341e-03	7.723341e-03
5.050000e+01	5.150000e+01	5.775000e-01	7.723341e-03	7.723341e-03
5.150000e+01	5.250000e+01	5.794000e-01	7.823043e-03	7.823043e-03
5.250000e+01	5.350000e+01	5.812000e-01	7.831347e-03	7.831347e-03
5.350000e+01	5.450000e+01	5.830000e-01	7.831347e-03	7.831347e-03
5.450000e+01	5.550000e+01	5.848000e-01	7.831347e-03	7.831347e-03
5.550000e+01	5.650000e+01	5.865000e-01	7.930952e-03	7.930952e-03
5.650000e+01	5.750000e+01	5.883000e-01	7.930952e-03	7.930952e-03
5.750000e+01	5.850000e+01	5.900000e-01	8.030567e-03	8.030567e-03
5.850000e+01	5.950000e+01	5.917000e-01	8.030567e-03	8.030567e-03
5.950000e+01	6.050000e+01	5.933000e-01	8.030567e-03	8.030567e-03
6.050000e+01	6.250000e+01	5.958000e-01	8.115417e-03	8.115417e-03
6.250000e+01	6.450000e+01	5.990000e-01	8.215230e-03	8.215230e-03
6.450000e+01	6.650000e+01	6.022000e-01	8.315047e-03	8.315047e-03
6.650000e+01	6.850000e+01	6.053000e-01	8.321658e-03	8.321658e-03
6.850000e+01	7.050000e+01	6.083000e-01	8.421401e-03	8.421401e-03
7.050000e+01	7.250000e+01	6.112000e-01	8.421401e-03	8.421401e-03
7.250000e+01	7.450000e+01	6.141000e-01	8.421401e-03	8.421401e-03
7.450000e+01	7.650000e+01	6.168000e-01	8.521150e-03	8.521150e-03
7.650000e+01	7.850000e+01	6.195000e-01	8.521150e-03	8.521150e-03
7.850000e+01	8.050000e+01	6.222000e-01	8.528775e-03	8.528775e-03
8.050000e+01	8.250000e+01	6.247000e-01	8.528775e-03	8.528775e-03
8.250000e+01	8.450000e+01	6.272000e-01	8.628441e-03	8.628441e-03
8.450000e+01	8.650000e+01	6.296000e-01	8.628441e-03	8.628441e-03
8.650000e+01	8.850000e+01	6.320000e-01	8.637129e-03	8.637129e-03
8.850000e+01	9.050000e+01	6.343000e-01	8.736704e-03	8.736704e-03
9.050000e+01	9.250000e+01	6.367000e-01	8.836289e-03	8.836289e-03
9.250000e+01	9.450000e+01	6.391000e-01	8.845903e-03	8.845903e-03
9.450000e+01	9.650000e+01	6.413000e-01	8.945390e-03	8.945390e-03
9.650000e+01	9.850000e+01	6.437000e-01	8.945390e-03	8.945390e-03
9.850000e+01	1.005000e+02	6.459000e-01	9.055385e-03	9.055385e-03
1.005000e+02	1.025000e+02	6.482000e-01	9.154780e-03	9.154780e-03
1.025000e+02	1.105000e+02	6.533000e-01	9.219544e-03	9.219544e-03
1.105000e+02	1.205000e+02	6.627000e-01	9.525755e-03	9.525755e-03
1.205000e+02	1.305000e+02	6.731000e-01	9.751410e-03	9.751410e-03
1.305000e+02	1.605000e+02	6.880000e-01	9.234717e-03	9.234717e-03
1.605000e+02	2.005000e+02	7.134000e-01	2.357668e-02	2.357668e-02
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/dataComparison/LHC/newOFF1/out.yoda/ATLAS_2010_S8918562/d25-x01-y01
ErrorBars=1
LineColor={[HTML]{EE3311}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/dataComparison/LHC/newOFF1/out.yoda/ATLAS_2010_S8918562/d25-x01-y01
Title=Thermal $p_\perp$ off
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
1.500000e+00	2.500000e+00	4.203432e-01	5.534903e-03	5.534903e-03
2.500000e+00	3.500000e+00	4.276547e-01	4.605132e-03	4.605132e-03
3.500000e+00	4.500000e+00	4.285696e-01	4.157234e-03	4.157234e-03
4.500000e+00	5.500000e+00	4.220597e-01	3.260691e-03	3.260691e-03
5.500000e+00	6.500000e+00	4.218888e-01	2.843128e-03	2.843128e-03
6.500000e+00	7.500000e+00	4.244785e-01	2.396409e-03	2.396409e-03
7.500000e+00	8.500000e+00	4.236671e-01	2.063910e-03	2.063910e-03
8.500000e+00	9.500000e+00	4.319955e-01	2.019127e-03	2.019127e-03
9.500000e+00	1.050000e+01	4.329477e-01	1.810080e-03	1.810080e-03
1.050000e+01	1.150000e+01	4.344697e-01	1.712728e-03	1.712728e-03
1.150000e+01	1.250000e+01	4.409858e-01	1.693268e-03	1.693268e-03
1.250000e+01	1.350000e+01	4.408306e-01	1.720595e-03	1.720595e-03
1.350000e+01	1.450000e+01	4.471842e-01	1.709066e-03	1.709066e-03
1.450000e+01	1.550000e+01	4.509570e-01	1.761341e-03	1.761341e-03
1.550000e+01	1.650000e+01	4.569359e-01	1.861624e-03	1.861624e-03
1.650000e+01	1.750000e+01	4.619316e-01	1.858001e-03	1.858001e-03
1.750000e+01	1.850000e+01	4.738047e-01	2.111814e-03	2.111814e-03
1.850000e+01	1.950000e+01	4.746107e-01	2.110514e-03	2.110514e-03
1.950000e+01	2.050000e+01	4.810819e-01	2.150119e-03	2.150119e-03
2.050000e+01	2.150000e+01	4.841756e-01	2.263218e-03	2.263218e-03
2.150000e+01	2.250000e+01	4.808471e-01	2.188391e-03	2.188391e-03
2.250000e+01	2.350000e+01	4.838526e-01	2.332820e-03	2.332820e-03
2.350000e+01	2.450000e+01	4.868339e-01	2.405515e-03	2.405515e-03
2.450000e+01	2.550000e+01	4.922074e-01	2.526439e-03	2.526439e-03
2.550000e+01	2.650000e+01	4.909889e-01	2.415392e-03	2.415392e-03
2.650000e+01	2.750000e+01	4.918960e-01	2.439819e-03	2.439819e-03
2.750000e+01	2.850000e+01	4.844399e-01	2.446886e-03	2.446886e-03
2.850000e+01	2.950000e+01	4.909785e-01	2.463955e-03	2.463955e-03
2.950000e+01	3.050000e+01	4.920703e-01	2.400617e-03	2.400617e-03
3.050000e+01	3.150000e+01	4.870055e-01	2.523408e-03	2.523408e-03
3.150000e+01	3.250000e+01	4.933034e-01	2.367624e-03	2.367624e-03
3.250000e+01	3.350000e+01	4.920502e-01	2.399503e-03	2.399503e-03
3.350000e+01	3.450000e+01	4.913945e-01	2.481775e-03	2.481775e-03
3.450000e+01	3.550000e+01	4.944309e-01	2.514997e-03	2.514997e-03
3.550000e+01	3.650000e+01	4.929389e-01	2.478180e-03	2.478180e-03
3.650000e+01	3.750000e+01	5.000340e-01	2.637561e-03	2.637561e-03
3.750000e+01	3.850000e+01	5.037474e-01	2.749310e-03	2.749310e-03
3.850000e+01	3.950000e+01	5.003022e-01	2.664583e-03	2.664583e-03
3.950000e+01	4.050000e+01	4.949993e-01	2.601710e-03	2.601710e-03
4.050000e+01	4.150000e+01	4.982728e-01	2.623694e-03	2.623694e-03
4.150000e+01	4.250000e+01	5.012866e-01	2.648425e-03	2.648425e-03
4.250000e+01	4.350000e+01	4.932510e-01	2.596842e-03	2.596842e-03
4.350000e+01	4.450000e+01	5.038336e-01	2.845300e-03	2.845300e-03
4.450000e+01	4.550000e+01	4.964092e-01	2.582823e-03	2.582823e-03
4.550000e+01	4.650000e+01	4.929050e-01	2.570131e-03	2.570131e-03
4.650000e+01	4.750000e+01	4.915920e-01	2.636089e-03	2.636089e-03
4.750000e+01	4.850000e+01	5.060773e-01	2.893886e-03	2.893886e-03
4.850000e+01	4.950000e+01	5.087018e-01	2.953155e-03	2.953155e-03
4.950000e+01	5.050000e+01	5.024579e-01	2.637836e-03	2.637836e-03
5.050000e+01	5.150000e+01	4.933628e-01	2.797384e-03	2.797384e-03
5.150000e+01	5.250000e+01	5.106940e-01	2.998242e-03	2.998242e-03
5.250000e+01	5.350000e+01	4.958272e-01	2.755517e-03	2.755517e-03
5.350000e+01	5.450000e+01	5.019658e-01	2.804408e-03	2.804408e-03
5.450000e+01	5.550000e+01	4.995804e-01	2.729866e-03	2.729866e-03
5.550000e+01	5.650000e+01	5.051609e-01	2.771124e-03	2.771124e-03
5.650000e+01	5.750000e+01	5.059658e-01	3.409784e-03	3.409784e-03
5.750000e+01	5.850000e+01	5.094584e-01	3.149441e-03	3.149441e-03
5.850000e+01	5.950000e+01	5.074516e-01	3.062079e-03	3.062079e-03
5.950000e+01	6.050000e+01	4.956497e-01	2.944081e-03	2.944081e-03
6.050000e+01	6.250000e+01	5.062610e-01	2.151357e-03	2.151357e-03
6.250000e+01	6.450000e+01	5.120914e-01	2.114804e-03	2.114804e-03
6.450000e+01	6.650000e+01	5.054834e-01	2.095808e-03	2.095808e-03
6.650000e+01	6.850000e+01	5.042882e-01	2.182776e-03	2.182776e-03
6.850000e+01	7.050000e+01	5.053951e-01	2.175011e-03	2.175011e-03
7.050000e+01	7.250000e+01	5.080151e-01	2.347382e-03	2.347382e-03
7.250000e+01	7.450000e+01	5.016563e-01	2.257845e-03	2.257845e-03
7.450000e+01	7.650000e+01	5.129050e-01	2.332022e-03	2.332022e-03
7.650000e+01	7.850000e+01	5.151006e-01	2.460279e-03	2.460279e-03
7.850000e+01	8.050000e+01	5.085866e-01	2.390283e-03	2.390283e-03
8.050000e+01	8.250000e+01	5.075896e-01	2.634922e-03	2.634922e-03
8.250000e+01	8.450000e+01	5.037339e-01	2.569579e-03	2.569579e-03
8.450000e+01	8.650000e+01	5.071968e-01	2.384012e-03	2.384012e-03
8.650000e+01	8.850000e+01	5.098410e-01	2.483100e-03	2.483100e-03
8.850000e+01	9.050000e+01	5.144135e-01	2.625815e-03	2.625815e-03
9.050000e+01	9.250000e+01	5.185969e-01	2.841598e-03	2.841598e-03
9.250000e+01	9.450000e+01	5.158568e-01	2.835126e-03	2.835126e-03
9.450000e+01	9.650000e+01	5.158697e-01	2.868890e-03	2.868890e-03
9.650000e+01	9.850000e+01	5.110742e-01	2.703961e-03	2.703961e-03
9.850000e+01	1.005000e+02	5.120164e-01	3.024170e-03	3.024170e-03
1.005000e+02	1.025000e+02	5.188395e-01	3.203683e-03	3.203683e-03
1.025000e+02	1.105000e+02	5.176889e-01	1.622582e-03	1.622582e-03
1.105000e+02	1.205000e+02	5.226029e-01	1.738013e-03	1.738013e-03
1.205000e+02	1.305000e+02	5.198870e-01	1.922038e-03	1.922038e-03
1.305000e+02	1.605000e+02	5.234244e-01	1.608005e-03	1.608005e-03
1.605000e+02	2.005000e+02	5.205969e-01	3.103997e-03	3.103997e-03
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/dataComparison/LHC/newCR1/out.yoda/ATLAS_2010_S8918562/d25-x01-y01
ErrorBars=1
LineColor={[HTML]{3366FF}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/dataComparison/LHC/newCR1/out.yoda/ATLAS_2010_S8918562/d25-x01-y01
Title=Thermal $p_\perp$ ColRec
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
1.500000e+00	2.500000e+00	4.282217e-01	5.592559e-03	5.592559e-03
2.500000e+00	3.500000e+00	4.218014e-01	4.767915e-03	4.767915e-03
3.500000e+00	4.500000e+00	4.239726e-01	3.853814e-03	3.853814e-03
4.500000e+00	5.500000e+00	4.283335e-01	3.387831e-03	3.387831e-03
5.500000e+00	6.500000e+00	4.288336e-01	2.879328e-03	2.879328e-03
6.500000e+00	7.500000e+00	4.219053e-01	2.336728e-03	2.336728e-03
7.500000e+00	8.500000e+00	4.221208e-01	2.189843e-03	2.189843e-03
8.500000e+00	9.500000e+00	4.223978e-01	1.876137e-03	1.876137e-03
9.500000e+00	1.050000e+01	4.289761e-01	1.846095e-03	1.846095e-03
1.050000e+01	1.150000e+01	4.260227e-01	1.668572e-03	1.668572e-03
1.150000e+01	1.250000e+01	4.351636e-01	1.640662e-03	1.640662e-03
1.250000e+01	1.350000e+01	4.385611e-01	1.649963e-03	1.649963e-03
1.350000e+01	1.450000e+01	4.406019e-01	1.670670e-03	1.670670e-03
1.450000e+01	1.550000e+01	4.500425e-01	1.760152e-03	1.760152e-03
1.550000e+01	1.650000e+01	4.580235e-01	1.892651e-03	1.892651e-03
1.650000e+01	1.750000e+01	4.649014e-01	1.916512e-03	1.916512e-03
1.750000e+01	1.850000e+01	4.674612e-01	1.955053e-03	1.955053e-03
1.850000e+01	1.950000e+01	4.787883e-01	2.207711e-03	2.207711e-03
1.950000e+01	2.050000e+01	4.803351e-01	2.151114e-03	2.151114e-03
2.050000e+01	2.150000e+01	4.850730e-01	2.256586e-03	2.256586e-03
2.150000e+01	2.250000e+01	4.892435e-01	2.372560e-03	2.372560e-03
2.250000e+01	2.350000e+01	4.961365e-01	2.448486e-03	2.448486e-03
2.350000e+01	2.450000e+01	4.987583e-01	2.369057e-03	2.369057e-03
2.450000e+01	2.550000e+01	4.990491e-01	2.408512e-03	2.408512e-03
2.550000e+01	2.650000e+01	5.010880e-01	2.468048e-03	2.468048e-03
2.650000e+01	2.750000e+01	5.033413e-01	2.420577e-03	2.420577e-03
2.750000e+01	2.850000e+01	5.010781e-01	2.436704e-03	2.436704e-03
2.850000e+01	2.950000e+01	5.091746e-01	2.541675e-03	2.541675e-03
2.950000e+01	3.050000e+01	5.088250e-01	2.497237e-03	2.497237e-03
3.050000e+01	3.150000e+01	5.132944e-01	2.532797e-03	2.532797e-03
3.150000e+01	3.250000e+01	5.099103e-01	2.566058e-03	2.566058e-03
3.250000e+01	3.350000e+01	5.137927e-01	2.554876e-03	2.554876e-03
3.350000e+01	3.450000e+01	5.191431e-01	2.748185e-03	2.748185e-03
3.450000e+01	3.550000e+01	5.188218e-01	2.618963e-03	2.618963e-03
3.550000e+01	3.650000e+01	5.262177e-01	2.713964e-03	2.713964e-03
3.650000e+01	3.750000e+01	5.315103e-01	2.782323e-03	2.782323e-03
3.750000e+01	3.850000e+01	5.312886e-01	2.719405e-03	2.719405e-03
3.850000e+01	3.950000e+01	5.293234e-01	2.740726e-03	2.740726e-03
3.950000e+01	4.050000e+01	5.316062e-01	2.689786e-03	2.689786e-03
4.050000e+01	4.150000e+01	5.471352e-01	3.090853e-03	3.090853e-03
4.150000e+01	4.250000e+01	5.349174e-01	2.799063e-03	2.799063e-03
4.250000e+01	4.350000e+01	5.374065e-01	2.777967e-03	2.777967e-03
4.350000e+01	4.450000e+01	5.364713e-01	2.680481e-03	2.680481e-03
4.450000e+01	4.550000e+01	5.380172e-01	2.774486e-03	2.774486e-03
4.550000e+01	4.650000e+01	5.488200e-01	2.888488e-03	2.888488e-03
4.650000e+01	4.750000e+01	5.469529e-01	2.946032e-03	2.946032e-03
4.750000e+01	4.850000e+01	5.633514e-01	3.068402e-03	3.068402e-03
4.850000e+01	4.950000e+01	5.603830e-01	3.013199e-03	3.013199e-03
4.950000e+01	5.050000e+01	5.532190e-01	2.971111e-03	2.971111e-03
5.050000e+01	5.150000e+01	5.488257e-01	3.022874e-03	3.022874e-03
5.150000e+01	5.250000e+01	5.536773e-01	2.852778e-03	2.852778e-03
5.250000e+01	5.350000e+01	5.706887e-01	3.171501e-03	3.171501e-03
5.350000e+01	5.450000e+01	5.733734e-01	3.233222e-03	3.233222e-03
5.450000e+01	5.550000e+01	5.651488e-01	3.087221e-03	3.087221e-03
5.550000e+01	5.650000e+01	5.654897e-01	3.233409e-03	3.233409e-03
5.650000e+01	5.750000e+01	5.693642e-01	3.246271e-03	3.246271e-03
5.750000e+01	5.850000e+01	5.784657e-01	3.161034e-03	3.161034e-03
5.850000e+01	5.950000e+01	5.737924e-01	3.310298e-03	3.310298e-03
5.950000e+01	6.050000e+01	5.770707e-01	3.188857e-03	3.188857e-03
6.050000e+01	6.250000e+01	5.722307e-01	2.344770e-03	2.344770e-03
6.250000e+01	6.450000e+01	5.917215e-01	2.480231e-03	2.480231e-03
6.450000e+01	6.650000e+01	5.841783e-01	2.309013e-03	2.309013e-03
6.650000e+01	6.850000e+01	5.879555e-01	2.497579e-03	2.497579e-03
6.850000e+01	7.050000e+01	5.920267e-01	2.328722e-03	2.328722e-03
7.050000e+01	7.250000e+01	5.907807e-01	2.532673e-03	2.532673e-03
7.250000e+01	7.450000e+01	6.019911e-01	2.609947e-03	2.609947e-03
7.450000e+01	7.650000e+01	6.009867e-01	2.543703e-03	2.543703e-03
7.650000e+01	7.850000e+01	6.044963e-01	2.719548e-03	2.719548e-03
7.850000e+01	8.050000e+01	6.085103e-01	2.726792e-03	2.726792e-03
8.050000e+01	8.250000e+01	6.112095e-01	2.774257e-03	2.774257e-03
8.250000e+01	8.450000e+01	6.142050e-01	2.879217e-03	2.879217e-03
8.450000e+01	8.650000e+01	6.100964e-01	2.839182e-03	2.839182e-03
8.650000e+01	8.850000e+01	6.154550e-01	2.825974e-03	2.825974e-03
8.850000e+01	9.050000e+01	6.233174e-01	3.037086e-03	3.037086e-03
9.050000e+01	9.250000e+01	6.189688e-01	3.161697e-03	3.161697e-03
9.250000e+01	9.450000e+01	6.189840e-01	3.341843e-03	3.341843e-03
9.450000e+01	9.650000e+01	6.329363e-01	3.283789e-03	3.283789e-03
9.650000e+01	9.850000e+01	6.244657e-01	3.276300e-03	3.276300e-03
9.850000e+01	1.005000e+02	6.355634e-01	3.350240e-03	3.350240e-03
1.005000e+02	1.025000e+02	6.243242e-01	3.377302e-03	3.377302e-03
1.025000e+02	1.105000e+02	6.382528e-01	1.968809e-03	1.968809e-03
1.105000e+02	1.205000e+02	6.515914e-01	2.164534e-03	2.164534e-03
1.205000e+02	1.305000e+02	6.544067e-01	2.593739e-03	2.593739e-03
1.305000e+02	1.605000e+02	6.627325e-01	2.306287e-03	2.306287e-03
1.605000e+02	2.005000e+02	6.876454e-01	5.860856e-03	5.860856e-03
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/dataComparison/LHC/newCF1/out.yoda/ATLAS_2010_S8918562/d25-x01-y01
ErrorBars=1
LineColor={[HTML]{109618}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/dataComparison/LHC/newCF1/out.yoda/ATLAS_2010_S8918562/d25-x01-y01
Title=Thermal $p_\perp$ HadScat
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
1.500000e+00	2.500000e+00	4.077870e-01	5.328053e-03	5.328053e-03
2.500000e+00	3.500000e+00	4.177028e-01	4.482342e-03	4.482342e-03
3.500000e+00	4.500000e+00	4.203352e-01	3.970498e-03	3.970498e-03
4.500000e+00	5.500000e+00	4.164872e-01	3.296076e-03	3.296076e-03
5.500000e+00	6.500000e+00	4.171318e-01	2.762506e-03	2.762506e-03
6.500000e+00	7.500000e+00	4.167370e-01	2.367042e-03	2.367042e-03
7.500000e+00	8.500000e+00	4.155312e-01	2.071314e-03	2.071314e-03
8.500000e+00	9.500000e+00	4.201867e-01	1.897030e-03	1.897030e-03
9.500000e+00	1.050000e+01	4.224542e-01	1.759939e-03	1.759939e-03
1.050000e+01	1.150000e+01	4.249822e-01	1.676074e-03	1.676074e-03
1.150000e+01	1.250000e+01	4.273974e-01	1.579025e-03	1.579025e-03
1.250000e+01	1.350000e+01	4.336979e-01	1.626855e-03	1.626855e-03
1.350000e+01	1.450000e+01	4.408705e-01	1.729662e-03	1.729662e-03
1.450000e+01	1.550000e+01	4.443243e-01	1.697337e-03	1.697337e-03
1.550000e+01	1.650000e+01	4.526174e-01	1.837440e-03	1.837440e-03
1.650000e+01	1.750000e+01	4.543901e-01	1.878358e-03	1.878358e-03
1.750000e+01	1.850000e+01	4.575522e-01	1.915747e-03	1.915747e-03
1.850000e+01	1.950000e+01	4.685806e-01	2.012706e-03	2.012706e-03
1.950000e+01	2.050000e+01	4.754073e-01	2.082301e-03	2.082301e-03
2.050000e+01	2.150000e+01	4.803810e-01	2.190038e-03	2.190038e-03
2.150000e+01	2.250000e+01	4.728654e-01	2.062101e-03	2.062101e-03
2.250000e+01	2.350000e+01	4.840217e-01	2.352568e-03	2.352568e-03
2.350000e+01	2.450000e+01	4.822404e-01	2.387721e-03	2.387721e-03
2.450000e+01	2.550000e+01	4.882934e-01	2.358001e-03	2.358001e-03
2.550000e+01	2.650000e+01	4.890051e-01	2.300860e-03	2.300860e-03
2.650000e+01	2.750000e+01	4.852523e-01	2.291804e-03	2.291804e-03
2.750000e+01	2.850000e+01	4.982146e-01	2.468781e-03	2.468781e-03
2.850000e+01	2.950000e+01	4.926450e-01	2.261297e-03	2.261297e-03
2.950000e+01	3.050000e+01	4.927892e-01	2.395341e-03	2.395341e-03
3.050000e+01	3.150000e+01	4.964779e-01	2.334878e-03	2.334878e-03
3.150000e+01	3.250000e+01	4.953664e-01	2.463708e-03	2.463708e-03
3.250000e+01	3.350000e+01	5.078182e-01	2.481967e-03	2.481967e-03
3.350000e+01	3.450000e+01	5.029319e-01	2.445877e-03	2.445877e-03
3.450000e+01	3.550000e+01	5.046106e-01	2.401178e-03	2.401178e-03
3.550000e+01	3.650000e+01	5.032026e-01	2.417127e-03	2.417127e-03
3.650000e+01	3.750000e+01	5.142379e-01	2.645918e-03	2.645918e-03
3.750000e+01	3.850000e+01	5.160856e-01	2.598837e-03	2.598837e-03
3.850000e+01	3.950000e+01	5.191445e-01	2.857151e-03	2.857151e-03
3.950000e+01	4.050000e+01	5.180886e-01	2.594349e-03	2.594349e-03
4.050000e+01	4.150000e+01	5.200956e-01	2.564698e-03	2.564698e-03
4.150000e+01	4.250000e+01	5.252467e-01	2.693906e-03	2.693906e-03
4.250000e+01	4.350000e+01	5.244190e-01	2.575487e-03	2.575487e-03
4.350000e+01	4.450000e+01	5.303882e-01	2.723759e-03	2.723759e-03
4.450000e+01	4.550000e+01	5.259934e-01	2.666866e-03	2.666866e-03
4.550000e+01	4.650000e+01	5.266942e-01	2.576727e-03	2.576727e-03
4.650000e+01	4.750000e+01	5.345224e-01	2.752288e-03	2.752288e-03
4.750000e+01	4.850000e+01	5.371754e-01	2.770349e-03	2.770349e-03
4.850000e+01	4.950000e+01	5.403511e-01	3.099404e-03	3.099404e-03
4.950000e+01	5.050000e+01	5.496705e-01	3.111180e-03	3.111180e-03
5.050000e+01	5.150000e+01	5.470951e-01	2.863488e-03	2.863488e-03
5.150000e+01	5.250000e+01	5.557010e-01	3.275543e-03	3.275543e-03
5.250000e+01	5.350000e+01	5.516882e-01	2.771936e-03	2.771936e-03
5.350000e+01	5.450000e+01	5.466482e-01	2.912927e-03	2.912927e-03
5.450000e+01	5.550000e+01	5.509263e-01	2.950376e-03	2.950376e-03
5.550000e+01	5.650000e+01	5.628898e-01	3.211706e-03	3.211706e-03
5.650000e+01	5.750000e+01	5.577917e-01	2.784244e-03	2.784244e-03
5.750000e+01	5.850000e+01	5.647342e-01	3.026262e-03	3.026262e-03
5.850000e+01	5.950000e+01	5.653296e-01	2.961866e-03	2.961866e-03
5.950000e+01	6.050000e+01	5.694936e-01	3.016784e-03	3.016784e-03
6.050000e+01	6.250000e+01	5.689373e-01	2.121827e-03	2.121827e-03
6.250000e+01	6.450000e+01	5.775214e-01	2.214078e-03	2.214078e-03
6.450000e+01	6.650000e+01	5.848047e-01	2.319964e-03	2.319964e-03
6.650000e+01	6.850000e+01	5.840905e-01	2.252106e-03	2.252106e-03
6.850000e+01	7.050000e+01	5.909778e-01	2.401321e-03	2.401321e-03
7.050000e+01	7.250000e+01	5.976633e-01	2.382325e-03	2.382325e-03
7.250000e+01	7.450000e+01	5.999284e-01	2.464328e-03	2.464328e-03
7.450000e+01	7.650000e+01	6.089132e-01	2.450014e-03	2.450014e-03
7.650000e+01	7.850000e+01	6.100944e-01	2.617599e-03	2.617599e-03
7.850000e+01	8.050000e+01	6.152255e-01	2.623683e-03	2.623683e-03
8.050000e+01	8.250000e+01	6.274224e-01	2.753169e-03	2.753169e-03
8.250000e+01	8.450000e+01	6.320430e-01	2.831886e-03	2.831886e-03
8.450000e+01	8.650000e+01	6.351168e-01	2.970846e-03	2.970846e-03
8.650000e+01	8.850000e+01	6.510377e-01	3.103978e-03	3.103978e-03
8.850000e+01	9.050000e+01	6.452764e-01	2.840386e-03	2.840386e-03
9.050000e+01	9.250000e+01	6.679371e-01	3.205775e-03	3.205775e-03
9.250000e+01	9.450000e+01	6.603313e-01	3.068303e-03	3.068303e-03
9.450000e+01	9.650000e+01	6.652568e-01	3.188444e-03	3.188444e-03
9.650000e+01	9.850000e+01	6.652129e-01	3.027537e-03	3.027537e-03
9.850000e+01	1.005000e+02	6.802501e-01	3.420159e-03	3.420159e-03
1.005000e+02	1.025000e+02	6.905350e-01	3.654150e-03	3.654150e-03
1.025000e+02	1.105000e+02	7.017652e-01	1.917027e-03	1.917027e-03
1.105000e+02	1.205000e+02	7.243025e-01	1.883052e-03	1.883052e-03
1.205000e+02	1.305000e+02	7.543460e-01	2.254782e-03	2.254782e-03
1.305000e+02	1.605000e+02	8.025802e-01	1.662593e-03	1.662593e-03
1.605000e+02	2.005000e+02	8.985576e-01	2.672097e-03	2.672097e-03
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/dataComparison/LHC/newNS1/out.yoda/ATLAS_2010_S8918562/d25-x01-y01
ErrorBars=1
LineColor={[HTML]{FF9900}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/dataComparison/LHC/newNS1/out.yoda/ATLAS_2010_S8918562/d25-x01-y01
Title=Thermal $p_\perp$ NrString
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
1.500000e+00	2.500000e+00	4.385876e-01	5.952513e-03	5.952513e-03
2.500000e+00	3.500000e+00	4.406367e-01	4.885335e-03	4.885335e-03
3.500000e+00	4.500000e+00	4.476291e-01	4.096389e-03	4.096389e-03
4.500000e+00	5.500000e+00	4.437855e-01	3.396105e-03	3.396105e-03
5.500000e+00	6.500000e+00	4.454016e-01	2.973420e-03	2.973420e-03
6.500000e+00	7.500000e+00	4.514202e-01	2.572081e-03	2.572081e-03
7.500000e+00	8.500000e+00	4.513524e-01	2.221773e-03	2.221773e-03
8.500000e+00	9.500000e+00	4.569496e-01	2.069208e-03	2.069208e-03
9.500000e+00	1.050000e+01	4.615678e-01	1.970287e-03	1.970287e-03
1.050000e+01	1.150000e+01	4.604150e-01	1.828011e-03	1.828011e-03
1.150000e+01	1.250000e+01	4.667881e-01	1.790109e-03	1.790109e-03
1.250000e+01	1.350000e+01	4.698367e-01	1.754416e-03	1.754416e-03
1.350000e+01	1.450000e+01	4.808717e-01	1.847615e-03	1.847615e-03
1.450000e+01	1.550000e+01	4.824370e-01	1.881963e-03	1.881963e-03
1.550000e+01	1.650000e+01	4.960696e-01	2.009518e-03	2.009518e-03
1.650000e+01	1.750000e+01	5.076755e-01	2.143385e-03	2.143385e-03
1.750000e+01	1.850000e+01	5.125861e-01	2.217320e-03	2.217320e-03
1.850000e+01	1.950000e+01	5.132024e-01	2.209054e-03	2.209054e-03
1.950000e+01	2.050000e+01	5.252026e-01	2.380970e-03	2.380970e-03
2.050000e+01	2.150000e+01	5.278070e-01	2.437324e-03	2.437324e-03
2.150000e+01	2.250000e+01	5.341288e-01	2.524330e-03	2.524330e-03
2.250000e+01	2.350000e+01	5.330801e-01	2.469082e-03	2.469082e-03
2.350000e+01	2.450000e+01	5.379451e-01	2.518884e-03	2.518884e-03
2.450000e+01	2.550000e+01	5.473665e-01	2.706028e-03	2.706028e-03
2.550000e+01	2.650000e+01	5.456810e-01	2.614784e-03	2.614784e-03
2.650000e+01	2.750000e+01	5.438615e-01	2.571056e-03	2.571056e-03
2.750000e+01	2.850000e+01	5.455797e-01	2.595130e-03	2.595130e-03
2.850000e+01	2.950000e+01	5.498373e-01	2.650902e-03	2.650902e-03
2.950000e+01	3.050000e+01	5.541391e-01	2.713902e-03	2.713902e-03
3.050000e+01	3.150000e+01	5.557340e-01	2.803942e-03	2.803942e-03
3.150000e+01	3.250000e+01	5.579654e-01	2.709499e-03	2.709499e-03
3.250000e+01	3.350000e+01	5.583708e-01	2.889515e-03	2.889515e-03
3.350000e+01	3.450000e+01	5.631854e-01	2.783907e-03	2.783907e-03
3.450000e+01	3.550000e+01	5.610616e-01	3.054064e-03	3.054064e-03
3.550000e+01	3.650000e+01	5.666116e-01	2.936567e-03	2.936567e-03
3.650000e+01	3.750000e+01	5.660454e-01	2.796910e-03	2.796910e-03
3.750000e+01	3.850000e+01	5.757965e-01	3.072268e-03	3.072268e-03
3.850000e+01	3.950000e+01	5.641046e-01	2.864106e-03	2.864106e-03
3.950000e+01	4.050000e+01	5.684784e-01	2.908318e-03	2.908318e-03
4.050000e+01	4.150000e+01	5.765513e-01	2.956261e-03	2.956261e-03
4.150000e+01	4.250000e+01	5.744839e-01	3.028738e-03	3.028738e-03
4.250000e+01	4.350000e+01	5.775372e-01	3.261121e-03	3.261121e-03
4.350000e+01	4.450000e+01	5.678293e-01	2.990311e-03	2.990311e-03
4.450000e+01	4.550000e+01	5.744522e-01	3.056805e-03	3.056805e-03
4.550000e+01	4.650000e+01	5.784863e-01	3.067088e-03	3.067088e-03
4.650000e+01	4.750000e+01	5.737623e-01	3.064484e-03	3.064484e-03
4.750000e+01	4.850000e+01	5.854186e-01	3.268327e-03	3.268327e-03
4.850000e+01	4.950000e+01	5.778966e-01	3.233739e-03	3.233739e-03
4.950000e+01	5.050000e+01	5.846876e-01	3.243651e-03	3.243651e-03
5.050000e+01	5.150000e+01	5.899676e-01	3.360459e-03	3.360459e-03
5.150000e+01	5.250000e+01	5.861591e-01	3.360934e-03	3.360934e-03
5.250000e+01	5.350000e+01	5.926882e-01	3.454251e-03	3.454251e-03
5.350000e+01	5.450000e+01	5.879601e-01	3.352750e-03	3.352750e-03
5.450000e+01	5.550000e+01	5.969573e-01	3.482295e-03	3.482295e-03
5.550000e+01	5.650000e+01	5.891314e-01	3.477716e-03	3.477716e-03
5.650000e+01	5.750000e+01	6.013238e-01	3.665446e-03	3.665446e-03
5.750000e+01	5.850000e+01	6.012390e-01	3.731889e-03	3.731889e-03
5.850000e+01	5.950000e+01	5.929643e-01	3.624475e-03	3.624475e-03
5.950000e+01	6.050000e+01	5.812872e-01	3.442539e-03	3.442539e-03
6.050000e+01	6.250000e+01	5.977949e-01	2.701551e-03	2.701551e-03
6.250000e+01	6.450000e+01	5.987730e-01	2.642920e-03	2.642920e-03
6.450000e+01	6.650000e+01	6.013152e-01	2.655226e-03	2.655226e-03
6.650000e+01	6.850000e+01	6.093227e-01	2.800445e-03	2.800445e-03
6.850000e+01	7.050000e+01	5.927432e-01	2.784480e-03	2.784480e-03
7.050000e+01	7.250000e+01	6.043569e-01	2.909335e-03	2.909335e-03
7.250000e+01	7.450000e+01	5.973892e-01	2.782738e-03	2.782738e-03
7.450000e+01	7.650000e+01	6.094389e-01	3.025343e-03	3.025343e-03
7.650000e+01	7.850000e+01	6.039237e-01	3.057009e-03	3.057009e-03
7.850000e+01	8.050000e+01	6.012872e-01	3.026380e-03	3.026380e-03
8.050000e+01	8.250000e+01	6.158088e-01	3.183588e-03	3.183588e-03
8.250000e+01	8.450000e+01	6.174302e-01	3.430780e-03	3.430780e-03
8.450000e+01	8.650000e+01	6.165154e-01	3.541257e-03	3.541257e-03
8.650000e+01	8.850000e+01	5.975773e-01	3.416884e-03	3.416884e-03
8.850000e+01	9.050000e+01	6.131912e-01	3.745292e-03	3.745292e-03
9.050000e+01	9.250000e+01	6.165459e-01	3.877135e-03	3.877135e-03
9.250000e+01	9.450000e+01	6.193501e-01	3.943548e-03	3.943548e-03
9.450000e+01	9.650000e+01	6.214278e-01	4.289399e-03	4.289399e-03
9.650000e+01	9.850000e+01	6.232537e-01	4.209068e-03	4.209068e-03
9.850000e+01	1.005000e+02	6.116119e-01	4.258645e-03	4.258645e-03
1.005000e+02	1.025000e+02	6.129507e-01	4.485431e-03	4.485431e-03
1.025000e+02	1.105000e+02	6.239698e-01	2.571882e-03	2.571882e-03
1.105000e+02	1.205000e+02	6.141172e-01	2.550737e-03	2.550737e-03
1.205000e+02	1.305000e+02	6.290527e-01	3.202959e-03	3.202959e-03
1.305000e+02	1.605000e+02	6.281875e-01	3.000591e-03	3.000591e-03
1.605000e+02	2.005000e+02	6.363124e-01	8.676159e-03	8.676159e-03
# END HISTOGRAM



==> images/data/PDG/d03-x01-y03-meanMultiMesons.dat <==
# BEGIN PLOT
DrawOnly=/REF/pTs/d03-x01-y03 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/pTs/d03-x01-y03 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/pTs/d03-x01-y03 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/pTs/d03-x01-y03
RatioPlotReference=/REF/pTs/d03-x01-y03
Title=Mean multiplicity for different mesons
XMajorTickMarks=1
RatioPlotSameStyle=1
RatioPlot=1
LogY=1
LegendXPos=0.05
XLabel=$\pi^\pm~~~~\pi^0~~~~\mathrm{K}^\pm~~~~\mathrm{K}^0~~~~~\eta~~~~~~\eta'~~~~~\rho^\pm~~~~\rho^0~~~\mathrm{K}^{*\,\pm}~~\mathrm{K}^{*\,0}~~~\omega~~~~~~\phi~~~$
XMinorTickMarks=0
YLabel=Multiplicity
RatioPlotTickLabels=0
XLabelSep=2.5
LegendYPos=0.5
Legend=1
# END PLOT

# BEGIN HISTOGRAM /REF/pTs/d03-x01-y03
ConnectBins=0
ErrorBars=1
Path=/REF/pTs/d03-x01-y03
PolyMarker=*
Title=PDG data
# xlow	 xhigh	 val	 errminus	 errplus
4.500000e-01	5.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e-01	6.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e-01	7.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e-01	8.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e-01	9.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e-01	1.050000e+00	1.702000e+01	1.900000e-01	1.900000e-01
1.050000e+00	1.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+00	1.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+00	1.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+00	1.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+00	1.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+00	1.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+00	1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+00	1.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+00	1.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+00	2.050000e+00	9.420000e+00	3.200000e-01	3.200000e-01
2.050000e+00	2.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+00	2.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+00	2.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+00	2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+00	2.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+00	2.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+00	2.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+00	2.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+00	2.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+00	3.050000e+00	2.228000e+00	5.900000e-02	5.900000e-02
3.050000e+00	3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.150000e+00	3.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.250000e+00	3.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.350000e+00	3.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.450000e+00	3.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.550000e+00	3.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.650000e+00	3.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+00	3.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.850000e+00	3.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.950000e+00	4.050000e+00	2.049000e+00	2.600000e-02	2.600000e-02
4.050000e+00	4.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+00	4.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+00	4.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+00	4.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+00	4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+00	4.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+00	4.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+00	4.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+00	4.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+00	5.050000e+00	1.049000e+00	8.000000e-02	8.000000e-02
5.050000e+00	5.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+00	5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+00	5.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+00	5.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+00	5.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+00	5.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+00	5.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+00	5.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+00	5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+00	6.050000e+00	1.520000e-01	2.000000e-02	2.000000e-02
6.050000e+00	6.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+00	6.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+00	6.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+00	6.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+00	6.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+00	6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+00	6.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+00	6.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+00	6.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+00	7.050000e+00	2.400000e+00	4.300000e-01	4.300000e-01
7.050000e+00	7.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+00	7.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+00	7.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+00	7.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+00	7.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+00	7.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+00	7.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+00	7.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+00	7.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+00	8.050000e+00	1.231000e+00	9.800000e-02	9.800000e-02
8.050000e+00	8.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.150000e+00	8.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.250000e+00	8.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.350000e+00	8.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.450000e+00	8.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.550000e+00	8.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.650000e+00	8.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.750000e+00	8.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.850000e+00	8.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.950000e+00	9.050000e+00	7.150000e-01	5.900000e-02	5.900000e-02
9.050000e+00	9.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.150000e+00	9.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.250000e+00	9.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.350000e+00	9.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.450000e+00	9.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.550000e+00	9.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.650000e+00	9.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.750000e+00	9.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.850000e+00	9.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.950000e+00	1.005000e+01	7.380000e-01	2.400000e-02	2.400000e-02
1.005000e+01	1.015000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.015000e+01	1.025000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.025000e+01	1.035000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.035000e+01	1.045000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.045000e+01	1.055000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.055000e+01	1.065000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.065000e+01	1.075000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.075000e+01	1.085000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.085000e+01	1.095000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.095000e+01	1.105000e+01	1.016000e+00	6.500000e-02	6.500000e-02
1.105000e+01	1.115000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.115000e+01	1.125000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.125000e+01	1.135000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.135000e+01	1.145000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.145000e+01	1.155000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.155000e+01	1.165000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.165000e+01	1.175000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.175000e+01	1.185000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.185000e+01	1.195000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.195000e+01	1.205000e+01	9.630000e-02	3.200000e-03	3.200000e-03
1.205000e+01	1.215000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.215000e+01	1.225000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.225000e+01	1.235000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.235000e+01	1.245000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.245000e+01	1.255000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/pTs/d03-x01-y03
ErrorBars=1
ConnectBins=0
LineColor={[HTML]{EE3311}}
LineStyle=solid
PolyMarker=triangle*
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/pTs/d03-x01-y03
ScaledBy=1.0000000000000001e-07
Title=default
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.500000e-01	5.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e-01	6.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e-01	7.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e-01	8.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e-01	9.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e-01	1.050000e+00	1.650202e+01	4.062268e-03	4.062268e-03
1.050000e+00	1.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+00	1.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+00	1.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+00	1.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+00	1.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+00	1.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+00	1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+00	1.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+00	1.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+00	2.050000e+00	9.440634e+00	3.072561e-03	3.072561e-03
2.050000e+00	2.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+00	2.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+00	2.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+00	2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+00	2.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+00	2.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+00	2.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+00	2.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+00	2.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+00	3.050000e+00	2.261356e+00	1.503781e-03	1.503781e-03
3.050000e+00	3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.150000e+00	3.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.250000e+00	3.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.350000e+00	3.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.450000e+00	3.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.550000e+00	3.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.650000e+00	3.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+00	3.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.850000e+00	3.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.950000e+00	4.050000e+00	2.105099e+00	1.450896e-03	1.450896e-03
4.050000e+00	4.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+00	4.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+00	4.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+00	4.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+00	4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+00	4.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+00	4.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+00	4.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+00	4.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+00	5.050000e+00	1.033885e+00	1.016801e-03	1.016801e-03
5.050000e+00	5.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+00	5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+00	5.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+00	5.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+00	5.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+00	5.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+00	5.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+00	5.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+00	5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+00	6.050000e+00	1.578810e-01	3.973424e-04	3.973424e-04
6.050000e+00	6.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+00	6.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+00	6.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+00	6.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+00	6.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+00	6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+00	6.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+00	6.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+00	6.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+00	7.050000e+00	2.336190e+00	1.528460e-03	1.528460e-03
7.050000e+00	7.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+00	7.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+00	7.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+00	7.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+00	7.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+00	7.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+00	7.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+00	7.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+00	7.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+00	8.050000e+00	1.218350e+00	1.103789e-03	1.103789e-03
8.050000e+00	8.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.150000e+00	8.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.250000e+00	8.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.350000e+00	8.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.450000e+00	8.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.550000e+00	8.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.650000e+00	8.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.750000e+00	8.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.850000e+00	8.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.950000e+00	9.050000e+00	6.991450e-01	8.361489e-04	8.361489e-04
9.050000e+00	9.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.150000e+00	9.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.250000e+00	9.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.350000e+00	9.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.450000e+00	9.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.550000e+00	9.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.650000e+00	9.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.750000e+00	9.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.850000e+00	9.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.950000e+00	1.005000e+01	7.163690e-01	8.463858e-04	8.463858e-04
1.005000e+01	1.015000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.015000e+01	1.025000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.025000e+01	1.035000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.035000e+01	1.045000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.045000e+01	1.055000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.055000e+01	1.065000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.065000e+01	1.075000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.075000e+01	1.085000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.085000e+01	1.095000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.095000e+01	1.105000e+01	1.168870e+00	1.081143e-03	1.081143e-03
1.105000e+01	1.115000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.115000e+01	1.125000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.125000e+01	1.135000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.135000e+01	1.145000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.145000e+01	1.155000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.155000e+01	1.165000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.165000e+01	1.175000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.175000e+01	1.185000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.185000e+01	1.195000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.195000e+01	1.205000e+01	1.160730e-01	3.406949e-04	3.406949e-04
1.205000e+01	1.215000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.215000e+01	1.225000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.225000e+01	1.235000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.235000e+01	1.245000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.245000e+01	1.255000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/pTs/d03-x01-y03
ErrorBars=1
ConnectBins=0
LineColor={[HTML]{3366FF}}
LineStyle=solid
PolyMarker=pentagon*
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/pTs/d03-x01-y03
ScaledBy=1.0000000000000001e-07
Title=Gaussian $p_\perp$
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.500000e-01    5.500000e-01    0.000000e+00    0.000000e+00    0.000000e+00
5.500000e-01    6.500000e-01    0.000000e+00    0.000000e+00    0.000000e+00
6.500000e-01    7.500000e-01    0.000000e+00    0.000000e+00    0.000000e+00
7.500000e-01    8.500000e-01    0.000000e+00    0.000000e+00    0.000000e+00
8.500000e-01    9.500000e-01    0.000000e+00    0.000000e+00    0.000000e+00
9.500000e-01    1.050000e+00    1.690158e+01    4.111153e-03    4.111153e-03
1.050000e+00    1.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.150000e+00    1.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.250000e+00    1.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.350000e+00    1.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.450000e+00    1.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.550000e+00    1.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.650000e+00    1.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.750000e+00    1.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.850000e+00    1.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.950000e+00    2.050000e+00    9.656878e+00    3.107552e-03    3.107552e-03
2.050000e+00    2.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.150000e+00    2.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.250000e+00    2.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.350000e+00    2.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.450000e+00    2.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.550000e+00    2.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.650000e+00    2.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.750000e+00    2.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.850000e+00    2.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.950000e+00    3.050000e+00    2.296165e+00    1.515310e-03    1.515310e-03
3.050000e+00    3.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.150000e+00    3.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.250000e+00    3.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.350000e+00    3.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.450000e+00    3.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.550000e+00    3.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.650000e+00    3.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.750000e+00    3.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.850000e+00    3.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.950000e+00    4.050000e+00    2.138578e+00    1.462388e-03    1.462388e-03
4.050000e+00    4.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.150000e+00    4.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.250000e+00    4.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.350000e+00    4.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.450000e+00    4.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.550000e+00    4.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.650000e+00    4.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.750000e+00    4.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.850000e+00    4.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.950000e+00    5.050000e+00    1.058169e+00    1.028673e-03    1.028673e-03
5.050000e+00    5.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.150000e+00    5.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.250000e+00    5.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.350000e+00    5.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.450000e+00    5.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.550000e+00    5.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.650000e+00    5.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.750000e+00    5.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.850000e+00    5.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.950000e+00    6.050000e+00    1.617090e-01    4.021306e-04    4.021306e-04
6.050000e+00    6.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.150000e+00    6.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.250000e+00    6.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.350000e+00    6.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.450000e+00    6.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.550000e+00    6.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.650000e+00    6.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.750000e+00    6.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.850000e+00    6.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.950000e+00    7.050000e+00    2.404895e+00    1.550772e-03    1.550772e-03
7.050000e+00    7.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.150000e+00    7.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.250000e+00    7.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.350000e+00    7.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.450000e+00    7.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.550000e+00    7.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.650000e+00    7.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.750000e+00    7.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.850000e+00    7.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.950000e+00    8.050000e+00    1.256235e+00    1.120819e-03    1.120819e-03
8.050000e+00    8.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.150000e+00    8.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.250000e+00    8.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.350000e+00    8.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.450000e+00    8.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.550000e+00    8.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.650000e+00    8.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.750000e+00    8.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.850000e+00    8.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.950000e+00    9.050000e+00    7.112450e-01    8.433534e-04    8.433534e-04
9.050000e+00    9.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.150000e+00    9.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.250000e+00    9.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.350000e+00    9.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.450000e+00    9.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.550000e+00    9.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.650000e+00    9.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.750000e+00    9.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.850000e+00    9.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.950000e+00    1.005000e+01    7.289820e-01    8.538044e-04    8.538044e-04
1.005000e+01    1.015000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.015000e+01    1.025000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.025000e+01    1.035000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.035000e+01    1.045000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.045000e+01    1.055000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.055000e+01    1.065000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.065000e+01    1.075000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.075000e+01    1.085000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.085000e+01    1.095000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.095000e+01    1.105000e+01    1.202951e+00    1.096791e-03    1.096791e-03
1.105000e+01    1.115000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.115000e+01    1.125000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.125000e+01    1.135000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.135000e+01    1.145000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.145000e+01    1.155000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.155000e+01    1.165000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.165000e+01    1.175000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.175000e+01    1.185000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.185000e+01    1.195000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.195000e+01    1.205000e+01    1.159910e-01    3.405745e-04    3.405745e-04
1.205000e+01    1.215000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.215000e+01    1.225000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.225000e+01    1.235000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.235000e+01    1.245000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.245000e+01    1.255000e+01    0.000000e+00    0.000000e+00    0.000000e+00
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/pTs/d03-x01-y03
ErrorBars=1
ConnectBins=0
LineColor={[HTML]{109618}}
LineStyle=solid
PolyMarker=square*
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/pTs/d03-x01-y03
ScaledBy=1.0000000000000001e-07
Title=Thermal $p_\perp$
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.500000e-01	5.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e-01	6.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e-01	7.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e-01	8.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e-01	9.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e-01	1.050000e+00	1.698456e+01	4.121234e-03	4.121234e-03
1.050000e+00	1.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+00	1.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+00	1.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+00	1.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+00	1.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+00	1.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+00	1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+00	1.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+00	1.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+00	2.050000e+00	9.550592e+00	3.090405e-03	3.090405e-03
2.050000e+00	2.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+00	2.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+00	2.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+00	2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+00	2.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+00	2.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+00	2.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+00	2.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+00	2.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+00	3.050000e+00	2.206915e+00	1.485570e-03	1.485570e-03
3.050000e+00	3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.150000e+00	3.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.250000e+00	3.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.350000e+00	3.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.450000e+00	3.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.550000e+00	3.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.650000e+00	3.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+00	3.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.850000e+00	3.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.950000e+00	4.050000e+00	2.024896e+00	1.422989e-03	1.422989e-03
4.050000e+00	4.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+00	4.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+00	4.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+00	4.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+00	4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+00	4.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+00	4.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+00	4.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+00	4.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+00	5.050000e+00	1.026135e+00	1.012984e-03	1.012984e-03
5.050000e+00	5.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+00	5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+00	5.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+00	5.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+00	5.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+00	5.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+00	5.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+00	5.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+00	5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+00	6.050000e+00	8.716209e-02	2.952324e-04	2.952324e-04
6.050000e+00	6.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+00	6.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+00	6.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+00	6.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+00	6.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+00	6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+00	6.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+00	6.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+00	6.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+00	7.050000e+00	1.845677e+00	1.358558e-03	1.358558e-03
7.050000e+00	7.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+00	7.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+00	7.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+00	7.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+00	7.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+00	7.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+00	7.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+00	7.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+00	7.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+00	8.050000e+00	9.446189e-01	9.719156e-04	9.719156e-04
8.050000e+00	8.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.150000e+00	8.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.250000e+00	8.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.350000e+00	8.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.450000e+00	8.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.550000e+00	8.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.650000e+00	8.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.750000e+00	8.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.850000e+00	8.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.950000e+00	9.050000e+00	7.395637e-01	8.599794e-04	8.599794e-04
9.050000e+00	9.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.150000e+00	9.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.250000e+00	9.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.350000e+00	9.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.450000e+00	9.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.550000e+00	9.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.650000e+00	9.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.750000e+00	9.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.850000e+00	9.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.950000e+00	1.005000e+01	7.582028e-01	8.707488e-04	8.707488e-04
1.005000e+01	1.015000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.015000e+01	1.025000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.025000e+01	1.035000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.035000e+01	1.045000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.045000e+01	1.055000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.055000e+01	1.065000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.065000e+01	1.075000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.075000e+01	1.085000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.085000e+01	1.095000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.095000e+01	1.105000e+01	1.034397e+00	1.017054e-03	1.017054e-03
1.105000e+01	1.115000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.115000e+01	1.125000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.125000e+01	1.135000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.135000e+01	1.145000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.145000e+01	1.155000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.155000e+01	1.165000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.165000e+01	1.175000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.175000e+01	1.185000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.185000e+01	1.195000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.195000e+01	1.205000e+01	1.591862e-01	3.989816e-04	3.989816e-04
1.205000e+01	1.215000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.215000e+01	1.225000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.225000e+01	1.235000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.235000e+01	1.245000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.245000e+01	1.255000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTOGRAM



==> images/data/PDG/d03-x01-y04-meanMultiBaryons.dat <==
# BEGIN PLOT
DrawOnly=/REF/pTs/d03-x01-y04 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/pTs/d03-x01-y04 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/pTs/d03-x01-y04 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/pTs/d03-x01-y04
RatioPlotReference=/REF/pTs/d03-x01-y04
Title=Mean multiplicity for different baryons
XMajorTickMarks=1
RatioPlotSameStyle=1
RatioPlot=1
LogY=1
LegendXPos=0.05
XLabel=$\mathrm{p}~~~~~~\Lambda~~~~~~\Sigma^0~~~~\Sigma^-~~~~\Sigma^+~~~~\Xi^-~~~\Delta^{++}~~~\Sigma^{*\,-}~~~\Sigma^{*\,+}~~~\Xi^{*\,0}~~~\Omega^-~$
XMinorTickMarks=0
YLabel=Multiplicity
RatioPlotTickLabels=0
XLabelSep=2.5
LegendYPos=0.45
Legend=1
# END PLOT

# BEGIN HISTOGRAM /REF/pTs/d03-x01-y04
ConnectBins=0
ErrorBars=1
Path=/REF/pTs/d03-x01-y04
PolyMarker=*
Title=PDG data
# xlow	 xhigh	 val	 errminus	 errplus
1.245000e+01	1.255000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.255000e+01	1.265000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.265000e+01	1.275000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.275000e+01	1.285000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.285000e+01	1.295000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.295000e+01	1.305000e+01	1.050000e+00	3.200000e-02	3.200000e-02
1.305000e+01	1.315000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.315000e+01	1.325000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.325000e+01	1.335000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.335000e+01	1.345000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.345000e+01	1.355000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.355000e+01	1.365000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.365000e+01	1.375000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.375000e+01	1.385000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.385000e+01	1.395000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.395000e+01	1.405000e+01	3.915000e-01	6.500000e-03	6.500000e-03
1.405000e+01	1.415000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.415000e+01	1.425000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.425000e+01	1.435000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.435000e+01	1.445000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.445000e+01	1.455000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.455000e+01	1.465000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.465000e+01	1.475000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.475000e+01	1.485000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.485000e+01	1.495000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.495000e+01	1.505000e+01	7.600000e-02	1.100000e-02	1.100000e-02
1.505000e+01	1.515000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.515000e+01	1.525000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.525000e+01	1.535000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.535000e+01	1.545000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.545000e+01	1.555000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.555000e+01	1.565000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.565000e+01	1.575000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.575000e+01	1.585000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.585000e+01	1.595000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.595000e+01	1.605000e+01	8.100000e-02	1.000000e-02	1.000000e-02
1.605000e+01	1.615000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.615000e+01	1.625000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.625000e+01	1.635000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.635000e+01	1.645000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.645000e+01	1.655000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.655000e+01	1.665000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.665000e+01	1.675000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.675000e+01	1.685000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.685000e+01	1.695000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.695000e+01	1.705000e+01	1.070000e-01	1.100000e-02	1.100000e-02
1.705000e+01	1.715000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.715000e+01	1.725000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.725000e+01	1.735000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.735000e+01	1.745000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.745000e+01	1.755000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.755000e+01	1.765000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.765000e+01	1.775000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.775000e+01	1.785000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.785000e+01	1.795000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.795000e+01	1.805000e+01	2.580000e-02	1.000000e-03	1.000000e-03
1.805000e+01	1.815000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.815000e+01	1.825000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.825000e+01	1.835000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.835000e+01	1.845000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.845000e+01	1.855000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.855000e+01	1.865000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.865000e+01	1.875000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.875000e+01	1.885000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.885000e+01	1.895000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.895000e+01	1.905000e+01	8.500000e-02	1.400000e-02	1.400000e-02
1.905000e+01	1.915000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.915000e+01	1.925000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.925000e+01	1.935000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.935000e+01	1.945000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.945000e+01	1.955000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.955000e+01	1.965000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.965000e+01	1.975000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.975000e+01	1.985000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.985000e+01	1.995000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.995000e+01	2.005000e+01	2.400000e-02	1.700000e-03	1.700000e-03
2.005000e+01	2.015000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.015000e+01	2.025000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.025000e+01	2.035000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.035000e+01	2.045000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.045000e+01	2.055000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.055000e+01	2.065000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.065000e+01	2.075000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.075000e+01	2.085000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.085000e+01	2.095000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.095000e+01	2.105000e+01	2.390000e-02	1.500000e-03	1.500000e-03
2.105000e+01	2.115000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.115000e+01	2.125000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.125000e+01	2.135000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.135000e+01	2.145000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.145000e+01	2.155000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.155000e+01	2.165000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.165000e+01	2.175000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.175000e+01	2.185000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.185000e+01	2.195000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.195000e+01	2.205000e+01	5.500000e-03	5.000000e-04	5.000000e-04
2.205000e+01	2.215000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.215000e+01	2.225000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.225000e+01	2.235000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.235000e+01	2.245000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.245000e+01	2.255000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.255000e+01	2.265000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.265000e+01	2.275000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.275000e+01	2.285000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.285000e+01	2.295000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.295000e+01	2.305000e+01	1.600000e-03	3.000000e-04	3.000000e-04
2.305000e+01	2.315000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.315000e+01	2.325000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.325000e+01	2.335000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.335000e+01	2.345000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.345000e+01	2.355000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/pTs/d03-x01-y04
ErrorBars=1
ConnectBins=0
LineColor={[HTML]{EE3311}}
LineStyle=solid
PolyMarker=triangle*
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/pTs/d03-x01-y04
ScaledBy=1.0000000000000001e-07
Title=default
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
1.245000e+01	1.255000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.255000e+01	1.265000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.265000e+01	1.275000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.275000e+01	1.285000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.285000e+01	1.295000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.295000e+01	1.305000e+01	1.042115e+00	1.020840e-03	1.020840e-03
1.305000e+01	1.315000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.315000e+01	1.325000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.325000e+01	1.335000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.335000e+01	1.345000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.345000e+01	1.355000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.355000e+01	1.365000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.365000e+01	1.375000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.375000e+01	1.385000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.385000e+01	1.395000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.395000e+01	1.405000e+01	3.613480e-01	6.011223e-04	6.011223e-04
1.405000e+01	1.415000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.415000e+01	1.425000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.425000e+01	1.435000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.435000e+01	1.445000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.445000e+01	1.455000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.455000e+01	1.465000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.465000e+01	1.475000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.475000e+01	1.485000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.485000e+01	1.495000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.495000e+01	1.505000e+01	1.052680e-01	3.244503e-04	3.244503e-04
1.505000e+01	1.515000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.515000e+01	1.525000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.525000e+01	1.535000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.535000e+01	1.545000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.545000e+01	1.555000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.555000e+01	1.565000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.565000e+01	1.575000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.575000e+01	1.585000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.585000e+01	1.595000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.595000e+01	1.605000e+01	9.432700e-02	3.071270e-04	3.071270e-04
1.605000e+01	1.615000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.615000e+01	1.625000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.625000e+01	1.635000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.635000e+01	1.645000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.645000e+01	1.655000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.655000e+01	1.665000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.665000e+01	1.675000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.675000e+01	1.685000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.685000e+01	1.695000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.695000e+01	1.705000e+01	1.030110e-01	3.209533e-04	3.209533e-04
1.705000e+01	1.715000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.715000e+01	1.725000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.725000e+01	1.735000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.735000e+01	1.745000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.745000e+01	1.755000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.755000e+01	1.765000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.765000e+01	1.775000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.775000e+01	1.785000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.785000e+01	1.795000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.795000e+01	1.805000e+01	2.891400e-02	1.700412e-04	1.700412e-04
1.805000e+01	1.815000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.815000e+01	1.825000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.825000e+01	1.835000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.835000e+01	1.845000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.845000e+01	1.855000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.855000e+01	1.865000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.865000e+01	1.875000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.875000e+01	1.885000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.885000e+01	1.895000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.895000e+01	1.905000e+01	1.201510e-01	3.466280e-04	3.466280e-04
1.905000e+01	1.915000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.915000e+01	1.925000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.925000e+01	1.935000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.935000e+01	1.945000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.945000e+01	1.955000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.955000e+01	1.965000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.965000e+01	1.975000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.975000e+01	1.985000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.985000e+01	1.995000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.995000e+01	2.005000e+01	2.383100e-02	1.543729e-04	1.543729e-04
2.005000e+01	2.015000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.015000e+01	2.025000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.025000e+01	2.035000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.035000e+01	2.045000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.045000e+01	2.055000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.055000e+01	2.065000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.065000e+01	2.075000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.075000e+01	2.085000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.085000e+01	2.095000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.095000e+01	2.105000e+01	2.719000e-02	1.648939e-04	1.648939e-04
2.105000e+01	2.115000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.115000e+01	2.125000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.125000e+01	2.135000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.135000e+01	2.145000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.145000e+01	2.155000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.155000e+01	2.165000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.165000e+01	2.175000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.175000e+01	2.185000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.185000e+01	2.195000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.195000e+01	2.205000e+01	5.245000e-03	7.242237e-05	7.242237e-05
2.205000e+01	2.215000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.215000e+01	2.225000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.225000e+01	2.235000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.235000e+01	2.245000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.245000e+01	2.255000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.255000e+01	2.265000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.265000e+01	2.275000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.275000e+01	2.285000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.285000e+01	2.295000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.295000e+01	2.305000e+01	1.027000e-03	3.204684e-05	3.204684e-05
2.305000e+01	2.315000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.315000e+01	2.325000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.325000e+01	2.335000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.335000e+01	2.345000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.345000e+01	2.355000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/pTs/d03-x01-y04
ErrorBars=1
ConnectBins=0
LineColor={[HTML]{3366FF}}
LineStyle=solid
PolyMarker=pentagon*
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/pTs/d03-x01-y04
ScaledBy=1.0000000000000001e-07
Title=Gaussian $p_\perp$
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
1.245000e+01    1.255000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.255000e+01    1.265000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.265000e+01    1.275000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.275000e+01    1.285000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.285000e+01    1.295000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.295000e+01    1.305000e+01    1.062492e+00    1.030773e-03    1.030773e-03
1.305000e+01    1.315000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.315000e+01    1.325000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.325000e+01    1.335000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.335000e+01    1.345000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.345000e+01    1.355000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.355000e+01    1.365000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.365000e+01    1.375000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.375000e+01    1.385000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.385000e+01    1.395000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.395000e+01    1.405000e+01    3.634650e-01    6.028806e-04    6.028806e-04
1.405000e+01    1.415000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.415000e+01    1.425000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.425000e+01    1.435000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.435000e+01    1.445000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.445000e+01    1.455000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.455000e+01    1.465000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.465000e+01    1.475000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.475000e+01    1.485000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.485000e+01    1.495000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.495000e+01    1.505000e+01    1.058650e-01    3.253690e-04    3.253690e-04
1.505000e+01    1.515000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.515000e+01    1.525000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.525000e+01    1.535000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.535000e+01    1.545000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.545000e+01    1.555000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.555000e+01    1.565000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.565000e+01    1.575000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.575000e+01    1.585000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.585000e+01    1.595000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.595000e+01    1.605000e+01    9.553100e-02    3.090809e-04    3.090809e-04
1.605000e+01    1.615000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.615000e+01    1.625000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.625000e+01    1.635000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.635000e+01    1.645000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.645000e+01    1.655000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.655000e+01    1.665000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.665000e+01    1.675000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.675000e+01    1.685000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.685000e+01    1.695000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.695000e+01    1.705000e+01    1.045920e-01    3.234069e-04    3.234069e-04
1.705000e+01    1.715000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.715000e+01    1.725000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.725000e+01    1.735000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.735000e+01    1.745000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.745000e+01    1.755000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.755000e+01    1.765000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.765000e+01    1.775000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.775000e+01    1.785000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.785000e+01    1.795000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.795000e+01    1.805000e+01    2.909700e-02    1.705784e-04    1.705784e-04
1.805000e+01    1.815000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.815000e+01    1.825000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.825000e+01    1.835000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.835000e+01    1.845000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.845000e+01    1.855000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.855000e+01    1.865000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.865000e+01    1.875000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.875000e+01    1.885000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.885000e+01    1.895000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.895000e+01    1.905000e+01    1.228160e-01    3.504511e-04    3.504511e-04
1.905000e+01    1.915000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.915000e+01    1.925000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.925000e+01    1.935000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.935000e+01    1.945000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.945000e+01    1.955000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.955000e+01    1.965000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.965000e+01    1.975000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.975000e+01    1.985000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.985000e+01    1.995000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.995000e+01    2.005000e+01    2.384000e-02    1.544021e-04    1.544021e-04
2.005000e+01    2.015000e+01    0.000000e+00    0.000000e+00    0.000000e+00
2.015000e+01    2.025000e+01    0.000000e+00    0.000000e+00    0.000000e+00
2.025000e+01    2.035000e+01    0.000000e+00    0.000000e+00    0.000000e+00
2.035000e+01    2.045000e+01    0.000000e+00    0.000000e+00    0.000000e+00
2.045000e+01    2.055000e+01    0.000000e+00    0.000000e+00    0.000000e+00
2.055000e+01    2.065000e+01    0.000000e+00    0.000000e+00    0.000000e+00
2.065000e+01    2.075000e+01    0.000000e+00    0.000000e+00    0.000000e+00
2.075000e+01    2.085000e+01    0.000000e+00    0.000000e+00    0.000000e+00
2.085000e+01    2.095000e+01    0.000000e+00    0.000000e+00    0.000000e+00
2.095000e+01    2.105000e+01    2.748600e-02    1.657890e-04    1.657890e-04
2.105000e+01    2.115000e+01    0.000000e+00    0.000000e+00    0.000000e+00
2.115000e+01    2.125000e+01    0.000000e+00    0.000000e+00    0.000000e+00
2.125000e+01    2.135000e+01    0.000000e+00    0.000000e+00    0.000000e+00
2.135000e+01    2.145000e+01    0.000000e+00    0.000000e+00    0.000000e+00
2.145000e+01    2.155000e+01    0.000000e+00    0.000000e+00    0.000000e+00
2.155000e+01    2.165000e+01    0.000000e+00    0.000000e+00    0.000000e+00
2.165000e+01    2.175000e+01    0.000000e+00    0.000000e+00    0.000000e+00
2.175000e+01    2.185000e+01    0.000000e+00    0.000000e+00    0.000000e+00
2.185000e+01    2.195000e+01    0.000000e+00    0.000000e+00    0.000000e+00
2.195000e+01    2.205000e+01    5.148000e-03    7.174956e-05    7.174956e-05
2.205000e+01    2.215000e+01    0.000000e+00    0.000000e+00    0.000000e+00
2.215000e+01    2.225000e+01    0.000000e+00    0.000000e+00    0.000000e+00
2.225000e+01    2.235000e+01    0.000000e+00    0.000000e+00    0.000000e+00
2.235000e+01    2.245000e+01    0.000000e+00    0.000000e+00    0.000000e+00
2.245000e+01    2.255000e+01    0.000000e+00    0.000000e+00    0.000000e+00
2.255000e+01    2.265000e+01    0.000000e+00    0.000000e+00    0.000000e+00
2.265000e+01    2.275000e+01    0.000000e+00    0.000000e+00    0.000000e+00
2.275000e+01    2.285000e+01    0.000000e+00    0.000000e+00    0.000000e+00
2.285000e+01    2.295000e+01    0.000000e+00    0.000000e+00    0.000000e+00
2.295000e+01    2.305000e+01    1.027000e-03    3.204684e-05    3.204684e-05
2.305000e+01    2.315000e+01    0.000000e+00    0.000000e+00    0.000000e+00
2.315000e+01    2.325000e+01    0.000000e+00    0.000000e+00    0.000000e+00
2.325000e+01    2.335000e+01    0.000000e+00    0.000000e+00    0.000000e+00
2.335000e+01    2.345000e+01    0.000000e+00    0.000000e+00    0.000000e+00
2.345000e+01    2.355000e+01    0.000000e+00    0.000000e+00    0.000000e+00
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/pTs/d03-x01-y04
ErrorBars=1
ConnectBins=0
LineColor={[HTML]{109618}}
LineStyle=solid
PolyMarker=square*
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/pTs/d03-x01-y04
ScaledBy=1.0000000000000001e-07
Title=Thermal $p_\perp$
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
1.245000e+01	1.255000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.255000e+01	1.265000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.265000e+01	1.275000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.275000e+01	1.285000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.285000e+01	1.295000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.295000e+01	1.305000e+01	1.055405e+00	1.027330e-03	1.027330e-03
1.305000e+01	1.315000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.315000e+01	1.325000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.325000e+01	1.335000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.335000e+01	1.345000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.345000e+01	1.355000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.355000e+01	1.365000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.365000e+01	1.375000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.375000e+01	1.385000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.385000e+01	1.395000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.395000e+01	1.405000e+01	3.488193e-01	5.906096e-04	5.906096e-04
1.405000e+01	1.415000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.415000e+01	1.425000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.425000e+01	1.435000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.435000e+01	1.445000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.445000e+01	1.455000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.455000e+01	1.465000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.465000e+01	1.475000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.475000e+01	1.485000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.485000e+01	1.495000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.495000e+01	1.505000e+01	6.976907e-02	2.641385e-04	2.641385e-04
1.505000e+01	1.515000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.515000e+01	1.525000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.525000e+01	1.535000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.535000e+01	1.545000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.545000e+01	1.555000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.555000e+01	1.565000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.565000e+01	1.575000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.575000e+01	1.585000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.585000e+01	1.595000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.595000e+01	1.605000e+01	6.739707e-02	2.596096e-04	2.596096e-04
1.605000e+01	1.615000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.615000e+01	1.625000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.625000e+01	1.635000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.635000e+01	1.645000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.645000e+01	1.655000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.655000e+01	1.665000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.665000e+01	1.675000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.675000e+01	1.685000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.685000e+01	1.695000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.695000e+01	1.705000e+01	8.274408e-02	2.876529e-04	2.876529e-04
1.705000e+01	1.715000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.715000e+01	1.725000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.725000e+01	1.735000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.735000e+01	1.745000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.745000e+01	1.755000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.755000e+01	1.765000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.765000e+01	1.775000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.775000e+01	1.785000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.785000e+01	1.795000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.795000e+01	1.805000e+01	3.841704e-02	1.960028e-04	1.960028e-04
1.805000e+01	1.815000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.815000e+01	1.825000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.825000e+01	1.835000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.835000e+01	1.845000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.845000e+01	1.855000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.855000e+01	1.865000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.865000e+01	1.875000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.875000e+01	1.885000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.885000e+01	1.895000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.895000e+01	1.905000e+01	2.360052e-01	4.858040e-04	4.858040e-04
1.905000e+01	1.915000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.915000e+01	1.925000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.925000e+01	1.935000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.935000e+01	1.945000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.945000e+01	1.955000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.955000e+01	1.965000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.965000e+01	1.975000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.975000e+01	1.985000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.985000e+01	1.995000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.995000e+01	2.005000e+01	4.709605e-02	2.170163e-04	2.170163e-04
2.005000e+01	2.015000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.015000e+01	2.025000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.025000e+01	2.035000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.035000e+01	2.045000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.045000e+01	2.055000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.055000e+01	2.065000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.065000e+01	2.075000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.075000e+01	2.085000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.085000e+01	2.095000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.095000e+01	2.105000e+01	5.343905e-02	2.311690e-04	2.311690e-04
2.105000e+01	2.115000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.115000e+01	2.125000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.125000e+01	2.135000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.135000e+01	2.145000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.145000e+01	2.155000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.155000e+01	2.165000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.165000e+01	2.175000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.175000e+01	2.185000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.185000e+01	2.195000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.195000e+01	2.205000e+01	1.666302e-02	1.290854e-04	1.290854e-04
2.205000e+01	2.215000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.215000e+01	2.225000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.225000e+01	2.235000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.235000e+01	2.245000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.245000e+01	2.255000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.255000e+01	2.265000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.265000e+01	2.275000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.275000e+01	2.285000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.285000e+01	2.295000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.295000e+01	2.305000e+01	6.892007e-03	8.301815e-05	8.301815e-05
2.305000e+01	2.315000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.315000e+01	2.325000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.325000e+01	2.335000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.335000e+01	2.345000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.345000e+01	2.355000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTOGRAM



==> images/data/SLD_2004_S5693039/d01-x01-y01-chPartX.dat <==
# BEGIN PLOT
DrawOnly=/REF/SLD_2004_S5693039/d01-x01-y01 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/SLD_2004_S5693039/d01-x01-y01 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/SLD_2004_S5693039/d01-x01-y01 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/SLD_2004_S5693039/d01-x01-y01
Title=Charged Particle Momentum
RatioPlotReference=/REF/SLD_2004_S5693039/d01-x01-y01
RatioPlot=1
RatioPlotSameStyle=1
LogY=1
LogX=1
#RatioPlotYMin=0.8
#RatioPlotYMax=1.2
XLabel=$p$ [GeV/$c$]
YLabel=$\text{d}N/\text{d}p$
Legend=1
LegendXPos=0.1
LegendYPos=0.5
# END PLOT

# BEGIN HISTOGRAM /REF/SLD_2004_S5693039/d01-x01-y01
ConnectBins=0
ErrorBars=1
Path=/REF/SLD_2004_S5693039/d01-x01-y01
PolyMarker=*
Title=SLD data
# xlow   xhigh   val     errminus        errplus
2.500000e-01    3.500000e-01    1.116600e+01    2.088971e-01    2.088971e-01
3.500000e-01    4.500000e-01    1.127100e+01    1.741379e-01    1.741379e-01
4.500000e-01    5.500000e-01    1.064600e+01    1.469047e-01    1.469047e-01
5.500000e-01    6.500000e-01    9.724000e+00    1.247838e-01    1.247838e-01
6.500000e-01    7.500000e-01    8.744000e+00    1.075639e-01    1.075639e-01
7.500000e-01    1.000000e+00    7.364000e+00    8.570881e-02    8.570881e-02
1.000000e+00    1.250000e+00    5.860000e+00    6.447480e-02    6.447480e-02
1.250000e+00    1.500000e+00    4.775000e+00    5.108816e-02    5.108816e-02
1.500000e+00    1.750000e+00    3.962000e+00    4.224926e-02    4.224926e-02
1.750000e+00    2.000000e+00    3.360000e+00    3.606938e-02    3.606938e-02
2.000000e+00    2.250000e+00    2.865000e+00    3.064311e-02    3.064311e-02
2.250000e+00    2.500000e+00    2.488000e+00    2.643861e-02    2.643861e-02
2.500000e+00    2.750000e+00    2.173000e+00    2.315167e-02    2.315167e-02
2.750000e+00    3.000000e+00    1.920000e+00    2.032240e-02    2.032240e-02
3.000000e+00    3.250000e+00    1.701000e+00    1.797220e-02    1.797220e-02
3.250000e+00    3.500000e+00    1.530000e+00    1.609348e-02    1.609348e-02
3.500000e+00    3.750000e+00    1.378000e+00    1.500000e-02    1.500000e-02
3.750000e+00    4.000000e+00    1.244000e+00    1.407125e-02    1.407125e-02
4.000000e+00    4.500000e+00    1.072000e+00    1.144552e-02    1.144552e-02
4.500000e+00    5.000000e+00    8.940000e-01    9.539392e-03    9.539392e-03
5.000000e+00    5.500000e+00    7.540000e-01    8.602325e-03    8.602325e-03
5.500000e+00    6.500000e+00    6.000000e-01    6.403124e-03    6.403124e-03
6.500000e+00    7.500000e+00    4.502000e-01    5.120547e-03    5.120547e-03
7.500000e+00    8.500000e+00    3.429000e-01    4.091455e-03    4.091455e-03
8.500000e+00    9.500000e+00    2.687000e-01    3.397058e-03    3.397058e-03
9.500000e+00    1.050000e+01    2.120000e-01    2.792848e-03    2.792848e-03
1.050000e+01    1.150000e+01    1.700000e-01    2.385372e-03    2.385372e-03
1.150000e+01    1.250000e+01    1.351000e-01    1.972308e-03    1.972308e-03
1.250000e+01    1.350000e+01    1.103000e-01    1.749286e-03    1.749286e-03
1.350000e+01    1.450000e+01    8.890000e-02    1.435270e-03    1.435270e-03
1.450000e+01    1.600000e+01    6.880000e-02    1.212436e-03    1.212436e-03
1.600000e+01    1.750000e+01    5.130000e-02    9.899495e-04    9.899495e-04
1.750000e+01    1.900000e+01    3.830000e-02    7.681146e-04    7.681146e-04
1.900000e+01    2.050000e+01    2.910000e-02    6.782330e-04    6.782330e-04
2.050000e+01    2.200000e+01    2.210000e-02    5.916080e-04    5.916080e-04
2.200000e+01    2.400000e+01    1.590000e-02    4.582576e-04    4.582576e-04
2.400000e+01    2.600000e+01    1.050000e-02    3.316625e-04    3.316625e-04
2.600000e+01    3.000000e+01    6.300000e-03    2.449490e-04    2.449490e-04
3.000000e+01    3.500000e+01    2.500000e-03    1.414214e-04    1.414214e-04
3.500000e+01    4.500000e+01    5.000000e-04    1.000000e-04    1.000000e-04
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/SLD_2004_S5693039/d01-x01-y01
ErrorBars=1
LineColor={[HTML]{EE3311}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/SLD_2004_S5693039/d01-x01-y01
ScaledBy=9.9999999999999995e-07
Title=default
XLabel=
YLabel=
# xlow   xhigh   val     errminus        errplus
2.500000e-01    3.500000e-01    1.044769e+01    1.022139e-02    1.022139e-02
3.500000e-01    4.500000e-01    1.062592e+01    1.030821e-02    1.030821e-02
4.500000e-01    5.500000e-01    1.011063e+01    1.005516e-02    1.005516e-02
5.500000e-01    6.500000e-01    9.354540e+00    9.671887e-03    9.671887e-03
6.500000e-01    7.500000e-01    8.577980e+00    9.261738e-03    9.261738e-03
7.500000e-01    1.000000e+00    7.288912e+00    5.399597e-03    5.399597e-03
1.000000e+00    1.250000e+00    5.789300e+00    4.812193e-03    4.812193e-03
1.250000e+00    1.500000e+00    4.689248e+00    4.330934e-03    4.330934e-03
1.500000e+00    1.750000e+00    3.876336e+00    3.937683e-03    3.937683e-03
1.750000e+00    2.000000e+00    3.264356e+00    3.613506e-03    3.613506e-03
2.000000e+00    2.250000e+00    2.786232e+00    3.338402e-03    3.338402e-03
2.250000e+00    2.500000e+00    2.402480e+00    3.099987e-03    3.099987e-03
2.500000e+00    2.750000e+00    2.100500e+00    2.898620e-03    2.898620e-03
2.750000e+00    3.000000e+00    1.855156e+00    2.724082e-03    2.724082e-03
3.000000e+00    3.250000e+00    1.644172e+00    2.564505e-03    2.564505e-03
3.250000e+00    3.500000e+00    1.470708e+00    2.425455e-03    2.425455e-03
3.500000e+00    3.750000e+00    1.325112e+00    2.302270e-03    2.302270e-03
3.750000e+00    4.000000e+00    1.192480e+00    2.184015e-03    2.184015e-03
4.000000e+00    4.500000e+00    1.036006e+00    1.439449e-03    1.439449e-03
4.500000e+00    5.000000e+00    8.682520e-01    1.317765e-03    1.317765e-03
5.000000e+00    5.500000e+00    7.341860e-01    1.211764e-03    1.211764e-03
5.500000e+00    6.500000e+00    5.841520e-01    7.642984e-04    7.642984e-04
6.500000e+00    7.500000e+00    4.378960e-01    6.617371e-04    6.617371e-04
7.500000e+00    8.500000e+00    3.349000e-01    5.787055e-04    5.787055e-04
8.500000e+00    9.500000e+00    2.616960e-01    5.115623e-04    5.115623e-04
9.500000e+00    1.050000e+01    2.077890e-01    4.558388e-04    4.558388e-04
1.050000e+01    1.150000e+01    1.676720e-01    4.094777e-04    4.094777e-04
1.150000e+01    1.250000e+01    1.344540e-01    3.666797e-04    3.666797e-04
1.250000e+01    1.350000e+01    1.090380e-01    3.302090e-04    3.302090e-04
1.350000e+01    1.450000e+01    8.954900e-02    2.992474e-04    2.992474e-04
1.450000e+01    1.600000e+01    7.049733e-02    2.167907e-04    2.167907e-04
1.600000e+01    1.750000e+01    5.284333e-02    1.876936e-04    1.876936e-04
1.750000e+01    1.900000e+01    4.026400e-02    1.638373e-04    1.638373e-04
1.900000e+01    2.050000e+01    3.083200e-02    1.433690e-04    1.433690e-04
2.050000e+01    2.200000e+01    2.316067e-02    1.242596e-04    1.242596e-04
2.200000e+01    2.400000e+01    1.699150e-02    9.217239e-05    9.217239e-05
2.400000e+01    2.600000e+01    1.156450e-02    7.604111e-05    7.604111e-05
2.600000e+01    3.000000e+01    6.823000e-03    4.130073e-05    4.130073e-05
3.000000e+01    3.500000e+01    2.829600e-03    2.378907e-05    2.378907e-05
3.500000e+01    4.500000e+01    5.139000e-04    7.168682e-06    7.168682e-06
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/SLD_2004_S5693039/d01-x01-y01
ErrorBars=1
LineColor={[HTML]{3366FF}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/SLD_2004_S5693039/d01-x01-y01
ScaledBy=9.9999999999999995e-07
Title=Gaussian $p_\perp$
XLabel=
YLabel=
# xlow   xhigh   val     errminus        errplus
2.500000e-01    3.500000e-01    1.112138e+01    1.054580e-02    1.054580e-02
3.500000e-01    4.500000e-01    1.123200e+01    1.059811e-02    1.059811e-02
4.500000e-01    5.500000e-01    1.060279e+01    1.029698e-02    1.029698e-02
5.500000e-01    6.500000e-01    9.767630e+00    9.883132e-03    9.883132e-03
6.500000e-01    7.500000e-01    8.855370e+00    9.410298e-03    9.410298e-03
7.500000e-01    1.000000e+00    7.483548e+00    5.471215e-03    5.471215e-03
1.000000e+00    1.250000e+00    5.912512e+00    4.863132e-03    4.863132e-03
1.250000e+00    1.500000e+00    4.761180e+00    4.364026e-03    4.364026e-03
1.500000e+00    1.750000e+00    3.928520e+00    3.964099e-03    3.964099e-03
1.750000e+00    2.000000e+00    3.296436e+00    3.631218e-03    3.631218e-03
2.000000e+00    2.250000e+00    2.813256e+00    3.354553e-03    3.354553e-03
2.250000e+00    2.500000e+00    2.430276e+00    3.117869e-03    3.117869e-03
2.500000e+00    2.750000e+00    2.115812e+00    2.909166e-03    2.909166e-03
2.750000e+00    3.000000e+00    1.862792e+00    2.729683e-03    2.729683e-03
3.000000e+00    3.250000e+00    1.650660e+00    2.569560e-03    2.569560e-03
3.250000e+00    3.500000e+00    1.479836e+00    2.432970e-03    2.432970e-03
3.500000e+00    3.750000e+00    1.324548e+00    2.301780e-03    2.301780e-03
3.750000e+00    4.000000e+00    1.201688e+00    2.192431e-03    2.192431e-03
4.000000e+00    4.500000e+00    1.040090e+00    1.442283e-03    1.442283e-03
4.500000e+00    5.000000e+00    8.676980e-01    1.317344e-03    1.317344e-03
5.000000e+00    5.500000e+00    7.346620e-01    1.212157e-03    1.212157e-03
5.500000e+00    6.500000e+00    5.817470e-01    7.627234e-04    7.627234e-04
6.500000e+00    7.500000e+00    4.380470e-01    6.618512e-04    6.618512e-04
7.500000e+00    8.500000e+00    3.345300e-01    5.783857e-04    5.783857e-04
8.500000e+00    9.500000e+00    2.600970e-01    5.099971e-04    5.099971e-04
9.500000e+00    1.050000e+01    2.061900e-01    4.540815e-04    4.540815e-04
1.050000e+01    1.150000e+01    1.643230e-01    4.053677e-04    4.053677e-04
1.150000e+01    1.250000e+01    1.322030e-01    3.635973e-04    3.635973e-04
1.250000e+01    1.350000e+01    1.080290e-01    3.286777e-04    3.286777e-04
1.350000e+01    1.450000e+01    8.810500e-02    2.968249e-04    2.968249e-04
1.450000e+01    1.600000e+01    6.925200e-02    2.148674e-04    2.148674e-04
1.600000e+01    1.750000e+01    5.197867e-02    1.861517e-04    1.861517e-04
1.750000e+01    1.900000e+01    3.927467e-02    1.618120e-04    1.618120e-04
1.900000e+01    2.050000e+01    2.966600e-02    1.406319e-04    1.406319e-04
2.050000e+01    2.200000e+01    2.262333e-02    1.228097e-04    1.228097e-04
2.200000e+01    2.400000e+01    1.626300e-02    9.017483e-05    9.017483e-05
2.400000e+01    2.600000e+01    1.130300e-02    7.517646e-05    7.517646e-05
2.600000e+01    3.000000e+01    6.453750e-03    4.016762e-05    4.016762e-05
3.000000e+01    3.500000e+01    2.700400e-03    2.323962e-05    2.323962e-05
3.500000e+01    4.500000e+01    4.854000e-04    6.967065e-06    6.967065e-06
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/SLD_2004_S5693039/d01-x01-y01
ErrorBars=1
LineColor={[HTML]{109618}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/SLD_2004_S5693039/d01-x01-y01
ScaledBy=9.9999999999999995e-07
Title=Thermal $p_\perp$
XLabel=
YLabel=
# xlow   xhigh   val     errminus        errplus
2.500000e-01	3.500000e-01	1.136522e+01	1.066078e-02	1.066078e-02
3.500000e-01	4.500000e-01	1.120576e+01	1.058573e-02	1.058573e-02
4.500000e-01	5.500000e-01	1.049790e+01	1.024593e-02	1.024593e-02
5.500000e-01	6.500000e-01	9.583030e+00	9.789300e-03	9.789300e-03
6.500000e-01	7.500000e-01	8.706339e+00	9.330781e-03	9.330781e-03
7.500000e-01	1.000000e+00	7.360488e+00	5.426047e-03	5.426047e-03
1.000000e+00	1.250000e+00	5.841928e+00	4.834019e-03	4.834019e-03
1.250000e+00	1.500000e+00	4.715056e+00	4.342838e-03	4.342838e-03
1.500000e+00	1.750000e+00	3.894616e+00	3.946958e-03	3.946958e-03
1.750000e+00	2.000000e+00	3.267955e+00	3.615499e-03	3.615499e-03
2.000000e+00	2.250000e+00	2.789151e+00	3.340152e-03	3.340152e-03
2.250000e+00	2.500000e+00	2.409050e+00	3.104225e-03	3.104225e-03
2.500000e+00	2.750000e+00	2.102678e+00	2.900124e-03	2.900124e-03
2.750000e+00	3.000000e+00	1.860658e+00	2.728120e-03	2.728120e-03
3.000000e+00	3.250000e+00	1.652186e+00	2.570749e-03	2.570749e-03
3.250000e+00	3.500000e+00	1.480786e+00	2.433752e-03	2.433752e-03
3.500000e+00	3.750000e+00	1.331697e+00	2.307985e-03	2.307985e-03
3.750000e+00	4.000000e+00	1.198245e+00	2.189289e-03	2.189289e-03
4.000000e+00	4.500000e+00	1.044031e+00	1.445013e-03	1.445013e-03
4.500000e+00	5.000000e+00	8.702028e-01	1.319245e-03	1.319245e-03
5.000000e+00	5.500000e+00	7.371948e-01	1.214245e-03	1.214245e-03
5.500000e+00	6.500000e+00	5.859476e-01	7.654725e-04	7.654725e-04
6.500000e+00	7.500000e+00	4.386614e-01	6.623156e-04	6.623156e-04
7.500000e+00	8.500000e+00	3.363663e-01	5.799713e-04	5.799713e-04
8.500000e+00	9.500000e+00	2.621013e-01	5.119585e-04	5.119585e-04
9.500000e+00	1.050000e+01	2.068962e-01	4.548587e-04	4.548587e-04
1.050000e+01	1.150000e+01	1.658672e-01	4.072681e-04	4.072681e-04
1.150000e+01	1.250000e+01	1.329451e-01	3.646166e-04	3.646166e-04
1.250000e+01	1.350000e+01	1.083001e-01	3.290900e-04	3.290900e-04
1.350000e+01	1.450000e+01	8.875709e-02	2.979214e-04	2.979214e-04
1.450000e+01	1.600000e+01	6.944473e-02	2.151663e-04	2.151663e-04
1.600000e+01	1.750000e+01	5.187472e-02	1.859655e-04	1.859655e-04
1.750000e+01	1.900000e+01	3.927937e-02	1.618217e-04	1.618217e-04
1.900000e+01	2.050000e+01	2.966669e-02	1.406336e-04	1.406336e-04
2.050000e+01	2.200000e+01	2.266669e-02	1.229274e-04	1.229274e-04
2.200000e+01	2.400000e+01	1.640752e-02	9.057465e-05	9.057465e-05
2.400000e+01	2.600000e+01	1.156351e-02	7.603790e-05	7.603790e-05
2.600000e+01	3.000000e+01	6.643007e-03	4.075234e-05	4.075234e-05
3.000000e+01	3.500000e+01	2.889202e-03	2.403833e-05	2.403833e-05
3.500000e+01	4.500000e+01	5.468005e-04	7.394600e-06	7.394600e-06
# END HISTOGRAM



==> images/data/SLD_2004_S5693039/d02-x01-y02-piX.dat <==
# BEGIN PLOT
DrawOnly=/REF/SLD_2004_S5693039/d02-x01-y02 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/SLD_2004_S5693039/d02-x01-y02 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/SLD_2004_S5693039/d02-x01-y02 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/SLD_2004_S5693039/d02-x01-y02
Title=$\pi^\pm$ scaled Momentum
RatioPlotReference=/REF/SLD_2004_S5693039/d02-x01-y02
RatioPlot=1
RatioPlotSameStyle=1
LogY=1
LogX=1
XLabel=$x_p$
YLabel=$\text{d}N/\text{d}x_p$
Legend=1
LegendXPos=0.1
LegendYPos=0.5
# END PLOT

# BEGIN HISTOGRAM /REF/SLD_2004_S5693039/d02-x01-y02
ConnectBins=0
ErrorBars=1
Path=/REF/SLD_2004_S5693039/d02-x01-y02
PolyMarker=*
Title=SLD data
# xlow   xhigh   val     errminus        errplus
5.000000e-03    8.000000e-03    4.718000e+02    9.291394e+00    9.291394e+00
8.000000e-03    1.000000e-02    4.704000e+02    6.691039e+00    6.691039e+00
1.000000e-02    1.200000e-02    4.346000e+02    5.119570e+00    5.119570e+00
1.200000e-02    1.400000e-02    3.888000e+02    4.123106e+00    4.123106e+00
1.400000e-02    1.600000e-02    3.527000e+02    3.420526e+00    3.420526e+00
1.600000e-02    2.200000e-02    2.948000e+02    2.256103e+00    2.256103e+00
2.200000e-02    2.700000e-02    2.296000e+02    1.392839e+00    1.392839e+00
2.700000e-02    3.300000e-02    1.850000e+02    9.848858e-01    9.848858e-01
3.300000e-02    3.800000e-02    1.506000e+02    8.062258e-01    8.062258e-01
3.800000e-02    4.400000e-02    1.256000e+02    9.848858e-01    9.848858e-01
4.400000e-02    4.900000e-02    1.065000e+02    1.170470e+00    1.170470e+00
4.900000e-02    5.500000e-02    9.040000e+01    1.375282e+00    1.375282e+00
5.500000e-02    6.000000e-02    7.738000e+01    9.613532e-01    9.613532e-01
6.000000e-02    6.600000e-02    6.739000e+01    7.576939e-01    7.576939e-01
6.600000e-02    7.100000e-02    5.940000e+01    7.971198e-01    7.971198e-01
7.100000e-02    7.700000e-02    5.257000e+01    6.500000e-01    6.500000e-01
7.700000e-02    8.200000e-02    4.676000e+01    5.546170e-01    5.546170e-01
8.200000e-02    8.800000e-02    4.170000e+01    4.876474e-01    4.876474e-01
8.800000e-02    9.900000e-02    3.526000e+01    3.900000e-01    3.900000e-01
9.900000e-02    1.100000e-01    2.889000e+01    3.178050e-01    3.178050e-01
1.100000e-01    1.210000e-01    2.388000e+01    2.773085e-01    2.773085e-01
1.210000e-01    1.430000e-01    1.869000e+01    2.061553e-01    2.061553e-01
1.430000e-01    1.640000e-01    1.385000e+01    1.565248e-01    1.565248e-01
1.640000e-01    1.860000e-01    1.016000e+01    1.252996e-01    1.252996e-01
1.860000e-01    2.080000e-01    7.812000e+00    8.521150e-02    8.521150e-02
2.080000e-01    2.300000e-01    6.076000e+00    7.521303e-02    7.521303e-02
2.300000e-01    2.520000e-01    4.674000e+00    6.580274e-02    6.580274e-02
2.520000e-01    2.740000e-01    3.632000e+00    5.622277e-02    5.622277e-02
2.740000e-01    2.960000e-01    2.886000e+00    4.827007e-02    4.827007e-02
2.960000e-01    3.180000e-01    2.292000e+00    4.177320e-02    4.177320e-02
3.180000e-01    3.510000e-01    1.749000e+00    3.996248e-02    3.996248e-02
3.510000e-01    3.840000e-01    1.275000e+00    3.328663e-02    3.328663e-02
3.840000e-01    4.170000e-01    9.210000e-01    2.720294e-02    2.720294e-02
4.170000e-01    4.500000e-01    6.800000e-01    2.280351e-02    2.280351e-02
4.500000e-01    4.820000e-01    4.990000e-01    1.910497e-02    1.910497e-02
4.820000e-01    5.260000e-01    3.380000e-01    1.414214e-02    1.414214e-02
5.260000e-01    5.700000e-01    2.260000e-01    1.140175e-02    1.140175e-02
5.700000e-01    6.580000e-01    1.300000e-01    7.071068e-03    7.071068e-03
6.580000e-01    7.680000e-01    5.260000e-02    4.701064e-03    4.701064e-03
7.680000e-01    1.000000e+00    1.130000e-02    2.220360e-03    2.220360e-03
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/SLD_2004_S5693039/d02-x01-y02
ErrorBars=1
LineColor={[HTML]{EE3311}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/SLD_2004_S5693039/d02-x01-y02
ScaledBy=9.9999999999999995e-07
Title=default
XLabel=
YLabel=
# xlow   xhigh   val     errminus        errplus
5.000000e-03    8.000000e-03    4.398830e+02    3.829199e-01    3.829199e-01
8.000000e-03    1.000000e-02    4.433745e+02    4.708368e-01    4.708368e-01
1.000000e-02    1.200000e-02    4.169250e+02    4.565769e-01    4.565769e-01
1.200000e-02    1.400000e-02    3.832740e+02    4.377636e-01    4.377636e-01
1.400000e-02    1.600000e-02    3.500820e+02    4.183790e-01    4.183790e-01
1.600000e-02    2.200000e-02    2.897450e+02    2.197518e-01    2.197518e-01
2.200000e-02    2.700000e-02    2.244220e+02    2.118594e-01    2.118594e-01
2.700000e-02    3.300000e-02    1.785060e+02    1.724848e-01    1.724848e-01
3.300000e-02    3.800000e-02    1.450016e+02    1.702948e-01    1.702948e-01
3.800000e-02    4.400000e-02    1.204837e+02    1.417061e-01    1.417061e-01
4.400000e-02    4.900000e-02    1.014590e+02    1.424493e-01    1.424493e-01
4.900000e-02    5.500000e-02    8.646950e+01    1.200483e-01    1.200483e-01
5.500000e-02    6.000000e-02    7.461400e+01    1.221589e-01    1.221589e-01
6.000000e-02    6.600000e-02    6.525567e+01    1.042878e-01    1.042878e-01
6.600000e-02    7.100000e-02    5.721760e+01    1.069744e-01    1.069744e-01
7.100000e-02    7.700000e-02    5.078200e+01    9.199819e-02    9.199819e-02
7.700000e-02    8.200000e-02    4.509580e+01    9.496926e-02    9.496926e-02
8.200000e-02    8.800000e-02    4.038467e+01    8.204132e-02    8.204132e-02
8.800000e-02    9.900000e-02    3.447636e+01    5.598406e-02    5.598406e-02
9.900000e-02    1.100000e-01    2.836191e+01    5.077751e-02    5.077751e-02
1.100000e-01    1.210000e-01    2.367109e+01    4.638876e-02    4.638876e-02
1.210000e-01    1.430000e-01    1.845232e+01    2.896104e-02    2.896104e-02
1.430000e-01    1.640000e-01    1.351705e+01    2.537063e-02    2.537063e-02
1.640000e-01    1.860000e-01    1.020823e+01    2.154090e-02    2.154090e-02
1.860000e-01    2.080000e-01    7.803318e+00    1.883338e-02    1.883338e-02
2.080000e-01    2.300000e-01    6.082409e+00    1.662748e-02    1.662748e-02
2.300000e-01    2.520000e-01    4.824409e+00    1.480849e-02    1.480849e-02
2.520000e-01    2.740000e-01    3.787318e+00    1.312063e-02    1.312063e-02
2.740000e-01    2.960000e-01    3.022000e+00    1.172022e-02    1.172022e-02
2.960000e-01    3.180000e-01    2.448227e+00    1.054908e-02    1.054908e-02
3.180000e-01    3.510000e-01    1.890485e+00    7.568845e-03    7.568845e-03
3.510000e-01    3.840000e-01    1.378848e+00    6.463999e-03    6.463999e-03
3.840000e-01    4.170000e-01    1.035424e+00    5.601472e-03    5.601472e-03
4.170000e-01    4.500000e-01    7.716364e-01    4.835589e-03    4.835589e-03
4.500000e-01    4.820000e-01    5.748750e-01    4.238495e-03    4.238495e-03
4.820000e-01    5.260000e-01    4.150455e-01    3.071295e-03    3.071295e-03
5.260000e-01    5.700000e-01    2.775909e-01    2.511749e-03    2.511749e-03
5.700000e-01    6.580000e-01    1.620568e-01    1.357039e-03    1.357039e-03
6.580000e-01    7.680000e-01    6.540909e-02    7.711213e-04    7.711213e-04
7.680000e-01    1.000000e+00    1.093103e-02    2.170634e-04    2.170634e-04
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/SLD_2004_S5693039/d02-x01-y02
ErrorBars=1
LineColor={[HTML]{3366FF}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/SLD_2004_S5693039/d02-x01-y02
ScaledBy=9.9999999999999995e-07
Title=Gaussian $p_\perp$
XLabel=
YLabel=
# xlow   xhigh   val     errminus        errplus
5.000000e-03    8.000000e-03    4.695233e+02    3.956106e-01    3.956106e-01
8.000000e-03    1.000000e-02    4.692165e+02    4.843638e-01    4.843638e-01
1.000000e-02    1.200000e-02    4.383980e+02    4.681869e-01    4.681869e-01
1.200000e-02    1.400000e-02    4.011905e+02    4.478786e-01    4.478786e-01
1.400000e-02    1.600000e-02    3.621655e+02    4.255382e-01    4.255382e-01
1.600000e-02    2.200000e-02    2.978802e+02    2.228154e-01    2.228154e-01
2.200000e-02    2.700000e-02    2.288938e+02    2.139597e-01    2.139597e-01
2.700000e-02    3.300000e-02    1.812713e+02    1.738157e-01    1.738157e-01
3.300000e-02    3.800000e-02    1.467540e+02    1.713208e-01    1.713208e-01
3.800000e-02    4.400000e-02    1.214990e+02    1.423019e-01    1.423019e-01
4.400000e-02    4.900000e-02    1.023820e+02    1.430958e-01    1.430958e-01
4.900000e-02    5.500000e-02    8.720633e+01    1.205587e-01    1.205587e-01
5.500000e-02    6.000000e-02    7.502480e+01    1.224947e-01    1.224947e-01
6.000000e-02    6.600000e-02    6.534667e+01    1.043605e-01    1.043605e-01
6.600000e-02    7.100000e-02    5.721960e+01    1.069763e-01    1.069763e-01
7.100000e-02    7.700000e-02    5.077500e+01    9.199185e-02    9.199185e-02
7.700000e-02    8.200000e-02    4.511020e+01    9.498442e-02    9.498442e-02
8.200000e-02    8.800000e-02    4.051367e+01    8.217224e-02    8.217224e-02
8.800000e-02    9.900000e-02    3.449082e+01    5.599579e-02    5.599579e-02
9.900000e-02    1.100000e-01    2.825518e+01    5.068188e-02    5.068188e-02
1.100000e-01    1.210000e-01    2.353136e+01    4.625165e-02    4.625165e-02
1.210000e-01    1.430000e-01    1.827318e+01    2.882012e-02    2.882012e-02
1.430000e-01    1.640000e-01    1.346748e+01    2.532407e-02    2.532407e-02
1.640000e-01    1.860000e-01    1.012264e+01    2.145040e-02    2.145040e-02
1.860000e-01    2.080000e-01    7.710409e+00    1.872093e-02    1.872093e-02
2.080000e-01    2.300000e-01    5.998409e+00    1.651227e-02    1.651227e-02
2.300000e-01    2.520000e-01    4.687136e+00    1.459629e-02    1.459629e-02
2.520000e-01    2.740000e-01    3.699045e+00    1.296682e-02    1.296682e-02
2.740000e-01    2.960000e-01    2.960182e+00    1.159973e-02    1.159973e-02
2.960000e-01    3.180000e-01    2.378091e+00    1.039688e-02    1.039688e-02
3.180000e-01    3.510000e-01    1.825000e+00    7.436601e-03    7.436601e-03
3.510000e-01    3.840000e-01    1.349303e+00    6.394370e-03    6.394370e-03
3.840000e-01    4.170000e-01    9.973636e-01    5.497558e-03    5.497558e-03
4.170000e-01    4.500000e-01    7.300606e-01    4.703515e-03    4.703515e-03
4.500000e-01    4.820000e-01    5.542813e-01    4.161885e-03    4.161885e-03
4.820000e-01    5.260000e-01    3.894773e-01    2.975190e-03    2.975190e-03
5.260000e-01    5.700000e-01    2.676136e-01    2.466197e-03    2.466197e-03
5.700000e-01    6.580000e-01    1.488409e-01    1.300528e-03    1.300528e-03
6.580000e-01    7.680000e-01    6.230000e-02    7.525713e-04    7.525713e-04
7.680000e-01    1.000000e+00    9.724138e-03    2.047300e-04    2.047300e-04
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/SLD_2004_S5693039/d02-x01-y02
ErrorBars=1
LineColor={[HTML]{109618}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/SLD_2004_S5693039/d02-x01-y02
ScaledBy=9.9999999999999995e-07
Title=Thermal $p_\perp$
XLabel=
YLabel=
# xlow   xhigh   val     errminus        errplus
5.000000e-03	8.000000e-03	4.817927e+02	4.007465e-01	4.007465e-01
8.000000e-03	1.000000e-02	4.696229e+02	4.845738e-01	4.845738e-01
1.000000e-02	1.200000e-02	4.351169e+02	4.664319e-01	4.664319e-01
1.200000e-02	1.400000e-02	3.951414e+02	4.444895e-01	4.444895e-01
1.400000e-02	1.600000e-02	3.574548e+02	4.227619e-01	4.227619e-01
1.600000e-02	2.200000e-02	2.944945e+02	2.215456e-01	2.215456e-01
2.200000e-02	2.700000e-02	2.274172e+02	2.132686e-01	2.132686e-01
2.700000e-02	3.300000e-02	1.800715e+02	1.732396e-01	1.732396e-01
3.300000e-02	3.800000e-02	1.461103e+02	1.709447e-01	1.709447e-01
3.800000e-02	4.400000e-02	1.209456e+02	1.419776e-01	1.419776e-01
4.400000e-02	4.900000e-02	1.017935e+02	1.426840e-01	1.426840e-01
4.900000e-02	5.500000e-02	8.668042e+01	1.201946e-01	1.201946e-01
5.500000e-02	6.000000e-02	7.495228e+01	1.224356e-01	1.224356e-01
6.000000e-02	6.600000e-02	6.542173e+01	1.044205e-01	1.044205e-01
6.600000e-02	7.100000e-02	5.764046e+01	1.073690e-01	1.073690e-01
7.100000e-02	7.700000e-02	5.108722e+01	9.227429e-02	9.227429e-02
7.700000e-02	8.200000e-02	4.550964e+01	9.540409e-02	9.540409e-02
8.200000e-02	8.800000e-02	4.056870e+01	8.222809e-02	8.222809e-02
8.800000e-02	9.900000e-02	3.470167e+01	5.616672e-02	5.616672e-02
9.900000e-02	1.100000e-01	2.851185e+01	5.091157e-02	5.091157e-02
1.100000e-01	1.210000e-01	2.378403e+01	4.649931e-02	4.649931e-02
1.210000e-01	1.430000e-01	1.847034e+01	2.897519e-02	2.897519e-02
1.430000e-01	1.640000e-01	1.353187e+01	2.538455e-02	2.538455e-02
1.640000e-01	1.860000e-01	1.021569e+01	2.154878e-02	2.154878e-02
1.860000e-01	2.080000e-01	7.816055e+00	1.884875e-02	1.884875e-02
2.080000e-01	2.300000e-01	6.034732e+00	1.656220e-02	1.656220e-02
2.300000e-01	2.520000e-01	4.765459e+00	1.471774e-02	1.471774e-02
2.520000e-01	2.740000e-01	3.776185e+00	1.310134e-02	1.310134e-02
2.740000e-01	2.960000e-01	3.015912e+00	1.170842e-02	1.170842e-02
2.960000e-01	3.180000e-01	2.442139e+00	1.053596e-02	1.053596e-02
3.180000e-01	3.510000e-01	1.882820e+00	7.553490e-03	7.553490e-03
3.510000e-01	3.840000e-01	1.394789e+00	6.501260e-03	6.501260e-03
3.840000e-01	4.170000e-01	1.038637e+00	5.610160e-03	5.610160e-03
4.170000e-01	4.500000e-01	7.779706e-01	4.855398e-03	4.855398e-03
4.500000e-01	4.820000e-01	5.960631e-01	4.315900e-03	4.315900e-03
4.820000e-01	5.260000e-01	4.279550e-01	3.118695e-03	3.118695e-03
5.260000e-01	5.700000e-01	3.013411e-01	2.616997e-03	2.616997e-03
5.700000e-01	6.580000e-01	1.740116e-01	1.406203e-03	1.406203e-03
6.580000e-01	7.680000e-01	7.667280e-02	8.348809e-04	8.348809e-04
7.680000e-01	1.000000e+00	1.365519e-02	2.426079e-04	2.426079e-04
# END HISTOGRAM



==> images/data/SLD_2004_S5693039/d03-x01-y02-kX.dat <==
# BEGIN PLOT
DrawOnly=/REF/SLD_2004_S5693039/d03-x01-y02 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/SLD_2004_S5693039/d03-x01-y02 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/SLD_2004_S5693039/d03-x01-y02 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/SLD_2004_S5693039/d03-x01-y02
Title=$\mathrm{K}^\pm$ scaled Momentum
RatioPlotReference=/REF/SLD_2004_S5693039/d03-x01-y02
RatioPlot=1
RatioPlotSameStyle=1
LogY=1
LogX=1
XLabel=$x_p$
YLabel=$\text{d}N/\text{d}x_p$
Legend=1
LegendXPos=0.1
LegendYPos=0.5
# END PLOT

# BEGIN HISTOGRAM /REF/SLD_2004_S5693039/d03-x01-y02
ConnectBins=0
ErrorBars=1
Path=/REF/SLD_2004_S5693039/d03-x01-y02
PolyMarker=*
Title=SLD data
# xlow   xhigh   val     errminus        errplus
1.400000e-02    1.600000e-02    2.859000e+01    9.282090e+00    9.282090e+00
1.600000e-02    2.200000e-02    2.157000e+01    1.582688e+00    1.582688e+00
2.200000e-02    2.700000e-02    2.162000e+01    8.222530e-01    8.222530e-01
2.700000e-02    3.300000e-02    1.965000e+01    5.597321e-01    5.597321e-01
3.300000e-02    3.800000e-02    1.802000e+01    4.681880e-01    4.681880e-01
3.800000e-02    4.400000e-02    1.727000e+01    4.623851e-01    4.623851e-01
4.400000e-02    4.900000e-02    1.578000e+01    4.998000e-01    4.998000e-01
4.900000e-02    5.500000e-02    1.466400e+01    4.827007e-01    4.827007e-01
5.500000e-02    6.000000e-02    1.353500e+01    5.373360e-01    5.373360e-01
6.000000e-02    6.600000e-02    1.259900e+01    5.850983e-01    5.850983e-01
6.600000e-02    7.100000e-02    1.203600e+01    6.560869e-01    6.560869e-01
7.100000e-02    7.700000e-02    1.134900e+01    6.427503e-01    6.427503e-01
7.700000e-02    8.200000e-02    1.020700e+01    6.249040e-01    6.249040e-01
8.200000e-02    8.800000e-02    9.571000e+00    5.881802e-01    5.881802e-01
8.800000e-02    9.900000e-02    8.671000e+00    5.174882e-01    5.174882e-01
9.900000e-02    1.100000e-01    7.784000e+00    4.545283e-01    4.545283e-01
1.100000e-01    1.210000e-01    7.237000e+00    4.128256e-01    4.128256e-01
1.210000e-01    1.430000e-01    5.746000e+00    3.795813e-01    3.795813e-01
1.430000e-01    1.640000e-01    3.959000e+00    3.944173e-01    3.944173e-01
1.640000e-01    1.860000e-01    3.473000e+00    5.486164e-01    5.486164e-01
1.860000e-01    2.080000e-01    2.739000e+00    4.216278e-01    4.216278e-01
2.080000e-01    2.300000e-01    2.452000e+00    1.671466e-01    1.671466e-01
2.300000e-01    2.520000e-01    1.903000e+00    6.977822e-02    6.977822e-02
2.520000e-01    2.740000e-01    1.574000e+00    4.500000e-02    4.500000e-02
2.740000e-01    2.960000e-01    1.360000e+00    3.538361e-02    3.538361e-02
2.960000e-01    3.180000e-01    1.118000e+00    2.973214e-02    2.973214e-02
3.180000e-01    3.510000e-01    8.900000e-01    2.334524e-02    2.334524e-02
3.510000e-01    3.840000e-01    6.830000e-01    2.126029e-02    2.126029e-02
3.840000e-01    4.170000e-01    5.670000e-01    1.984943e-02    1.984943e-02
4.170000e-01    4.500000e-01    4.330000e-01    1.843909e-02    1.843909e-02
4.500000e-01    4.820000e-01    3.510000e-01    1.627882e-02    1.627882e-02
4.820000e-01    5.260000e-01    2.640000e-01    1.280625e-02    1.280625e-02
5.260000e-01    5.700000e-01    1.880000e-01    1.131371e-02    1.131371e-02
5.700000e-01    6.580000e-01    1.220000e-01    7.810250e-03    7.810250e-03
6.580000e-01    7.680000e-01    4.850000e-02    4.580393e-03    4.580393e-03
7.680000e-01    1.000000e+00    7.800000e-03    2.459675e-03    2.459675e-03
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/SLD_2004_S5693039/d03-x01-y02
ErrorBars=1
LineColor={[HTML]{EE3311}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/SLD_2004_S5693039/d03-x01-y02
ScaledBy=9.9999999999999995e-07
Title=default
XLabel=
YLabel=
# xlow   xhigh   val     errminus        errplus
1.400000e-02    1.600000e-02    2.943000e+01    1.213054e-01    1.213054e-01
1.600000e-02    2.200000e-02    2.839567e+01    6.879398e-02    6.879398e-02
2.200000e-02    2.700000e-02    2.520640e+01    7.100197e-02    7.100197e-02
2.700000e-02    3.300000e-02    2.195383e+01    6.048944e-02    6.048944e-02
3.300000e-02    3.800000e-02    1.933380e+01    6.218328e-02    6.218328e-02
3.800000e-02    4.400000e-02    1.709667e+01    5.338019e-02    5.338019e-02
4.400000e-02    4.900000e-02    1.528380e+01    5.528797e-02    5.528797e-02
4.900000e-02    5.500000e-02    1.379767e+01    4.795426e-02    4.795426e-02
5.500000e-02    6.000000e-02    1.264600e+01    5.029115e-02    5.029115e-02
6.000000e-02    6.600000e-02    1.161450e+01    4.399716e-02    4.399716e-02
6.600000e-02    7.100000e-02    1.063800e+01    4.612591e-02    4.612591e-02
7.100000e-02    7.700000e-02    9.855500e+00    4.052880e-02    4.052880e-02
7.700000e-02    8.200000e-02    9.211000e+00    4.292086e-02    4.292086e-02
8.200000e-02    8.800000e-02    8.562167e+00    3.777602e-02    3.777602e-02
8.800000e-02    9.900000e-02    7.615636e+00    2.631218e-02    2.631218e-02
9.900000e-02    1.100000e-01    6.761000e+00    2.479186e-02    2.479186e-02
1.100000e-01    1.210000e-01    5.865818e+00    2.309234e-02    2.309234e-02
1.210000e-01    1.430000e-01    4.933545e+00    1.497505e-02    1.497505e-02
1.430000e-01    1.640000e-01    3.954762e+00    1.372305e-02    1.372305e-02
1.640000e-01    1.860000e-01    3.201864e+00    1.206397e-02    1.206397e-02
1.860000e-01    2.080000e-01    2.629318e+00    1.093227e-02    1.093227e-02
2.080000e-01    2.300000e-01    2.153045e+00    9.892710e-03    9.892710e-03
2.300000e-01    2.520000e-01    1.803545e+00    9.054244e-03    9.054244e-03
2.520000e-01    2.740000e-01    1.509045e+00    8.282088e-03    8.282088e-03
2.740000e-01    2.960000e-01    1.245045e+00    7.522830e-03    7.522830e-03
2.960000e-01    3.180000e-01    1.047409e+00    6.899964e-03    6.899964e-03
3.180000e-01    3.510000e-01    8.488485e-01    5.071753e-03    5.071753e-03
3.510000e-01    3.840000e-01    6.643939e-01    4.486998e-03    4.486998e-03
3.840000e-01    4.170000e-01    5.166970e-01    3.956954e-03    3.956954e-03
4.170000e-01    4.500000e-01    4.132727e-01    3.538844e-03    3.538844e-03
4.500000e-01    4.820000e-01    3.195313e-01    3.159961e-03    3.159961e-03
4.820000e-01    5.260000e-01    2.460682e-01    2.364838e-03    2.364838e-03
5.260000e-01    5.700000e-01    1.727500e-01    1.981448e-03    1.981448e-03
5.700000e-01    6.580000e-01    1.100909e-01    1.118496e-03    1.118496e-03
6.580000e-01    7.680000e-01    5.180909e-02    6.862884e-04    6.862884e-04
7.680000e-01    1.000000e+00    9.905172e-03    2.066270e-04    2.066270e-04
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/SLD_2004_S5693039/d03-x01-y02
ErrorBars=1
LineColor={[HTML]{3366FF}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/SLD_2004_S5693039/d03-x01-y02
ScaledBy=9.9999999999999995e-07
Title=Gaussian $p_\perp$
XLabel=
YLabel=
# xlow   xhigh   val     errminus        errplus
1.400000e-02    1.600000e-02    3.042300e+01    1.233349e-01    1.233349e-01
1.600000e-02    2.200000e-02    2.907950e+01    6.961741e-02    6.961741e-02
2.200000e-02    2.700000e-02    2.589200e+01    7.196110e-02    7.196110e-02
2.700000e-02    3.300000e-02    2.241383e+01    6.111987e-02    6.111987e-02
3.300000e-02    3.800000e-02    1.971220e+01    6.278885e-02    6.278885e-02
3.800000e-02    4.400000e-02    1.737750e+01    5.381682e-02    5.381682e-02
4.400000e-02    4.900000e-02    1.551680e+01    5.570781e-02    5.570781e-02
4.900000e-02    5.500000e-02    1.404367e+01    4.837986e-02    4.837986e-02
5.500000e-02    6.000000e-02    1.286360e+01    5.072199e-02    5.072199e-02
6.000000e-02    6.600000e-02    1.178183e+01    4.431297e-02    4.431297e-02
6.600000e-02    7.100000e-02    1.080200e+01    4.648010e-02    4.648010e-02
7.100000e-02    7.700000e-02    1.005233e+01    4.093151e-02    4.093151e-02
7.700000e-02    8.200000e-02    9.222000e+00    4.294648e-02    4.294648e-02
8.200000e-02    8.800000e-02    8.607833e+00    3.787663e-02    3.787663e-02
8.800000e-02    9.900000e-02    7.749636e+00    2.654265e-02    2.654265e-02
9.900000e-02    1.100000e-01    6.763818e+00    2.479703e-02    2.479703e-02
1.100000e-01    1.210000e-01    5.999364e+00    2.335373e-02    2.335373e-02
1.210000e-01    1.430000e-01    4.935273e+00    1.497767e-02    1.497767e-02
1.430000e-01    1.640000e-01    4.023476e+00    1.384175e-02    1.384175e-02
1.640000e-01    1.860000e-01    3.251864e+00    1.215780e-02    1.215780e-02
1.860000e-01    2.080000e-01    2.630227e+00    1.093416e-02    1.093416e-02
2.080000e-01    2.300000e-01    2.169955e+00    9.931480e-03    9.931480e-03
2.300000e-01    2.520000e-01    1.783773e+00    9.004475e-03    9.004475e-03
2.520000e-01    2.740000e-01    1.485727e+00    8.217850e-03    8.217850e-03
2.740000e-01    2.960000e-01    1.260136e+00    7.568284e-03    7.568284e-03
2.960000e-01    3.180000e-01    1.048864e+00    6.904753e-03    6.904753e-03
3.180000e-01    3.510000e-01    8.551818e-01    5.090639e-03    5.090639e-03
3.510000e-01    3.840000e-01    6.599091e-01    4.471828e-03    4.471828e-03
3.840000e-01    4.170000e-01    5.106364e-01    3.933679e-03    3.933679e-03
4.170000e-01    4.500000e-01    4.017576e-01    3.489194e-03    3.489194e-03
4.500000e-01    4.820000e-01    3.145938e-01    3.135451e-03    3.135451e-03
4.820000e-01    5.260000e-01    2.399318e-01    2.335165e-03    2.335165e-03
5.260000e-01    5.700000e-01    1.735455e-01    1.986005e-03    1.986005e-03
5.700000e-01    6.580000e-01    1.071364e-01    1.103385e-03    1.103385e-03
6.580000e-01    7.680000e-01    4.881818e-02    6.661844e-04    6.661844e-04
7.680000e-01    1.000000e+00    9.728448e-03    2.047754e-04    2.047754e-04
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/SLD_2004_S5693039/d03-x01-y02
ErrorBars=1
LineColor={[HTML]{109618}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/SLD_2004_S5693039/d03-x01-y02
ScaledBy=9.9999999999999995e-07
Title=Thermal $p_\perp$
XLabel=
YLabel=
# xlow   xhigh   val     errminus        errplus
1.400000e-02	1.600000e-02	2.902003e+01	1.204576e-01	1.204576e-01
1.600000e-02	2.200000e-02	2.764170e+01	6.787454e-02	6.787454e-02
2.200000e-02	2.700000e-02	2.479242e+01	7.041653e-02	7.041653e-02
2.700000e-02	3.300000e-02	2.165068e+01	6.007040e-02	6.007040e-02
3.300000e-02	3.800000e-02	1.904482e+01	6.171683e-02	6.171683e-02
3.800000e-02	4.400000e-02	1.675618e+01	5.284600e-02	5.284600e-02
4.400000e-02	4.900000e-02	1.507462e+01	5.490834e-02	5.490834e-02
4.900000e-02	5.500000e-02	1.369835e+01	4.778138e-02	4.778138e-02
5.500000e-02	6.000000e-02	1.234281e+01	4.968465e-02	4.968465e-02
6.000000e-02	6.600000e-02	1.145801e+01	4.369978e-02	4.369978e-02
6.600000e-02	7.100000e-02	1.049081e+01	4.580572e-02	4.580572e-02
7.100000e-02	7.700000e-02	9.741843e+00	4.029444e-02	4.029444e-02
7.700000e-02	8.200000e-02	9.093810e+00	4.264696e-02	4.264696e-02
8.200000e-02	8.800000e-02	8.448508e+00	3.752447e-02	3.752447e-02
8.800000e-02	9.900000e-02	7.528280e+00	2.616085e-02	2.616085e-02
9.900000e-02	1.100000e-01	6.559825e+00	2.442024e-02	2.442024e-02
1.100000e-01	1.210000e-01	5.772369e+00	2.290767e-02	2.290767e-02
1.210000e-01	1.430000e-01	4.825277e+00	1.480983e-02	1.480983e-02
1.430000e-01	1.640000e-01	3.863385e+00	1.356359e-02	1.356359e-02
1.640000e-01	1.860000e-01	3.131185e+00	1.193008e-02	1.193008e-02
1.860000e-01	2.080000e-01	2.536230e+00	1.073701e-02	1.073701e-02
2.080000e-01	2.300000e-01	2.083366e+00	9.731317e-03	9.731317e-03
2.300000e-01	2.520000e-01	1.718775e+00	8.838903e-03	8.838903e-03
2.520000e-01	2.740000e-01	1.405410e+00	7.992644e-03	7.992644e-03
2.740000e-01	2.960000e-01	1.183138e+00	7.333419e-03	7.333419e-03
2.960000e-01	3.180000e-01	9.913191e-01	6.712675e-03	6.712675e-03
3.180000e-01	3.510000e-01	7.905767e-01	4.894577e-03	4.894577e-03
3.510000e-01	3.840000e-01	5.988491e-01	4.259925e-03	4.259925e-03
3.840000e-01	4.170000e-01	4.694552e-01	3.771727e-03	3.771727e-03
4.170000e-01	4.500000e-01	3.604548e-01	3.304979e-03	3.304979e-03
4.500000e-01	4.820000e-01	2.819065e-01	2.968095e-03	2.968095e-03
4.820000e-01	5.260000e-01	2.136593e-01	2.203610e-03	2.203610e-03
5.260000e-01	5.700000e-01	1.569774e-01	1.888828e-03	1.888828e-03
5.700000e-01	6.580000e-01	9.488645e-02	1.038391e-03	1.038391e-03
6.580000e-01	7.680000e-01	4.490914e-02	6.389564e-04	6.389564e-04
7.680000e-01	1.000000e+00	8.814664e-03	1.949212e-04	1.949212e-04
# END HISTOGRAM



==> images/data/SLD_2004_S5693039/d04-x01-y02-pX.dat <==
# BEGIN PLOT
DrawOnly=/REF/SLD_2004_S5693039/d04-x01-y02 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/SLD_2004_S5693039/d04-x01-y02 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/SLD_2004_S5693039/d04-x01-y02 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/SLD_2004_S5693039/d04-x01-y02
Title=$\mathrm{p},\bar{\mathrm{p}}$ scaled Momentum
RatioPlotReference=/REF/SLD_2004_S5693039/d04-x01-y02
RatioPlot=1
RatioPlotSameStyle=1
LogY=1
LogX=1
XLabel=$x_p$
YLabel=$\text{d}N/\text{d}x_p$
Legend=1
LegendXPos=0.1
LegendYPos=0.5
# END PLOT

# BEGIN HISTOGRAM /REF/SLD_2004_S5693039/d04-x01-y02
ConnectBins=0
ErrorBars=1
Path=/REF/SLD_2004_S5693039/d04-x01-y02
PolyMarker=*
Title=SLD data
# xlow   xhigh   val     errminus        errplus
1.400000e-02    1.600000e-02    1.451000e+01    5.106545e+00    5.106545e+00
1.600000e-02    2.200000e-02    1.732000e+01    2.594089e+00    2.594089e+00
2.200000e-02    2.700000e-02    1.375000e+01    2.516764e+00    2.516764e+00
2.700000e-02    3.300000e-02    1.112000e+01    1.251599e+00    1.251599e+00
3.300000e-02    3.800000e-02    1.075000e+01    4.904080e-01    4.904080e-01
3.800000e-02    4.400000e-02    9.048000e+00    3.709838e-01    3.709838e-01
4.400000e-02    4.900000e-02    7.669000e+00    3.201453e-01    3.201453e-01
4.900000e-02    5.500000e-02    7.410000e+00    3.149683e-01    3.149683e-01
5.500000e-02    6.000000e-02    6.587000e+00    2.810018e-01    2.810018e-01
6.000000e-02    6.600000e-02    5.788000e+00    2.601327e-01    2.601327e-01
6.600000e-02    7.100000e-02    5.344000e+00    2.489659e-01    2.489659e-01
7.100000e-02    7.700000e-02    4.987000e+00    2.515094e-01    2.515094e-01
7.700000e-02    8.200000e-02    4.278000e+00    2.618473e-01    2.618473e-01
8.200000e-02    8.800000e-02    4.117000e+00    2.724151e-01    2.724151e-01
8.800000e-02    9.900000e-02    3.633000e+00    2.784690e-01    2.784690e-01
9.900000e-02    1.100000e-01    3.036000e+00    3.094770e-01    3.094770e-01
1.100000e-01    1.210000e-01    2.568000e+00    3.660738e-01    3.660738e-01
1.210000e-01    1.430000e-01    2.165000e+00    4.039369e-01    4.039369e-01
1.430000e-01    1.640000e-01    1.931000e+00    4.620822e-01    4.620822e-01
1.640000e-01    1.860000e-01    1.603000e+00    6.087076e-01    6.087076e-01
1.860000e-01    2.080000e-01    8.710000e-01    2.589401e-01    2.589401e-01
2.080000e-01    2.300000e-01    9.120000e-01    1.814966e-01    1.814966e-01
2.300000e-01    2.520000e-01    7.750000e-01    6.685058e-02    6.685058e-02
2.520000e-01    2.740000e-01    6.390000e-01    4.919350e-02    4.919350e-02
2.740000e-01    2.960000e-01    5.110000e-01    3.807887e-02    3.807887e-02
2.960000e-01    3.180000e-01    4.190000e-01    2.884441e-02    2.884441e-02
3.180000e-01    3.510000e-01    3.580000e-01    2.109502e-02    2.109502e-02
3.510000e-01    3.840000e-01    2.540000e-01    1.500000e-02    1.500000e-02
3.840000e-01    4.170000e-01    1.730000e-01    1.131371e-02    1.131371e-02
4.170000e-01    4.500000e-01    1.410000e-01    8.602325e-03    8.602325e-03
4.500000e-01    4.820000e-01    9.500000e-02    6.573431e-03    6.573431e-03
4.820000e-01    5.260000e-01    6.880000e-02    4.743416e-03    4.743416e-03
5.260000e-01    5.700000e-01    4.700000e-02    3.671512e-03    3.671512e-03
5.700000e-01    6.580000e-01    2.410000e-02    2.080865e-03    2.080865e-03
6.580000e-01    7.680000e-01    9.300000e-03    1.166190e-03    1.166190e-03
7.680000e-01    1.000000e+00    1.500000e-03    3.162278e-04    3.162278e-04
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/SLD_2004_S5693039/d04-x01-y02
ErrorBars=1
LineColor={[HTML]{EE3311}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/SLD_2004_S5693039/d04-x01-y02
ScaledBy=9.9999999999999995e-07
Title=default
XLabel=
YLabel=
# xlow   xhigh   val     errminus        errplus
1.400000e-02    1.600000e-02    1.166150e+01    7.635935e-02    7.635935e-02
1.600000e-02    2.200000e-02    1.273183e+01    4.606487e-02    4.606487e-02
2.200000e-02    2.700000e-02    1.256520e+01    5.013023e-02    5.013023e-02
2.700000e-02    3.300000e-02    1.180633e+01    4.435902e-02    4.435902e-02
3.300000e-02    3.800000e-02    1.063180e+01    4.611247e-02    4.611247e-02
3.800000e-02    4.400000e-02    9.598667e+00    3.999722e-02    3.999722e-02
4.400000e-02    4.900000e-02    8.551200e+00    4.135505e-02    4.135505e-02
4.900000e-02    5.500000e-02    7.647833e+00    3.570209e-02    3.570209e-02
5.500000e-02    6.000000e-02    6.916200e+00    3.719193e-02    3.719193e-02
6.000000e-02    6.600000e-02    6.248500e+00    3.227099e-02    3.227099e-02
6.600000e-02    7.100000e-02    5.614200e+00    3.350880e-02    3.350880e-02
7.100000e-02    7.700000e-02    5.079167e+00    2.909515e-02    2.909515e-02
7.700000e-02    8.200000e-02    4.717600e+00    3.071677e-02    3.071677e-02
8.200000e-02    8.800000e-02    4.208667e+00    2.648480e-02    2.648480e-02
8.800000e-02    9.900000e-02    3.752727e+00    1.847044e-02    1.847044e-02
9.900000e-02    1.100000e-01    3.241364e+00    1.716594e-02    1.716594e-02
1.100000e-01    1.210000e-01    2.815636e+00    1.599897e-02    1.599897e-02
1.210000e-01    1.430000e-01    2.300909e+00    1.022677e-02    1.022677e-02
1.430000e-01    1.640000e-01    1.817381e+00    9.302793e-03    9.302793e-03
1.640000e-01    1.860000e-01    1.390318e+00    7.949609e-03    7.949609e-03
1.860000e-01    2.080000e-01    1.088682e+00    7.034596e-03    7.034596e-03
2.080000e-01    2.300000e-01    8.705909e-01    6.290653e-03    6.290653e-03
2.300000e-01    2.520000e-01    7.021818e-01    5.649545e-03    5.649545e-03
2.520000e-01    2.740000e-01    5.654091e-01    5.069557e-03    5.069557e-03
2.740000e-01    2.960000e-01    4.642727e-01    4.593833e-03    4.593833e-03
2.960000e-01    3.180000e-01    3.803182e-01    4.157787e-03    4.157787e-03
3.180000e-01    3.510000e-01    3.024848e-01    3.027575e-03    3.027575e-03
3.510000e-01    3.840000e-01    2.289697e-01    2.634099e-03    2.634099e-03
3.840000e-01    4.170000e-01    1.754242e-01    2.305621e-03    2.305621e-03
4.170000e-01    4.500000e-01    1.343030e-01    2.017372e-03    2.017372e-03
4.500000e-01    4.820000e-01    9.950000e-02    1.763342e-03    1.763342e-03
4.820000e-01    5.260000e-01    7.322727e-02    1.290061e-03    1.290061e-03
5.260000e-01    5.700000e-01    5.125000e-02    1.079246e-03    1.079246e-03
5.700000e-01    6.580000e-01    2.802273e-02    5.643050e-04    5.643050e-04
6.580000e-01    7.680000e-01    9.681818e-03    2.966758e-04    2.966758e-04
7.680000e-01    1.000000e+00    1.172414e-03    7.108803e-05    7.108803e-05
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/SLD_2004_S5693039/d04-x01-y02
ErrorBars=1
LineColor={[HTML]{3366FF}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/SLD_2004_S5693039/d04-x01-y02
ScaledBy=9.9999999999999995e-07
Title=Gaussian $p_\perp$
XLabel=
YLabel=
# xlow   xhigh   val     errminus        errplus
1.400000e-02    1.600000e-02    1.193500e+01    7.724960e-02    7.724960e-02
1.600000e-02    2.200000e-02    1.299917e+01    4.654597e-02    4.654597e-02
2.200000e-02    2.700000e-02    1.301680e+01    5.102313e-02    5.102313e-02
2.700000e-02    3.300000e-02    1.199983e+01    4.472105e-02    4.472105e-02
3.300000e-02    3.800000e-02    1.081980e+01    4.651838e-02    4.651838e-02
3.800000e-02    4.400000e-02    9.827833e+00    4.047187e-02    4.047187e-02
4.400000e-02    4.900000e-02    8.717600e+00    4.175548e-02    4.175548e-02
4.900000e-02    5.500000e-02    7.898167e+00    3.628169e-02    3.628169e-02
5.500000e-02    6.000000e-02    7.051600e+00    3.755423e-02    3.755423e-02
6.000000e-02    6.600000e-02    6.283667e+00    3.236167e-02    3.236167e-02
6.600000e-02    7.100000e-02    5.813400e+00    3.409809e-02    3.409809e-02
7.100000e-02    7.700000e-02    5.211667e+00    2.947221e-02    2.947221e-02
7.700000e-02    8.200000e-02    4.760200e+00    3.085515e-02    3.085515e-02
8.200000e-02    8.800000e-02    4.342000e+00    2.690105e-02    2.690105e-02
8.800000e-02    9.900000e-02    3.805909e+00    1.860085e-02    1.860085e-02
9.900000e-02    1.100000e-01    3.301909e+00    1.732552e-02    1.732552e-02
1.100000e-01    1.210000e-01    2.860273e+00    1.612528e-02    1.612528e-02
1.210000e-01    1.430000e-01    2.376727e+00    1.039390e-02    1.039390e-02
1.430000e-01    1.640000e-01    1.815429e+00    9.297794e-03    9.297794e-03
1.640000e-01    1.860000e-01    1.414273e+00    8.017800e-03    8.017800e-03
1.860000e-01    2.080000e-01    1.102318e+00    7.078515e-03    7.078515e-03
2.080000e-01    2.300000e-01    8.777727e-01    6.316547e-03    6.316547e-03
2.300000e-01    2.520000e-01    7.080455e-01    5.673084e-03    5.673084e-03
2.520000e-01    2.740000e-01    5.680455e-01    5.081363e-03    5.081363e-03
2.740000e-01    2.960000e-01    4.687727e-01    4.616043e-03    4.616043e-03
2.960000e-01    3.180000e-01    3.824091e-01    4.169200e-03    4.169200e-03
3.180000e-01    3.510000e-01    3.021212e-01    3.025754e-03    3.025754e-03
3.510000e-01    3.840000e-01    2.239394e-01    2.605003e-03    2.605003e-03
3.840000e-01    4.170000e-01    1.736061e-01    2.293641e-03    2.293641e-03
4.170000e-01    4.500000e-01    1.358182e-01    2.028719e-03    2.028719e-03
4.500000e-01    4.820000e-01    1.025625e-01    1.790273e-03    1.790273e-03
4.820000e-01    5.260000e-01    7.193182e-02    1.278598e-03    1.278598e-03
5.260000e-01    5.700000e-01    4.954545e-02    1.061147e-03    1.061147e-03
5.700000e-01    6.580000e-01    2.757955e-02    5.598249e-04    5.598249e-04
6.580000e-01    7.680000e-01    9.981818e-03    3.012371e-04    3.012371e-04
7.680000e-01    1.000000e+00    1.288793e-03    7.453283e-05    7.453283e-05
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/SLD_2004_S5693039/d04-x01-y02
ErrorBars=1
LineColor={[HTML]{109618}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/SLD_2004_S5693039/d04-x01-y02
ScaledBy=9.9999999999999995e-07
Title=Thermal $p_\perp$
XLabel=
YLabel=
# xlow   xhigh   val     errminus        errplus
1.400000e-02	1.600000e-02	1.103901e+01	7.429340e-02	7.429340e-02
1.600000e-02	2.200000e-02	1.224451e+01	4.517471e-02	4.517471e-02
2.200000e-02	2.700000e-02	1.236221e+01	4.972368e-02	4.972368e-02
2.700000e-02	3.300000e-02	1.171968e+01	4.419595e-02	4.419595e-02
3.300000e-02	3.800000e-02	1.064541e+01	4.614200e-02	4.614200e-02
3.800000e-02	4.400000e-02	9.605343e+00	4.001115e-02	4.001115e-02
4.400000e-02	4.900000e-02	8.627808e+00	4.153990e-02	4.153990e-02
4.900000e-02	5.500000e-02	7.715675e+00	3.586010e-02	3.586010e-02
5.500000e-02	6.000000e-02	7.003208e+00	3.742516e-02	3.742516e-02
6.000000e-02	6.600000e-02	6.366840e+00	3.257516e-02	3.257516e-02
6.600000e-02	7.100000e-02	5.748006e+00	3.390579e-02	3.390579e-02
7.100000e-02	7.700000e-02	5.261838e+00	2.961374e-02	2.961374e-02
7.700000e-02	8.200000e-02	4.791204e+00	3.095548e-02	3.095548e-02
8.200000e-02	8.800000e-02	4.426338e+00	2.716107e-02	2.716107e-02
8.800000e-02	9.900000e-02	3.909549e+00	1.885243e-02	1.885243e-02
9.900000e-02	1.100000e-01	3.377367e+00	1.752238e-02	1.752238e-02
1.100000e-01	1.210000e-01	2.933639e+00	1.633079e-02	1.633079e-02
1.210000e-01	1.430000e-01	2.459775e+00	1.057393e-02	1.057393e-02
1.430000e-01	1.640000e-01	1.920145e+00	9.562194e-03	9.562194e-03
1.640000e-01	1.860000e-01	1.502638e+00	8.264490e-03	8.264490e-03
1.860000e-01	2.080000e-01	1.186638e+00	7.344258e-03	7.344258e-03
2.080000e-01	2.300000e-01	9.451827e-01	6.554608e-03	6.554608e-03
2.300000e-01	2.520000e-01	7.595918e-01	5.875961e-03	5.875961e-03
2.520000e-01	2.740000e-01	6.040914e-01	5.240109e-03	5.240109e-03
2.740000e-01	2.960000e-01	4.936368e-01	4.736883e-03	4.736883e-03
2.960000e-01	3.180000e-01	4.027277e-01	4.278530e-03	4.278530e-03
3.180000e-01	3.510000e-01	3.109700e-01	3.069746e-03	3.069746e-03
3.510000e-01	3.840000e-01	2.324548e-01	2.654071e-03	2.654071e-03
3.840000e-01	4.170000e-01	1.699093e-01	2.269090e-03	2.269090e-03
4.170000e-01	4.500000e-01	1.284547e-01	1.972960e-03	1.972960e-03
4.500000e-01	4.820000e-01	9.453134e-02	1.718752e-03	1.718752e-03
4.820000e-01	5.260000e-01	6.638643e-02	1.228326e-03	1.228326e-03
5.260000e-01	5.700000e-01	4.395459e-02	9.994844e-04	9.994844e-04
5.700000e-01	6.580000e-01	2.270457e-02	5.079436e-04	5.079436e-04
6.580000e-01	7.680000e-01	7.981826e-03	2.693736e-04	2.693736e-04
7.680000e-01	1.000000e+00	9.439664e-04	6.378734e-05	6.378734e-05
# END HISTOGRAM



==> images/data/SLD_2004_S5693039/nonlog/d01-x01-y01-chPartX.dat <==
# BEGIN PLOT
DrawOnly=/REF/SLD_2004_S5693039/d01-x01-y01 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/SLD_2004_S5693039/d01-x01-y01 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/SLD_2004_S5693039/d01-x01-y01 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/SLD_2004_S5693039/d01-x01-y01
Title=Charged Particle Momentum
RatioPlotReference=/REF/SLD_2004_S5693039/d01-x01-y01
RatioPlot=1
RatioPlotSameStyle=1
LogY=1
RatioPlotYMin=0.8
RatioPlotYMax=1.2
XLabel=$p$ [GeV/$c$]
YLabel=$\text{d}N/\text{d}p$
Legend=1
LegendXPos=0.5
# END PLOT

# BEGIN HISTOGRAM /REF/SLD_2004_S5693039/d01-x01-y01
ConnectBins=0
ErrorBars=1
Path=/REF/SLD_2004_S5693039/d01-x01-y01
PolyMarker=*
Title=SLD data
# xlow   xhigh   val     errminus        errplus
2.500000e-01    3.500000e-01    1.116600e+01    2.088971e-01    2.088971e-01
3.500000e-01    4.500000e-01    1.127100e+01    1.741379e-01    1.741379e-01
4.500000e-01    5.500000e-01    1.064600e+01    1.469047e-01    1.469047e-01
5.500000e-01    6.500000e-01    9.724000e+00    1.247838e-01    1.247838e-01
6.500000e-01    7.500000e-01    8.744000e+00    1.075639e-01    1.075639e-01
7.500000e-01    1.000000e+00    7.364000e+00    8.570881e-02    8.570881e-02
1.000000e+00    1.250000e+00    5.860000e+00    6.447480e-02    6.447480e-02
1.250000e+00    1.500000e+00    4.775000e+00    5.108816e-02    5.108816e-02
1.500000e+00    1.750000e+00    3.962000e+00    4.224926e-02    4.224926e-02
1.750000e+00    2.000000e+00    3.360000e+00    3.606938e-02    3.606938e-02
2.000000e+00    2.250000e+00    2.865000e+00    3.064311e-02    3.064311e-02
2.250000e+00    2.500000e+00    2.488000e+00    2.643861e-02    2.643861e-02
2.500000e+00    2.750000e+00    2.173000e+00    2.315167e-02    2.315167e-02
2.750000e+00    3.000000e+00    1.920000e+00    2.032240e-02    2.032240e-02
3.000000e+00    3.250000e+00    1.701000e+00    1.797220e-02    1.797220e-02
3.250000e+00    3.500000e+00    1.530000e+00    1.609348e-02    1.609348e-02
3.500000e+00    3.750000e+00    1.378000e+00    1.500000e-02    1.500000e-02
3.750000e+00    4.000000e+00    1.244000e+00    1.407125e-02    1.407125e-02
4.000000e+00    4.500000e+00    1.072000e+00    1.144552e-02    1.144552e-02
4.500000e+00    5.000000e+00    8.940000e-01    9.539392e-03    9.539392e-03
5.000000e+00    5.500000e+00    7.540000e-01    8.602325e-03    8.602325e-03
5.500000e+00    6.500000e+00    6.000000e-01    6.403124e-03    6.403124e-03
6.500000e+00    7.500000e+00    4.502000e-01    5.120547e-03    5.120547e-03
7.500000e+00    8.500000e+00    3.429000e-01    4.091455e-03    4.091455e-03
8.500000e+00    9.500000e+00    2.687000e-01    3.397058e-03    3.397058e-03
9.500000e+00    1.050000e+01    2.120000e-01    2.792848e-03    2.792848e-03
1.050000e+01    1.150000e+01    1.700000e-01    2.385372e-03    2.385372e-03
1.150000e+01    1.250000e+01    1.351000e-01    1.972308e-03    1.972308e-03
1.250000e+01    1.350000e+01    1.103000e-01    1.749286e-03    1.749286e-03
1.350000e+01    1.450000e+01    8.890000e-02    1.435270e-03    1.435270e-03
1.450000e+01    1.600000e+01    6.880000e-02    1.212436e-03    1.212436e-03
1.600000e+01    1.750000e+01    5.130000e-02    9.899495e-04    9.899495e-04
1.750000e+01    1.900000e+01    3.830000e-02    7.681146e-04    7.681146e-04
1.900000e+01    2.050000e+01    2.910000e-02    6.782330e-04    6.782330e-04
2.050000e+01    2.200000e+01    2.210000e-02    5.916080e-04    5.916080e-04
2.200000e+01    2.400000e+01    1.590000e-02    4.582576e-04    4.582576e-04
2.400000e+01    2.600000e+01    1.050000e-02    3.316625e-04    3.316625e-04
2.600000e+01    3.000000e+01    6.300000e-03    2.449490e-04    2.449490e-04
3.000000e+01    3.500000e+01    2.500000e-03    1.414214e-04    1.414214e-04
3.500000e+01    4.500000e+01    5.000000e-04    1.000000e-04    1.000000e-04
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/SLD_2004_S5693039/d01-x01-y01
ErrorBars=1
LineColor={[HTML]{EE3311}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/SLD_2004_S5693039/d01-x01-y01
ScaledBy=9.9999999999999995e-07
Title=default
XLabel=
YLabel=
# xlow   xhigh   val     errminus        errplus
2.500000e-01    3.500000e-01    1.044769e+01    1.022139e-02    1.022139e-02
3.500000e-01    4.500000e-01    1.062592e+01    1.030821e-02    1.030821e-02
4.500000e-01    5.500000e-01    1.011063e+01    1.005516e-02    1.005516e-02
5.500000e-01    6.500000e-01    9.354540e+00    9.671887e-03    9.671887e-03
6.500000e-01    7.500000e-01    8.577980e+00    9.261738e-03    9.261738e-03
7.500000e-01    1.000000e+00    7.288912e+00    5.399597e-03    5.399597e-03
1.000000e+00    1.250000e+00    5.789300e+00    4.812193e-03    4.812193e-03
1.250000e+00    1.500000e+00    4.689248e+00    4.330934e-03    4.330934e-03
1.500000e+00    1.750000e+00    3.876336e+00    3.937683e-03    3.937683e-03
1.750000e+00    2.000000e+00    3.264356e+00    3.613506e-03    3.613506e-03
2.000000e+00    2.250000e+00    2.786232e+00    3.338402e-03    3.338402e-03
2.250000e+00    2.500000e+00    2.402480e+00    3.099987e-03    3.099987e-03
2.500000e+00    2.750000e+00    2.100500e+00    2.898620e-03    2.898620e-03
2.750000e+00    3.000000e+00    1.855156e+00    2.724082e-03    2.724082e-03
3.000000e+00    3.250000e+00    1.644172e+00    2.564505e-03    2.564505e-03
3.250000e+00    3.500000e+00    1.470708e+00    2.425455e-03    2.425455e-03
3.500000e+00    3.750000e+00    1.325112e+00    2.302270e-03    2.302270e-03
3.750000e+00    4.000000e+00    1.192480e+00    2.184015e-03    2.184015e-03
4.000000e+00    4.500000e+00    1.036006e+00    1.439449e-03    1.439449e-03
4.500000e+00    5.000000e+00    8.682520e-01    1.317765e-03    1.317765e-03
5.000000e+00    5.500000e+00    7.341860e-01    1.211764e-03    1.211764e-03
5.500000e+00    6.500000e+00    5.841520e-01    7.642984e-04    7.642984e-04
6.500000e+00    7.500000e+00    4.378960e-01    6.617371e-04    6.617371e-04
7.500000e+00    8.500000e+00    3.349000e-01    5.787055e-04    5.787055e-04
8.500000e+00    9.500000e+00    2.616960e-01    5.115623e-04    5.115623e-04
9.500000e+00    1.050000e+01    2.077890e-01    4.558388e-04    4.558388e-04
1.050000e+01    1.150000e+01    1.676720e-01    4.094777e-04    4.094777e-04
1.150000e+01    1.250000e+01    1.344540e-01    3.666797e-04    3.666797e-04
1.250000e+01    1.350000e+01    1.090380e-01    3.302090e-04    3.302090e-04
1.350000e+01    1.450000e+01    8.954900e-02    2.992474e-04    2.992474e-04
1.450000e+01    1.600000e+01    7.049733e-02    2.167907e-04    2.167907e-04
1.600000e+01    1.750000e+01    5.284333e-02    1.876936e-04    1.876936e-04
1.750000e+01    1.900000e+01    4.026400e-02    1.638373e-04    1.638373e-04
1.900000e+01    2.050000e+01    3.083200e-02    1.433690e-04    1.433690e-04
2.050000e+01    2.200000e+01    2.316067e-02    1.242596e-04    1.242596e-04
2.200000e+01    2.400000e+01    1.699150e-02    9.217239e-05    9.217239e-05
2.400000e+01    2.600000e+01    1.156450e-02    7.604111e-05    7.604111e-05
2.600000e+01    3.000000e+01    6.823000e-03    4.130073e-05    4.130073e-05
3.000000e+01    3.500000e+01    2.829600e-03    2.378907e-05    2.378907e-05
3.500000e+01    4.500000e+01    5.139000e-04    7.168682e-06    7.168682e-06
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/SLD_2004_S5693039/d01-x01-y01
ErrorBars=1
LineColor={[HTML]{3366FF}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/SLD_2004_S5693039/d01-x01-y01
ScaledBy=9.9999999999999995e-07
Title=Gaussian $p_\perp$
XLabel=
YLabel=
# xlow   xhigh   val     errminus        errplus
2.500000e-01    3.500000e-01    1.112138e+01    1.054580e-02    1.054580e-02
3.500000e-01    4.500000e-01    1.123200e+01    1.059811e-02    1.059811e-02
4.500000e-01    5.500000e-01    1.060279e+01    1.029698e-02    1.029698e-02
5.500000e-01    6.500000e-01    9.767630e+00    9.883132e-03    9.883132e-03
6.500000e-01    7.500000e-01    8.855370e+00    9.410298e-03    9.410298e-03
7.500000e-01    1.000000e+00    7.483548e+00    5.471215e-03    5.471215e-03
1.000000e+00    1.250000e+00    5.912512e+00    4.863132e-03    4.863132e-03
1.250000e+00    1.500000e+00    4.761180e+00    4.364026e-03    4.364026e-03
1.500000e+00    1.750000e+00    3.928520e+00    3.964099e-03    3.964099e-03
1.750000e+00    2.000000e+00    3.296436e+00    3.631218e-03    3.631218e-03
2.000000e+00    2.250000e+00    2.813256e+00    3.354553e-03    3.354553e-03
2.250000e+00    2.500000e+00    2.430276e+00    3.117869e-03    3.117869e-03
2.500000e+00    2.750000e+00    2.115812e+00    2.909166e-03    2.909166e-03
2.750000e+00    3.000000e+00    1.862792e+00    2.729683e-03    2.729683e-03
3.000000e+00    3.250000e+00    1.650660e+00    2.569560e-03    2.569560e-03
3.250000e+00    3.500000e+00    1.479836e+00    2.432970e-03    2.432970e-03
3.500000e+00    3.750000e+00    1.324548e+00    2.301780e-03    2.301780e-03
3.750000e+00    4.000000e+00    1.201688e+00    2.192431e-03    2.192431e-03
4.000000e+00    4.500000e+00    1.040090e+00    1.442283e-03    1.442283e-03
4.500000e+00    5.000000e+00    8.676980e-01    1.317344e-03    1.317344e-03
5.000000e+00    5.500000e+00    7.346620e-01    1.212157e-03    1.212157e-03
5.500000e+00    6.500000e+00    5.817470e-01    7.627234e-04    7.627234e-04
6.500000e+00    7.500000e+00    4.380470e-01    6.618512e-04    6.618512e-04
7.500000e+00    8.500000e+00    3.345300e-01    5.783857e-04    5.783857e-04
8.500000e+00    9.500000e+00    2.600970e-01    5.099971e-04    5.099971e-04
9.500000e+00    1.050000e+01    2.061900e-01    4.540815e-04    4.540815e-04
1.050000e+01    1.150000e+01    1.643230e-01    4.053677e-04    4.053677e-04
1.150000e+01    1.250000e+01    1.322030e-01    3.635973e-04    3.635973e-04
1.250000e+01    1.350000e+01    1.080290e-01    3.286777e-04    3.286777e-04
1.350000e+01    1.450000e+01    8.810500e-02    2.968249e-04    2.968249e-04
1.450000e+01    1.600000e+01    6.925200e-02    2.148674e-04    2.148674e-04
1.600000e+01    1.750000e+01    5.197867e-02    1.861517e-04    1.861517e-04
1.750000e+01    1.900000e+01    3.927467e-02    1.618120e-04    1.618120e-04
1.900000e+01    2.050000e+01    2.966600e-02    1.406319e-04    1.406319e-04
2.050000e+01    2.200000e+01    2.262333e-02    1.228097e-04    1.228097e-04
2.200000e+01    2.400000e+01    1.626300e-02    9.017483e-05    9.017483e-05
2.400000e+01    2.600000e+01    1.130300e-02    7.517646e-05    7.517646e-05
2.600000e+01    3.000000e+01    6.453750e-03    4.016762e-05    4.016762e-05
3.000000e+01    3.500000e+01    2.700400e-03    2.323962e-05    2.323962e-05
3.500000e+01    4.500000e+01    4.854000e-04    6.967065e-06    6.967065e-06
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/SLD_2004_S5693039/d01-x01-y01
ErrorBars=1
LineColor={[HTML]{109618}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/SLD_2004_S5693039/d01-x01-y01
ScaledBy=9.9999999999999995e-07
Title=Thermal $p_\perp$
XLabel=
YLabel=
# xlow   xhigh   val     errminus        errplus
2.500000e-01	3.500000e-01	1.136522e+01	1.066078e-02	1.066078e-02
3.500000e-01	4.500000e-01	1.120576e+01	1.058573e-02	1.058573e-02
4.500000e-01	5.500000e-01	1.049790e+01	1.024593e-02	1.024593e-02
5.500000e-01	6.500000e-01	9.583030e+00	9.789300e-03	9.789300e-03
6.500000e-01	7.500000e-01	8.706339e+00	9.330781e-03	9.330781e-03
7.500000e-01	1.000000e+00	7.360488e+00	5.426047e-03	5.426047e-03
1.000000e+00	1.250000e+00	5.841928e+00	4.834019e-03	4.834019e-03
1.250000e+00	1.500000e+00	4.715056e+00	4.342838e-03	4.342838e-03
1.500000e+00	1.750000e+00	3.894616e+00	3.946958e-03	3.946958e-03
1.750000e+00	2.000000e+00	3.267955e+00	3.615499e-03	3.615499e-03
2.000000e+00	2.250000e+00	2.789151e+00	3.340152e-03	3.340152e-03
2.250000e+00	2.500000e+00	2.409050e+00	3.104225e-03	3.104225e-03
2.500000e+00	2.750000e+00	2.102678e+00	2.900124e-03	2.900124e-03
2.750000e+00	3.000000e+00	1.860658e+00	2.728120e-03	2.728120e-03
3.000000e+00	3.250000e+00	1.652186e+00	2.570749e-03	2.570749e-03
3.250000e+00	3.500000e+00	1.480786e+00	2.433752e-03	2.433752e-03
3.500000e+00	3.750000e+00	1.331697e+00	2.307985e-03	2.307985e-03
3.750000e+00	4.000000e+00	1.198245e+00	2.189289e-03	2.189289e-03
4.000000e+00	4.500000e+00	1.044031e+00	1.445013e-03	1.445013e-03
4.500000e+00	5.000000e+00	8.702028e-01	1.319245e-03	1.319245e-03
5.000000e+00	5.500000e+00	7.371948e-01	1.214245e-03	1.214245e-03
5.500000e+00	6.500000e+00	5.859476e-01	7.654725e-04	7.654725e-04
6.500000e+00	7.500000e+00	4.386614e-01	6.623156e-04	6.623156e-04
7.500000e+00	8.500000e+00	3.363663e-01	5.799713e-04	5.799713e-04
8.500000e+00	9.500000e+00	2.621013e-01	5.119585e-04	5.119585e-04
9.500000e+00	1.050000e+01	2.068962e-01	4.548587e-04	4.548587e-04
1.050000e+01	1.150000e+01	1.658672e-01	4.072681e-04	4.072681e-04
1.150000e+01	1.250000e+01	1.329451e-01	3.646166e-04	3.646166e-04
1.250000e+01	1.350000e+01	1.083001e-01	3.290900e-04	3.290900e-04
1.350000e+01	1.450000e+01	8.875709e-02	2.979214e-04	2.979214e-04
1.450000e+01	1.600000e+01	6.944473e-02	2.151663e-04	2.151663e-04
1.600000e+01	1.750000e+01	5.187472e-02	1.859655e-04	1.859655e-04
1.750000e+01	1.900000e+01	3.927937e-02	1.618217e-04	1.618217e-04
1.900000e+01	2.050000e+01	2.966669e-02	1.406336e-04	1.406336e-04
2.050000e+01	2.200000e+01	2.266669e-02	1.229274e-04	1.229274e-04
2.200000e+01	2.400000e+01	1.640752e-02	9.057465e-05	9.057465e-05
2.400000e+01	2.600000e+01	1.156351e-02	7.603790e-05	7.603790e-05
2.600000e+01	3.000000e+01	6.643007e-03	4.075234e-05	4.075234e-05
3.000000e+01	3.500000e+01	2.889202e-03	2.403833e-05	2.403833e-05
3.500000e+01	4.500000e+01	5.468005e-04	7.394600e-06	7.394600e-06
# END HISTOGRAM



==> images/data/SLD_2004_S5693039/nonlog/d02-x01-y02-piX.dat <==
# BEGIN PLOT
DrawOnly=/REF/SLD_2004_S5693039/d02-x01-y02 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/SLD_2004_S5693039/d02-x01-y02 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/SLD_2004_S5693039/d02-x01-y02 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/SLD_2004_S5693039/d02-x01-y02
Title=$\pi^\pm$ scaled Momentum
RatioPlotReference=/REF/SLD_2004_S5693039/d02-x01-y02
RatioPlot=1
RatioPlotSameStyle=1
LogY=1
XLabel=$x_p$
YLabel=$\text{d}N/\text{d}x_p$
Legend=1
LegendXPos=0.5
# END PLOT

# BEGIN HISTOGRAM /REF/SLD_2004_S5693039/d02-x01-y02
ConnectBins=0
ErrorBars=1
Path=/REF/SLD_2004_S5693039/d02-x01-y02
PolyMarker=*
Title=SLD data
# xlow   xhigh   val     errminus        errplus
5.000000e-03    8.000000e-03    4.718000e+02    9.291394e+00    9.291394e+00
8.000000e-03    1.000000e-02    4.704000e+02    6.691039e+00    6.691039e+00
1.000000e-02    1.200000e-02    4.346000e+02    5.119570e+00    5.119570e+00
1.200000e-02    1.400000e-02    3.888000e+02    4.123106e+00    4.123106e+00
1.400000e-02    1.600000e-02    3.527000e+02    3.420526e+00    3.420526e+00
1.600000e-02    2.200000e-02    2.948000e+02    2.256103e+00    2.256103e+00
2.200000e-02    2.700000e-02    2.296000e+02    1.392839e+00    1.392839e+00
2.700000e-02    3.300000e-02    1.850000e+02    9.848858e-01    9.848858e-01
3.300000e-02    3.800000e-02    1.506000e+02    8.062258e-01    8.062258e-01
3.800000e-02    4.400000e-02    1.256000e+02    9.848858e-01    9.848858e-01
4.400000e-02    4.900000e-02    1.065000e+02    1.170470e+00    1.170470e+00
4.900000e-02    5.500000e-02    9.040000e+01    1.375282e+00    1.375282e+00
5.500000e-02    6.000000e-02    7.738000e+01    9.613532e-01    9.613532e-01
6.000000e-02    6.600000e-02    6.739000e+01    7.576939e-01    7.576939e-01
6.600000e-02    7.100000e-02    5.940000e+01    7.971198e-01    7.971198e-01
7.100000e-02    7.700000e-02    5.257000e+01    6.500000e-01    6.500000e-01
7.700000e-02    8.200000e-02    4.676000e+01    5.546170e-01    5.546170e-01
8.200000e-02    8.800000e-02    4.170000e+01    4.876474e-01    4.876474e-01
8.800000e-02    9.900000e-02    3.526000e+01    3.900000e-01    3.900000e-01
9.900000e-02    1.100000e-01    2.889000e+01    3.178050e-01    3.178050e-01
1.100000e-01    1.210000e-01    2.388000e+01    2.773085e-01    2.773085e-01
1.210000e-01    1.430000e-01    1.869000e+01    2.061553e-01    2.061553e-01
1.430000e-01    1.640000e-01    1.385000e+01    1.565248e-01    1.565248e-01
1.640000e-01    1.860000e-01    1.016000e+01    1.252996e-01    1.252996e-01
1.860000e-01    2.080000e-01    7.812000e+00    8.521150e-02    8.521150e-02
2.080000e-01    2.300000e-01    6.076000e+00    7.521303e-02    7.521303e-02
2.300000e-01    2.520000e-01    4.674000e+00    6.580274e-02    6.580274e-02
2.520000e-01    2.740000e-01    3.632000e+00    5.622277e-02    5.622277e-02
2.740000e-01    2.960000e-01    2.886000e+00    4.827007e-02    4.827007e-02
2.960000e-01    3.180000e-01    2.292000e+00    4.177320e-02    4.177320e-02
3.180000e-01    3.510000e-01    1.749000e+00    3.996248e-02    3.996248e-02
3.510000e-01    3.840000e-01    1.275000e+00    3.328663e-02    3.328663e-02
3.840000e-01    4.170000e-01    9.210000e-01    2.720294e-02    2.720294e-02
4.170000e-01    4.500000e-01    6.800000e-01    2.280351e-02    2.280351e-02
4.500000e-01    4.820000e-01    4.990000e-01    1.910497e-02    1.910497e-02
4.820000e-01    5.260000e-01    3.380000e-01    1.414214e-02    1.414214e-02
5.260000e-01    5.700000e-01    2.260000e-01    1.140175e-02    1.140175e-02
5.700000e-01    6.580000e-01    1.300000e-01    7.071068e-03    7.071068e-03
6.580000e-01    7.680000e-01    5.260000e-02    4.701064e-03    4.701064e-03
7.680000e-01    1.000000e+00    1.130000e-02    2.220360e-03    2.220360e-03
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/SLD_2004_S5693039/d02-x01-y02
ErrorBars=1
LineColor={[HTML]{EE3311}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/SLD_2004_S5693039/d02-x01-y02
ScaledBy=9.9999999999999995e-07
Title=default
XLabel=
YLabel=
# xlow   xhigh   val     errminus        errplus
5.000000e-03    8.000000e-03    4.398830e+02    3.829199e-01    3.829199e-01
8.000000e-03    1.000000e-02    4.433745e+02    4.708368e-01    4.708368e-01
1.000000e-02    1.200000e-02    4.169250e+02    4.565769e-01    4.565769e-01
1.200000e-02    1.400000e-02    3.832740e+02    4.377636e-01    4.377636e-01
1.400000e-02    1.600000e-02    3.500820e+02    4.183790e-01    4.183790e-01
1.600000e-02    2.200000e-02    2.897450e+02    2.197518e-01    2.197518e-01
2.200000e-02    2.700000e-02    2.244220e+02    2.118594e-01    2.118594e-01
2.700000e-02    3.300000e-02    1.785060e+02    1.724848e-01    1.724848e-01
3.300000e-02    3.800000e-02    1.450016e+02    1.702948e-01    1.702948e-01
3.800000e-02    4.400000e-02    1.204837e+02    1.417061e-01    1.417061e-01
4.400000e-02    4.900000e-02    1.014590e+02    1.424493e-01    1.424493e-01
4.900000e-02    5.500000e-02    8.646950e+01    1.200483e-01    1.200483e-01
5.500000e-02    6.000000e-02    7.461400e+01    1.221589e-01    1.221589e-01
6.000000e-02    6.600000e-02    6.525567e+01    1.042878e-01    1.042878e-01
6.600000e-02    7.100000e-02    5.721760e+01    1.069744e-01    1.069744e-01
7.100000e-02    7.700000e-02    5.078200e+01    9.199819e-02    9.199819e-02
7.700000e-02    8.200000e-02    4.509580e+01    9.496926e-02    9.496926e-02
8.200000e-02    8.800000e-02    4.038467e+01    8.204132e-02    8.204132e-02
8.800000e-02    9.900000e-02    3.447636e+01    5.598406e-02    5.598406e-02
9.900000e-02    1.100000e-01    2.836191e+01    5.077751e-02    5.077751e-02
1.100000e-01    1.210000e-01    2.367109e+01    4.638876e-02    4.638876e-02
1.210000e-01    1.430000e-01    1.845232e+01    2.896104e-02    2.896104e-02
1.430000e-01    1.640000e-01    1.351705e+01    2.537063e-02    2.537063e-02
1.640000e-01    1.860000e-01    1.020823e+01    2.154090e-02    2.154090e-02
1.860000e-01    2.080000e-01    7.803318e+00    1.883338e-02    1.883338e-02
2.080000e-01    2.300000e-01    6.082409e+00    1.662748e-02    1.662748e-02
2.300000e-01    2.520000e-01    4.824409e+00    1.480849e-02    1.480849e-02
2.520000e-01    2.740000e-01    3.787318e+00    1.312063e-02    1.312063e-02
2.740000e-01    2.960000e-01    3.022000e+00    1.172022e-02    1.172022e-02
2.960000e-01    3.180000e-01    2.448227e+00    1.054908e-02    1.054908e-02
3.180000e-01    3.510000e-01    1.890485e+00    7.568845e-03    7.568845e-03
3.510000e-01    3.840000e-01    1.378848e+00    6.463999e-03    6.463999e-03
3.840000e-01    4.170000e-01    1.035424e+00    5.601472e-03    5.601472e-03
4.170000e-01    4.500000e-01    7.716364e-01    4.835589e-03    4.835589e-03
4.500000e-01    4.820000e-01    5.748750e-01    4.238495e-03    4.238495e-03
4.820000e-01    5.260000e-01    4.150455e-01    3.071295e-03    3.071295e-03
5.260000e-01    5.700000e-01    2.775909e-01    2.511749e-03    2.511749e-03
5.700000e-01    6.580000e-01    1.620568e-01    1.357039e-03    1.357039e-03
6.580000e-01    7.680000e-01    6.540909e-02    7.711213e-04    7.711213e-04
7.680000e-01    1.000000e+00    1.093103e-02    2.170634e-04    2.170634e-04
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/SLD_2004_S5693039/d02-x01-y02
ErrorBars=1
LineColor={[HTML]{3366FF}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/SLD_2004_S5693039/d02-x01-y02
ScaledBy=9.9999999999999995e-07
Title=Gaussian $p_\perp$
XLabel=
YLabel=
# xlow   xhigh   val     errminus        errplus
5.000000e-03    8.000000e-03    4.695233e+02    3.956106e-01    3.956106e-01
8.000000e-03    1.000000e-02    4.692165e+02    4.843638e-01    4.843638e-01
1.000000e-02    1.200000e-02    4.383980e+02    4.681869e-01    4.681869e-01
1.200000e-02    1.400000e-02    4.011905e+02    4.478786e-01    4.478786e-01
1.400000e-02    1.600000e-02    3.621655e+02    4.255382e-01    4.255382e-01
1.600000e-02    2.200000e-02    2.978802e+02    2.228154e-01    2.228154e-01
2.200000e-02    2.700000e-02    2.288938e+02    2.139597e-01    2.139597e-01
2.700000e-02    3.300000e-02    1.812713e+02    1.738157e-01    1.738157e-01
3.300000e-02    3.800000e-02    1.467540e+02    1.713208e-01    1.713208e-01
3.800000e-02    4.400000e-02    1.214990e+02    1.423019e-01    1.423019e-01
4.400000e-02    4.900000e-02    1.023820e+02    1.430958e-01    1.430958e-01
4.900000e-02    5.500000e-02    8.720633e+01    1.205587e-01    1.205587e-01
5.500000e-02    6.000000e-02    7.502480e+01    1.224947e-01    1.224947e-01
6.000000e-02    6.600000e-02    6.534667e+01    1.043605e-01    1.043605e-01
6.600000e-02    7.100000e-02    5.721960e+01    1.069763e-01    1.069763e-01
7.100000e-02    7.700000e-02    5.077500e+01    9.199185e-02    9.199185e-02
7.700000e-02    8.200000e-02    4.511020e+01    9.498442e-02    9.498442e-02
8.200000e-02    8.800000e-02    4.051367e+01    8.217224e-02    8.217224e-02
8.800000e-02    9.900000e-02    3.449082e+01    5.599579e-02    5.599579e-02
9.900000e-02    1.100000e-01    2.825518e+01    5.068188e-02    5.068188e-02
1.100000e-01    1.210000e-01    2.353136e+01    4.625165e-02    4.625165e-02
1.210000e-01    1.430000e-01    1.827318e+01    2.882012e-02    2.882012e-02
1.430000e-01    1.640000e-01    1.346748e+01    2.532407e-02    2.532407e-02
1.640000e-01    1.860000e-01    1.012264e+01    2.145040e-02    2.145040e-02
1.860000e-01    2.080000e-01    7.710409e+00    1.872093e-02    1.872093e-02
2.080000e-01    2.300000e-01    5.998409e+00    1.651227e-02    1.651227e-02
2.300000e-01    2.520000e-01    4.687136e+00    1.459629e-02    1.459629e-02
2.520000e-01    2.740000e-01    3.699045e+00    1.296682e-02    1.296682e-02
2.740000e-01    2.960000e-01    2.960182e+00    1.159973e-02    1.159973e-02
2.960000e-01    3.180000e-01    2.378091e+00    1.039688e-02    1.039688e-02
3.180000e-01    3.510000e-01    1.825000e+00    7.436601e-03    7.436601e-03
3.510000e-01    3.840000e-01    1.349303e+00    6.394370e-03    6.394370e-03
3.840000e-01    4.170000e-01    9.973636e-01    5.497558e-03    5.497558e-03
4.170000e-01    4.500000e-01    7.300606e-01    4.703515e-03    4.703515e-03
4.500000e-01    4.820000e-01    5.542813e-01    4.161885e-03    4.161885e-03
4.820000e-01    5.260000e-01    3.894773e-01    2.975190e-03    2.975190e-03
5.260000e-01    5.700000e-01    2.676136e-01    2.466197e-03    2.466197e-03
5.700000e-01    6.580000e-01    1.488409e-01    1.300528e-03    1.300528e-03
6.580000e-01    7.680000e-01    6.230000e-02    7.525713e-04    7.525713e-04
7.680000e-01    1.000000e+00    9.724138e-03    2.047300e-04    2.047300e-04
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/SLD_2004_S5693039/d02-x01-y02
ErrorBars=1
LineColor={[HTML]{109618}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/SLD_2004_S5693039/d02-x01-y02
ScaledBy=9.9999999999999995e-07
Title=Thermal $p_\perp$
XLabel=
YLabel=
# xlow   xhigh   val     errminus        errplus
5.000000e-03	8.000000e-03	4.817927e+02	4.007465e-01	4.007465e-01
8.000000e-03	1.000000e-02	4.696229e+02	4.845738e-01	4.845738e-01
1.000000e-02	1.200000e-02	4.351169e+02	4.664319e-01	4.664319e-01
1.200000e-02	1.400000e-02	3.951414e+02	4.444895e-01	4.444895e-01
1.400000e-02	1.600000e-02	3.574548e+02	4.227619e-01	4.227619e-01
1.600000e-02	2.200000e-02	2.944945e+02	2.215456e-01	2.215456e-01
2.200000e-02	2.700000e-02	2.274172e+02	2.132686e-01	2.132686e-01
2.700000e-02	3.300000e-02	1.800715e+02	1.732396e-01	1.732396e-01
3.300000e-02	3.800000e-02	1.461103e+02	1.709447e-01	1.709447e-01
3.800000e-02	4.400000e-02	1.209456e+02	1.419776e-01	1.419776e-01
4.400000e-02	4.900000e-02	1.017935e+02	1.426840e-01	1.426840e-01
4.900000e-02	5.500000e-02	8.668042e+01	1.201946e-01	1.201946e-01
5.500000e-02	6.000000e-02	7.495228e+01	1.224356e-01	1.224356e-01
6.000000e-02	6.600000e-02	6.542173e+01	1.044205e-01	1.044205e-01
6.600000e-02	7.100000e-02	5.764046e+01	1.073690e-01	1.073690e-01
7.100000e-02	7.700000e-02	5.108722e+01	9.227429e-02	9.227429e-02
7.700000e-02	8.200000e-02	4.550964e+01	9.540409e-02	9.540409e-02
8.200000e-02	8.800000e-02	4.056870e+01	8.222809e-02	8.222809e-02
8.800000e-02	9.900000e-02	3.470167e+01	5.616672e-02	5.616672e-02
9.900000e-02	1.100000e-01	2.851185e+01	5.091157e-02	5.091157e-02
1.100000e-01	1.210000e-01	2.378403e+01	4.649931e-02	4.649931e-02
1.210000e-01	1.430000e-01	1.847034e+01	2.897519e-02	2.897519e-02
1.430000e-01	1.640000e-01	1.353187e+01	2.538455e-02	2.538455e-02
1.640000e-01	1.860000e-01	1.021569e+01	2.154878e-02	2.154878e-02
1.860000e-01	2.080000e-01	7.816055e+00	1.884875e-02	1.884875e-02
2.080000e-01	2.300000e-01	6.034732e+00	1.656220e-02	1.656220e-02
2.300000e-01	2.520000e-01	4.765459e+00	1.471774e-02	1.471774e-02
2.520000e-01	2.740000e-01	3.776185e+00	1.310134e-02	1.310134e-02
2.740000e-01	2.960000e-01	3.015912e+00	1.170842e-02	1.170842e-02
2.960000e-01	3.180000e-01	2.442139e+00	1.053596e-02	1.053596e-02
3.180000e-01	3.510000e-01	1.882820e+00	7.553490e-03	7.553490e-03
3.510000e-01	3.840000e-01	1.394789e+00	6.501260e-03	6.501260e-03
3.840000e-01	4.170000e-01	1.038637e+00	5.610160e-03	5.610160e-03
4.170000e-01	4.500000e-01	7.779706e-01	4.855398e-03	4.855398e-03
4.500000e-01	4.820000e-01	5.960631e-01	4.315900e-03	4.315900e-03
4.820000e-01	5.260000e-01	4.279550e-01	3.118695e-03	3.118695e-03
5.260000e-01	5.700000e-01	3.013411e-01	2.616997e-03	2.616997e-03
5.700000e-01	6.580000e-01	1.740116e-01	1.406203e-03	1.406203e-03
6.580000e-01	7.680000e-01	7.667280e-02	8.348809e-04	8.348809e-04
7.680000e-01	1.000000e+00	1.365519e-02	2.426079e-04	2.426079e-04
# END HISTOGRAM



==> images/data/SLD_2004_S5693039/nonlog/d03-x01-y02-kX.dat <==
# BEGIN PLOT
DrawOnly=/REF/SLD_2004_S5693039/d03-x01-y02 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/SLD_2004_S5693039/d03-x01-y02 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/SLD_2004_S5693039/d03-x01-y02 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/SLD_2004_S5693039/d03-x01-y02
Title=$\mathrm{K}^\pm$ scaled Momentum
RatioPlotReference=/REF/SLD_2004_S5693039/d03-x01-y02
RatioPlot=1
RatioPlotSameStyle=1
LogY=1
XLabel=$x_p$
YLabel=$\text{d}N/\text{d}x_p$
Legend=1
LegendXPos=0.5
# END PLOT

# BEGIN HISTOGRAM /REF/SLD_2004_S5693039/d03-x01-y02
ConnectBins=0
ErrorBars=1
Path=/REF/SLD_2004_S5693039/d03-x01-y02
PolyMarker=*
Title=SLD data
# xlow   xhigh   val     errminus        errplus
1.400000e-02    1.600000e-02    2.859000e+01    9.282090e+00    9.282090e+00
1.600000e-02    2.200000e-02    2.157000e+01    1.582688e+00    1.582688e+00
2.200000e-02    2.700000e-02    2.162000e+01    8.222530e-01    8.222530e-01
2.700000e-02    3.300000e-02    1.965000e+01    5.597321e-01    5.597321e-01
3.300000e-02    3.800000e-02    1.802000e+01    4.681880e-01    4.681880e-01
3.800000e-02    4.400000e-02    1.727000e+01    4.623851e-01    4.623851e-01
4.400000e-02    4.900000e-02    1.578000e+01    4.998000e-01    4.998000e-01
4.900000e-02    5.500000e-02    1.466400e+01    4.827007e-01    4.827007e-01
5.500000e-02    6.000000e-02    1.353500e+01    5.373360e-01    5.373360e-01
6.000000e-02    6.600000e-02    1.259900e+01    5.850983e-01    5.850983e-01
6.600000e-02    7.100000e-02    1.203600e+01    6.560869e-01    6.560869e-01
7.100000e-02    7.700000e-02    1.134900e+01    6.427503e-01    6.427503e-01
7.700000e-02    8.200000e-02    1.020700e+01    6.249040e-01    6.249040e-01
8.200000e-02    8.800000e-02    9.571000e+00    5.881802e-01    5.881802e-01
8.800000e-02    9.900000e-02    8.671000e+00    5.174882e-01    5.174882e-01
9.900000e-02    1.100000e-01    7.784000e+00    4.545283e-01    4.545283e-01
1.100000e-01    1.210000e-01    7.237000e+00    4.128256e-01    4.128256e-01
1.210000e-01    1.430000e-01    5.746000e+00    3.795813e-01    3.795813e-01
1.430000e-01    1.640000e-01    3.959000e+00    3.944173e-01    3.944173e-01
1.640000e-01    1.860000e-01    3.473000e+00    5.486164e-01    5.486164e-01
1.860000e-01    2.080000e-01    2.739000e+00    4.216278e-01    4.216278e-01
2.080000e-01    2.300000e-01    2.452000e+00    1.671466e-01    1.671466e-01
2.300000e-01    2.520000e-01    1.903000e+00    6.977822e-02    6.977822e-02
2.520000e-01    2.740000e-01    1.574000e+00    4.500000e-02    4.500000e-02
2.740000e-01    2.960000e-01    1.360000e+00    3.538361e-02    3.538361e-02
2.960000e-01    3.180000e-01    1.118000e+00    2.973214e-02    2.973214e-02
3.180000e-01    3.510000e-01    8.900000e-01    2.334524e-02    2.334524e-02
3.510000e-01    3.840000e-01    6.830000e-01    2.126029e-02    2.126029e-02
3.840000e-01    4.170000e-01    5.670000e-01    1.984943e-02    1.984943e-02
4.170000e-01    4.500000e-01    4.330000e-01    1.843909e-02    1.843909e-02
4.500000e-01    4.820000e-01    3.510000e-01    1.627882e-02    1.627882e-02
4.820000e-01    5.260000e-01    2.640000e-01    1.280625e-02    1.280625e-02
5.260000e-01    5.700000e-01    1.880000e-01    1.131371e-02    1.131371e-02
5.700000e-01    6.580000e-01    1.220000e-01    7.810250e-03    7.810250e-03
6.580000e-01    7.680000e-01    4.850000e-02    4.580393e-03    4.580393e-03
7.680000e-01    1.000000e+00    7.800000e-03    2.459675e-03    2.459675e-03
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/SLD_2004_S5693039/d03-x01-y02
ErrorBars=1
LineColor={[HTML]{EE3311}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/SLD_2004_S5693039/d03-x01-y02
ScaledBy=9.9999999999999995e-07
Title=default
XLabel=
YLabel=
# xlow   xhigh   val     errminus        errplus
1.400000e-02    1.600000e-02    2.943000e+01    1.213054e-01    1.213054e-01
1.600000e-02    2.200000e-02    2.839567e+01    6.879398e-02    6.879398e-02
2.200000e-02    2.700000e-02    2.520640e+01    7.100197e-02    7.100197e-02
2.700000e-02    3.300000e-02    2.195383e+01    6.048944e-02    6.048944e-02
3.300000e-02    3.800000e-02    1.933380e+01    6.218328e-02    6.218328e-02
3.800000e-02    4.400000e-02    1.709667e+01    5.338019e-02    5.338019e-02
4.400000e-02    4.900000e-02    1.528380e+01    5.528797e-02    5.528797e-02
4.900000e-02    5.500000e-02    1.379767e+01    4.795426e-02    4.795426e-02
5.500000e-02    6.000000e-02    1.264600e+01    5.029115e-02    5.029115e-02
6.000000e-02    6.600000e-02    1.161450e+01    4.399716e-02    4.399716e-02
6.600000e-02    7.100000e-02    1.063800e+01    4.612591e-02    4.612591e-02
7.100000e-02    7.700000e-02    9.855500e+00    4.052880e-02    4.052880e-02
7.700000e-02    8.200000e-02    9.211000e+00    4.292086e-02    4.292086e-02
8.200000e-02    8.800000e-02    8.562167e+00    3.777602e-02    3.777602e-02
8.800000e-02    9.900000e-02    7.615636e+00    2.631218e-02    2.631218e-02
9.900000e-02    1.100000e-01    6.761000e+00    2.479186e-02    2.479186e-02
1.100000e-01    1.210000e-01    5.865818e+00    2.309234e-02    2.309234e-02
1.210000e-01    1.430000e-01    4.933545e+00    1.497505e-02    1.497505e-02
1.430000e-01    1.640000e-01    3.954762e+00    1.372305e-02    1.372305e-02
1.640000e-01    1.860000e-01    3.201864e+00    1.206397e-02    1.206397e-02
1.860000e-01    2.080000e-01    2.629318e+00    1.093227e-02    1.093227e-02
2.080000e-01    2.300000e-01    2.153045e+00    9.892710e-03    9.892710e-03
2.300000e-01    2.520000e-01    1.803545e+00    9.054244e-03    9.054244e-03
2.520000e-01    2.740000e-01    1.509045e+00    8.282088e-03    8.282088e-03
2.740000e-01    2.960000e-01    1.245045e+00    7.522830e-03    7.522830e-03
2.960000e-01    3.180000e-01    1.047409e+00    6.899964e-03    6.899964e-03
3.180000e-01    3.510000e-01    8.488485e-01    5.071753e-03    5.071753e-03
3.510000e-01    3.840000e-01    6.643939e-01    4.486998e-03    4.486998e-03
3.840000e-01    4.170000e-01    5.166970e-01    3.956954e-03    3.956954e-03
4.170000e-01    4.500000e-01    4.132727e-01    3.538844e-03    3.538844e-03
4.500000e-01    4.820000e-01    3.195313e-01    3.159961e-03    3.159961e-03
4.820000e-01    5.260000e-01    2.460682e-01    2.364838e-03    2.364838e-03
5.260000e-01    5.700000e-01    1.727500e-01    1.981448e-03    1.981448e-03
5.700000e-01    6.580000e-01    1.100909e-01    1.118496e-03    1.118496e-03
6.580000e-01    7.680000e-01    5.180909e-02    6.862884e-04    6.862884e-04
7.680000e-01    1.000000e+00    9.905172e-03    2.066270e-04    2.066270e-04
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/SLD_2004_S5693039/d03-x01-y02
ErrorBars=1
LineColor={[HTML]{3366FF}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/SLD_2004_S5693039/d03-x01-y02
ScaledBy=9.9999999999999995e-07
Title=Gaussian $p_\perp$
XLabel=
YLabel=
# xlow   xhigh   val     errminus        errplus
1.400000e-02    1.600000e-02    3.042300e+01    1.233349e-01    1.233349e-01
1.600000e-02    2.200000e-02    2.907950e+01    6.961741e-02    6.961741e-02
2.200000e-02    2.700000e-02    2.589200e+01    7.196110e-02    7.196110e-02
2.700000e-02    3.300000e-02    2.241383e+01    6.111987e-02    6.111987e-02
3.300000e-02    3.800000e-02    1.971220e+01    6.278885e-02    6.278885e-02
3.800000e-02    4.400000e-02    1.737750e+01    5.381682e-02    5.381682e-02
4.400000e-02    4.900000e-02    1.551680e+01    5.570781e-02    5.570781e-02
4.900000e-02    5.500000e-02    1.404367e+01    4.837986e-02    4.837986e-02
5.500000e-02    6.000000e-02    1.286360e+01    5.072199e-02    5.072199e-02
6.000000e-02    6.600000e-02    1.178183e+01    4.431297e-02    4.431297e-02
6.600000e-02    7.100000e-02    1.080200e+01    4.648010e-02    4.648010e-02
7.100000e-02    7.700000e-02    1.005233e+01    4.093151e-02    4.093151e-02
7.700000e-02    8.200000e-02    9.222000e+00    4.294648e-02    4.294648e-02
8.200000e-02    8.800000e-02    8.607833e+00    3.787663e-02    3.787663e-02
8.800000e-02    9.900000e-02    7.749636e+00    2.654265e-02    2.654265e-02
9.900000e-02    1.100000e-01    6.763818e+00    2.479703e-02    2.479703e-02
1.100000e-01    1.210000e-01    5.999364e+00    2.335373e-02    2.335373e-02
1.210000e-01    1.430000e-01    4.935273e+00    1.497767e-02    1.497767e-02
1.430000e-01    1.640000e-01    4.023476e+00    1.384175e-02    1.384175e-02
1.640000e-01    1.860000e-01    3.251864e+00    1.215780e-02    1.215780e-02
1.860000e-01    2.080000e-01    2.630227e+00    1.093416e-02    1.093416e-02
2.080000e-01    2.300000e-01    2.169955e+00    9.931480e-03    9.931480e-03
2.300000e-01    2.520000e-01    1.783773e+00    9.004475e-03    9.004475e-03
2.520000e-01    2.740000e-01    1.485727e+00    8.217850e-03    8.217850e-03
2.740000e-01    2.960000e-01    1.260136e+00    7.568284e-03    7.568284e-03
2.960000e-01    3.180000e-01    1.048864e+00    6.904753e-03    6.904753e-03
3.180000e-01    3.510000e-01    8.551818e-01    5.090639e-03    5.090639e-03
3.510000e-01    3.840000e-01    6.599091e-01    4.471828e-03    4.471828e-03
3.840000e-01    4.170000e-01    5.106364e-01    3.933679e-03    3.933679e-03
4.170000e-01    4.500000e-01    4.017576e-01    3.489194e-03    3.489194e-03
4.500000e-01    4.820000e-01    3.145938e-01    3.135451e-03    3.135451e-03
4.820000e-01    5.260000e-01    2.399318e-01    2.335165e-03    2.335165e-03
5.260000e-01    5.700000e-01    1.735455e-01    1.986005e-03    1.986005e-03
5.700000e-01    6.580000e-01    1.071364e-01    1.103385e-03    1.103385e-03
6.580000e-01    7.680000e-01    4.881818e-02    6.661844e-04    6.661844e-04
7.680000e-01    1.000000e+00    9.728448e-03    2.047754e-04    2.047754e-04
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/SLD_2004_S5693039/d03-x01-y02
ErrorBars=1
LineColor={[HTML]{109618}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/SLD_2004_S5693039/d03-x01-y02
ScaledBy=9.9999999999999995e-07
Title=Thermal $p_\perp$
XLabel=
YLabel=
# xlow   xhigh   val     errminus        errplus
1.400000e-02	1.600000e-02	2.902003e+01	1.204576e-01	1.204576e-01
1.600000e-02	2.200000e-02	2.764170e+01	6.787454e-02	6.787454e-02
2.200000e-02	2.700000e-02	2.479242e+01	7.041653e-02	7.041653e-02
2.700000e-02	3.300000e-02	2.165068e+01	6.007040e-02	6.007040e-02
3.300000e-02	3.800000e-02	1.904482e+01	6.171683e-02	6.171683e-02
3.800000e-02	4.400000e-02	1.675618e+01	5.284600e-02	5.284600e-02
4.400000e-02	4.900000e-02	1.507462e+01	5.490834e-02	5.490834e-02
4.900000e-02	5.500000e-02	1.369835e+01	4.778138e-02	4.778138e-02
5.500000e-02	6.000000e-02	1.234281e+01	4.968465e-02	4.968465e-02
6.000000e-02	6.600000e-02	1.145801e+01	4.369978e-02	4.369978e-02
6.600000e-02	7.100000e-02	1.049081e+01	4.580572e-02	4.580572e-02
7.100000e-02	7.700000e-02	9.741843e+00	4.029444e-02	4.029444e-02
7.700000e-02	8.200000e-02	9.093810e+00	4.264696e-02	4.264696e-02
8.200000e-02	8.800000e-02	8.448508e+00	3.752447e-02	3.752447e-02
8.800000e-02	9.900000e-02	7.528280e+00	2.616085e-02	2.616085e-02
9.900000e-02	1.100000e-01	6.559825e+00	2.442024e-02	2.442024e-02
1.100000e-01	1.210000e-01	5.772369e+00	2.290767e-02	2.290767e-02
1.210000e-01	1.430000e-01	4.825277e+00	1.480983e-02	1.480983e-02
1.430000e-01	1.640000e-01	3.863385e+00	1.356359e-02	1.356359e-02
1.640000e-01	1.860000e-01	3.131185e+00	1.193008e-02	1.193008e-02
1.860000e-01	2.080000e-01	2.536230e+00	1.073701e-02	1.073701e-02
2.080000e-01	2.300000e-01	2.083366e+00	9.731317e-03	9.731317e-03
2.300000e-01	2.520000e-01	1.718775e+00	8.838903e-03	8.838903e-03
2.520000e-01	2.740000e-01	1.405410e+00	7.992644e-03	7.992644e-03
2.740000e-01	2.960000e-01	1.183138e+00	7.333419e-03	7.333419e-03
2.960000e-01	3.180000e-01	9.913191e-01	6.712675e-03	6.712675e-03
3.180000e-01	3.510000e-01	7.905767e-01	4.894577e-03	4.894577e-03
3.510000e-01	3.840000e-01	5.988491e-01	4.259925e-03	4.259925e-03
3.840000e-01	4.170000e-01	4.694552e-01	3.771727e-03	3.771727e-03
4.170000e-01	4.500000e-01	3.604548e-01	3.304979e-03	3.304979e-03
4.500000e-01	4.820000e-01	2.819065e-01	2.968095e-03	2.968095e-03
4.820000e-01	5.260000e-01	2.136593e-01	2.203610e-03	2.203610e-03
5.260000e-01	5.700000e-01	1.569774e-01	1.888828e-03	1.888828e-03
5.700000e-01	6.580000e-01	9.488645e-02	1.038391e-03	1.038391e-03
6.580000e-01	7.680000e-01	4.490914e-02	6.389564e-04	6.389564e-04
7.680000e-01	1.000000e+00	8.814664e-03	1.949212e-04	1.949212e-04
# END HISTOGRAM



==> images/data/SLD_2004_S5693039/nonlog/d04-x01-y02-pX.dat <==
# BEGIN PLOT
DrawOnly=/REF/SLD_2004_S5693039/d04-x01-y02 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/SLD_2004_S5693039/d04-x01-y02 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/SLD_2004_S5693039/d04-x01-y02 /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/SLD_2004_S5693039/d04-x01-y02
Title=$\mathrm{p},\bar{\mathrm{p}}$ scaled Momentum
RatioPlotReference=/REF/SLD_2004_S5693039/d04-x01-y02
RatioPlot=1
RatioPlotSameStyle=1
LogY=1
XLabel=$x_p$
YLabel=$\text{d}N/\text{d}x_p$
Legend=1
LegendXPos=0.5
# END PLOT

# BEGIN HISTOGRAM /REF/SLD_2004_S5693039/d04-x01-y02
ConnectBins=0
ErrorBars=1
Path=/REF/SLD_2004_S5693039/d04-x01-y02
PolyMarker=*
Title=SLD data
# xlow   xhigh   val     errminus        errplus
1.400000e-02    1.600000e-02    1.451000e+01    5.106545e+00    5.106545e+00
1.600000e-02    2.200000e-02    1.732000e+01    2.594089e+00    2.594089e+00
2.200000e-02    2.700000e-02    1.375000e+01    2.516764e+00    2.516764e+00
2.700000e-02    3.300000e-02    1.112000e+01    1.251599e+00    1.251599e+00
3.300000e-02    3.800000e-02    1.075000e+01    4.904080e-01    4.904080e-01
3.800000e-02    4.400000e-02    9.048000e+00    3.709838e-01    3.709838e-01
4.400000e-02    4.900000e-02    7.669000e+00    3.201453e-01    3.201453e-01
4.900000e-02    5.500000e-02    7.410000e+00    3.149683e-01    3.149683e-01
5.500000e-02    6.000000e-02    6.587000e+00    2.810018e-01    2.810018e-01
6.000000e-02    6.600000e-02    5.788000e+00    2.601327e-01    2.601327e-01
6.600000e-02    7.100000e-02    5.344000e+00    2.489659e-01    2.489659e-01
7.100000e-02    7.700000e-02    4.987000e+00    2.515094e-01    2.515094e-01
7.700000e-02    8.200000e-02    4.278000e+00    2.618473e-01    2.618473e-01
8.200000e-02    8.800000e-02    4.117000e+00    2.724151e-01    2.724151e-01
8.800000e-02    9.900000e-02    3.633000e+00    2.784690e-01    2.784690e-01
9.900000e-02    1.100000e-01    3.036000e+00    3.094770e-01    3.094770e-01
1.100000e-01    1.210000e-01    2.568000e+00    3.660738e-01    3.660738e-01
1.210000e-01    1.430000e-01    2.165000e+00    4.039369e-01    4.039369e-01
1.430000e-01    1.640000e-01    1.931000e+00    4.620822e-01    4.620822e-01
1.640000e-01    1.860000e-01    1.603000e+00    6.087076e-01    6.087076e-01
1.860000e-01    2.080000e-01    8.710000e-01    2.589401e-01    2.589401e-01
2.080000e-01    2.300000e-01    9.120000e-01    1.814966e-01    1.814966e-01
2.300000e-01    2.520000e-01    7.750000e-01    6.685058e-02    6.685058e-02
2.520000e-01    2.740000e-01    6.390000e-01    4.919350e-02    4.919350e-02
2.740000e-01    2.960000e-01    5.110000e-01    3.807887e-02    3.807887e-02
2.960000e-01    3.180000e-01    4.190000e-01    2.884441e-02    2.884441e-02
3.180000e-01    3.510000e-01    3.580000e-01    2.109502e-02    2.109502e-02
3.510000e-01    3.840000e-01    2.540000e-01    1.500000e-02    1.500000e-02
3.840000e-01    4.170000e-01    1.730000e-01    1.131371e-02    1.131371e-02
4.170000e-01    4.500000e-01    1.410000e-01    8.602325e-03    8.602325e-03
4.500000e-01    4.820000e-01    9.500000e-02    6.573431e-03    6.573431e-03
4.820000e-01    5.260000e-01    6.880000e-02    4.743416e-03    4.743416e-03
5.260000e-01    5.700000e-01    4.700000e-02    3.671512e-03    3.671512e-03
5.700000e-01    6.580000e-01    2.410000e-02    2.080865e-03    2.080865e-03
6.580000e-01    7.680000e-01    9.300000e-03    1.166190e-03    1.166190e-03
7.680000e-01    1.000000e+00    1.500000e-03    3.162278e-04    3.162278e-04
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/SLD_2004_S5693039/d04-x01-y02
ErrorBars=1
LineColor={[HTML]{EE3311}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default/out.yoda/SLD_2004_S5693039/d04-x01-y02
ScaledBy=9.9999999999999995e-07
Title=default
XLabel=
YLabel=
# xlow   xhigh   val     errminus        errplus
1.400000e-02    1.600000e-02    1.166150e+01    7.635935e-02    7.635935e-02
1.600000e-02    2.200000e-02    1.273183e+01    4.606487e-02    4.606487e-02
2.200000e-02    2.700000e-02    1.256520e+01    5.013023e-02    5.013023e-02
2.700000e-02    3.300000e-02    1.180633e+01    4.435902e-02    4.435902e-02
3.300000e-02    3.800000e-02    1.063180e+01    4.611247e-02    4.611247e-02
3.800000e-02    4.400000e-02    9.598667e+00    3.999722e-02    3.999722e-02
4.400000e-02    4.900000e-02    8.551200e+00    4.135505e-02    4.135505e-02
4.900000e-02    5.500000e-02    7.647833e+00    3.570209e-02    3.570209e-02
5.500000e-02    6.000000e-02    6.916200e+00    3.719193e-02    3.719193e-02
6.000000e-02    6.600000e-02    6.248500e+00    3.227099e-02    3.227099e-02
6.600000e-02    7.100000e-02    5.614200e+00    3.350880e-02    3.350880e-02
7.100000e-02    7.700000e-02    5.079167e+00    2.909515e-02    2.909515e-02
7.700000e-02    8.200000e-02    4.717600e+00    3.071677e-02    3.071677e-02
8.200000e-02    8.800000e-02    4.208667e+00    2.648480e-02    2.648480e-02
8.800000e-02    9.900000e-02    3.752727e+00    1.847044e-02    1.847044e-02
9.900000e-02    1.100000e-01    3.241364e+00    1.716594e-02    1.716594e-02
1.100000e-01    1.210000e-01    2.815636e+00    1.599897e-02    1.599897e-02
1.210000e-01    1.430000e-01    2.300909e+00    1.022677e-02    1.022677e-02
1.430000e-01    1.640000e-01    1.817381e+00    9.302793e-03    9.302793e-03
1.640000e-01    1.860000e-01    1.390318e+00    7.949609e-03    7.949609e-03
1.860000e-01    2.080000e-01    1.088682e+00    7.034596e-03    7.034596e-03
2.080000e-01    2.300000e-01    8.705909e-01    6.290653e-03    6.290653e-03
2.300000e-01    2.520000e-01    7.021818e-01    5.649545e-03    5.649545e-03
2.520000e-01    2.740000e-01    5.654091e-01    5.069557e-03    5.069557e-03
2.740000e-01    2.960000e-01    4.642727e-01    4.593833e-03    4.593833e-03
2.960000e-01    3.180000e-01    3.803182e-01    4.157787e-03    4.157787e-03
3.180000e-01    3.510000e-01    3.024848e-01    3.027575e-03    3.027575e-03
3.510000e-01    3.840000e-01    2.289697e-01    2.634099e-03    2.634099e-03
3.840000e-01    4.170000e-01    1.754242e-01    2.305621e-03    2.305621e-03
4.170000e-01    4.500000e-01    1.343030e-01    2.017372e-03    2.017372e-03
4.500000e-01    4.820000e-01    9.950000e-02    1.763342e-03    1.763342e-03
4.820000e-01    5.260000e-01    7.322727e-02    1.290061e-03    1.290061e-03
5.260000e-01    5.700000e-01    5.125000e-02    1.079246e-03    1.079246e-03
5.700000e-01    6.580000e-01    2.802273e-02    5.643050e-04    5.643050e-04
6.580000e-01    7.680000e-01    9.681818e-03    2.966758e-04    2.966758e-04
7.680000e-01    1.000000e+00    1.172414e-03    7.108803e-05    7.108803e-05
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/SLD_2004_S5693039/d04-x01-y02
ErrorBars=1
LineColor={[HTML]{3366FF}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth1/out.yoda/SLD_2004_S5693039/d04-x01-y02
ScaledBy=9.9999999999999995e-07
Title=Gaussian $p_\perp$
XLabel=
YLabel=
# xlow   xhigh   val     errminus        errplus
1.400000e-02    1.600000e-02    1.193500e+01    7.724960e-02    7.724960e-02
1.600000e-02    2.200000e-02    1.299917e+01    4.654597e-02    4.654597e-02
2.200000e-02    2.700000e-02    1.301680e+01    5.102313e-02    5.102313e-02
2.700000e-02    3.300000e-02    1.199983e+01    4.472105e-02    4.472105e-02
3.300000e-02    3.800000e-02    1.081980e+01    4.651838e-02    4.651838e-02
3.800000e-02    4.400000e-02    9.827833e+00    4.047187e-02    4.047187e-02
4.400000e-02    4.900000e-02    8.717600e+00    4.175548e-02    4.175548e-02
4.900000e-02    5.500000e-02    7.898167e+00    3.628169e-02    3.628169e-02
5.500000e-02    6.000000e-02    7.051600e+00    3.755423e-02    3.755423e-02
6.000000e-02    6.600000e-02    6.283667e+00    3.236167e-02    3.236167e-02
6.600000e-02    7.100000e-02    5.813400e+00    3.409809e-02    3.409809e-02
7.100000e-02    7.700000e-02    5.211667e+00    2.947221e-02    2.947221e-02
7.700000e-02    8.200000e-02    4.760200e+00    3.085515e-02    3.085515e-02
8.200000e-02    8.800000e-02    4.342000e+00    2.690105e-02    2.690105e-02
8.800000e-02    9.900000e-02    3.805909e+00    1.860085e-02    1.860085e-02
9.900000e-02    1.100000e-01    3.301909e+00    1.732552e-02    1.732552e-02
1.100000e-01    1.210000e-01    2.860273e+00    1.612528e-02    1.612528e-02
1.210000e-01    1.430000e-01    2.376727e+00    1.039390e-02    1.039390e-02
1.430000e-01    1.640000e-01    1.815429e+00    9.297794e-03    9.297794e-03
1.640000e-01    1.860000e-01    1.414273e+00    8.017800e-03    8.017800e-03
1.860000e-01    2.080000e-01    1.102318e+00    7.078515e-03    7.078515e-03
2.080000e-01    2.300000e-01    8.777727e-01    6.316547e-03    6.316547e-03
2.300000e-01    2.520000e-01    7.080455e-01    5.673084e-03    5.673084e-03
2.520000e-01    2.740000e-01    5.680455e-01    5.081363e-03    5.081363e-03
2.740000e-01    2.960000e-01    4.687727e-01    4.616043e-03    4.616043e-03
2.960000e-01    3.180000e-01    3.824091e-01    4.169200e-03    4.169200e-03
3.180000e-01    3.510000e-01    3.021212e-01    3.025754e-03    3.025754e-03
3.510000e-01    3.840000e-01    2.239394e-01    2.605003e-03    2.605003e-03
3.840000e-01    4.170000e-01    1.736061e-01    2.293641e-03    2.293641e-03
4.170000e-01    4.500000e-01    1.358182e-01    2.028719e-03    2.028719e-03
4.500000e-01    4.820000e-01    1.025625e-01    1.790273e-03    1.790273e-03
4.820000e-01    5.260000e-01    7.193182e-02    1.278598e-03    1.278598e-03
5.260000e-01    5.700000e-01    4.954545e-02    1.061147e-03    1.061147e-03
5.700000e-01    6.580000e-01    2.757955e-02    5.598249e-04    5.598249e-04
6.580000e-01    7.680000e-01    9.981818e-03    3.012371e-04    3.012371e-04
7.680000e-01    1.000000e+00    1.288793e-03    7.453283e-05    7.453283e-05
# END HISTOGRAM

# BEGIN HISTOGRAM /home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/SLD_2004_S5693039/d04-x01-y02
ErrorBars=1
LineColor={[HTML]{109618}}
LineStyle=solid
Path=/home/william/nadine/PhD/Playground/MCnetProject/results/paper/tuning/LEP/default-otherWidth2/out.yoda/SLD_2004_S5693039/d04-x01-y02
ScaledBy=9.9999999999999995e-07
Title=Thermal $p_\perp$
XLabel=
YLabel=
# xlow   xhigh   val     errminus        errplus
1.400000e-02	1.600000e-02	1.103901e+01	7.429340e-02	7.429340e-02
1.600000e-02	2.200000e-02	1.224451e+01	4.517471e-02	4.517471e-02
2.200000e-02	2.700000e-02	1.236221e+01	4.972368e-02	4.972368e-02
2.700000e-02	3.300000e-02	1.171968e+01	4.419595e-02	4.419595e-02
3.300000e-02	3.800000e-02	1.064541e+01	4.614200e-02	4.614200e-02
3.800000e-02	4.400000e-02	9.605343e+00	4.001115e-02	4.001115e-02
4.400000e-02	4.900000e-02	8.627808e+00	4.153990e-02	4.153990e-02
4.900000e-02	5.500000e-02	7.715675e+00	3.586010e-02	3.586010e-02
5.500000e-02	6.000000e-02	7.003208e+00	3.742516e-02	3.742516e-02
6.000000e-02	6.600000e-02	6.366840e+00	3.257516e-02	3.257516e-02
6.600000e-02	7.100000e-02	5.748006e+00	3.390579e-02	3.390579e-02
7.100000e-02	7.700000e-02	5.261838e+00	2.961374e-02	2.961374e-02
7.700000e-02	8.200000e-02	4.791204e+00	3.095548e-02	3.095548e-02
8.200000e-02	8.800000e-02	4.426338e+00	2.716107e-02	2.716107e-02
8.800000e-02	9.900000e-02	3.909549e+00	1.885243e-02	1.885243e-02
9.900000e-02	1.100000e-01	3.377367e+00	1.752238e-02	1.752238e-02
1.100000e-01	1.210000e-01	2.933639e+00	1.633079e-02	1.633079e-02
1.210000e-01	1.430000e-01	2.459775e+00	1.057393e-02	1.057393e-02
1.430000e-01	1.640000e-01	1.920145e+00	9.562194e-03	9.562194e-03
1.640000e-01	1.860000e-01	1.502638e+00	8.264490e-03	8.264490e-03
1.860000e-01	2.080000e-01	1.186638e+00	7.344258e-03	7.344258e-03
2.080000e-01	2.300000e-01	9.451827e-01	6.554608e-03	6.554608e-03
2.300000e-01	2.520000e-01	7.595918e-01	5.875961e-03	5.875961e-03
2.520000e-01	2.740000e-01	6.040914e-01	5.240109e-03	5.240109e-03
2.740000e-01	2.960000e-01	4.936368e-01	4.736883e-03	4.736883e-03
2.960000e-01	3.180000e-01	4.027277e-01	4.278530e-03	4.278530e-03
3.180000e-01	3.510000e-01	3.109700e-01	3.069746e-03	3.069746e-03
3.510000e-01	3.840000e-01	2.324548e-01	2.654071e-03	2.654071e-03
3.840000e-01	4.170000e-01	1.699093e-01	2.269090e-03	2.269090e-03
4.170000e-01	4.500000e-01	1.284547e-01	1.972960e-03	1.972960e-03
4.500000e-01	4.820000e-01	9.453134e-02	1.718752e-03	1.718752e-03
4.820000e-01	5.260000e-01	6.638643e-02	1.228326e-03	1.228326e-03
5.260000e-01	5.700000e-01	4.395459e-02	9.994844e-04	9.994844e-04
5.700000e-01	6.580000e-01	2.270457e-02	5.079436e-04	5.079436e-04
6.580000e-01	7.680000e-01	7.981826e-03	2.693736e-04	2.693736e-04
7.680000e-01	1.000000e+00	9.439664e-04	6.378734e-05	6.378734e-05
# END HISTOGRAM



==> images/effectOfDecays/pTk-LEP-ref1.dat <==
# BEGIN PLOT
PlotSize=10.0,6.3
DrawOnly=oldNoDec oldDec
Title=$\mathrm{K}^\pm$ transverse momentum at LEP
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
YMin=0.0001
YMax=0.9
LogY=0
MainPlot=0
RatioPlot=1
RatioPlotSameStyle=1
RatioPlotReference=oldNoDec
RatioPlotYLabel=ratio
Legend=1
LegendOnly=text
LegendXPos=0.4
LegendYPos=0.95
TopMargin=-0.04
BottomMargin=-0.04
RatioPlotYSize=1.6
# END PLOT

# BEGIN HISTO1D text
LineColor=white
Title=w/wo (Gaussian)
# END HISTO1D

# BEGIN HISTO1D oldNoDec
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo decays
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00    4.000000e-02    8.256530e-02    5.851577e-04    5.851577e-04
4.000000e-02    8.000000e-02    2.334173e-01    9.838766e-04    9.838766e-04
8.000000e-02    1.200000e-01    3.580055e-01    1.218482e-03    1.218482e-03
1.200000e-01    1.600000e-01    4.520710e-01    1.369233e-03    1.369233e-03
1.600000e-01    2.000000e-01    5.131582e-01    1.458813e-03    1.458813e-03
2.000000e-01    2.400000e-01    5.545758e-01    1.516542e-03    1.516542e-03
2.400000e-01    2.800000e-01    5.814822e-01    1.552896e-03    1.552896e-03
2.800000e-01    3.200000e-01    5.922315e-01    1.567184e-03    1.567184e-03
3.200000e-01    3.600000e-01    5.959600e-01    1.572109e-03    1.572109e-03
3.600000e-01    4.000000e-01    5.948360e-01    1.570626e-03    1.570626e-03
4.000000e-01    4.400000e-01    5.827720e-01    1.554617e-03    1.554617e-03
4.400000e-01    4.800000e-01    5.683068e-01    1.535202e-03    1.535202e-03
4.800000e-01    5.200000e-01    5.552267e-01    1.517432e-03    1.517432e-03
5.200000e-01    5.600000e-01    5.390155e-01    1.495116e-03    1.495116e-03
5.600000e-01    6.000000e-01    5.179483e-01    1.465606e-03    1.465606e-03
6.000000e-01    6.400000e-01    4.997962e-01    1.439695e-03    1.439695e-03
6.400000e-01    6.800000e-01    4.796120e-01    1.410325e-03    1.410325e-03
6.800000e-01    7.200000e-01    4.604980e-01    1.381936e-03    1.381936e-03
7.200000e-01    7.600000e-01    4.411847e-01    1.352646e-03    1.352646e-03
7.600000e-01    8.000000e-01    4.249610e-01    1.327543e-03    1.327543e-03
8.000000e-01    8.400000e-01    4.063735e-01    1.298186e-03    1.298186e-03
8.400000e-01    8.800000e-01    3.880640e-01    1.268603e-03    1.268603e-03
8.800000e-01    9.200000e-01    3.731425e-01    1.243975e-03    1.243975e-03
9.200000e-01    9.600000e-01    3.547045e-01    1.212851e-03    1.212851e-03
9.600000e-01    1.000000e+00    3.429017e-01    1.192502e-03    1.192502e-03
1.000000e+00    1.040000e+00    3.287185e-01    1.167579e-03    1.167579e-03
1.040000e+00    1.080000e+00    3.148630e-01    1.142707e-03    1.142707e-03
1.080000e+00    1.120000e+00    3.040762e-01    1.122963e-03    1.122963e-03
1.120000e+00    1.160000e+00    2.904695e-01    1.097550e-03    1.097550e-03
1.160000e+00    1.200000e+00    2.794547e-01    1.076539e-03    1.076539e-03
1.200000e+00    1.240000e+00    2.690910e-01    1.056389e-03    1.056389e-03
1.240000e+00    1.280000e+00    2.596562e-01    1.037704e-03    1.037704e-03
1.280000e+00    1.320000e+00    2.493506e-01    1.016902e-03    1.016902e-03
1.320000e+00    1.360000e+00    2.409983e-01    9.997262e-04    9.997262e-04
1.360000e+00    1.400000e+00    2.329197e-01    9.828272e-04    9.828272e-04
1.400000e+00    1.440000e+00    2.245715e-01    9.650534e-04    9.650534e-04
1.440000e+00    1.480000e+00    2.159538e-01    9.463558e-04    9.463558e-04
1.480000e+00    1.520000e+00    2.089078e-01    9.307893e-04    9.307893e-04
1.520000e+00    1.560000e+00    2.023968e-01    9.161697e-04    9.161697e-04
1.560000e+00    1.600000e+00    1.949402e-01    8.991350e-04    8.991350e-04
1.600000e+00    1.640000e+00    1.889767e-01    8.852750e-04    8.852750e-04
1.640000e+00    1.680000e+00    1.834734e-01    8.722894e-04    8.722894e-04
1.680000e+00    1.720000e+00    1.780697e-01    8.593479e-04    8.593479e-04
1.720000e+00    1.760000e+00    1.717577e-01    8.439802e-04    8.439802e-04
1.760000e+00    1.800000e+00    1.671834e-01    8.326659e-04    8.326659e-04
1.800000e+00    1.840000e+00    1.614438e-01    8.182477e-04    8.182477e-04
1.840000e+00    1.880000e+00    1.574170e-01    8.079786e-04    8.079786e-04
1.880000e+00    1.920000e+00    1.525814e-01    7.954720e-04    7.954720e-04
1.920000e+00    1.960000e+00    1.471445e-01    7.811710e-04    7.811710e-04
1.960000e+00    2.000000e+00    1.436402e-01    7.718129e-04    7.718129e-04
# END HISTO1D

# BEGIN HISTO1D oldDec
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w decays
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00    4.000000e-02    1.186125e-01    4.096375e-04    4.096375e-04
4.000000e-02    8.000000e-02    3.342602e-01    6.876648e-04    6.876648e-04
8.000000e-02    1.200000e-01    4.988000e-01    8.400357e-04    8.400357e-04
1.200000e-01    1.600000e-01    6.083160e-01    9.276819e-04    9.276819e-04
1.600000e-01    2.000000e-01    6.678217e-01    9.719963e-04    9.719963e-04
2.000000e-01    2.400000e-01    6.951385e-01    9.916766e-04    9.916766e-04
2.400000e-01    2.800000e-01    7.031217e-01    9.973546e-04    9.973546e-04
2.800000e-01    3.200000e-01    6.943223e-01    9.910941e-04    9.910941e-04
3.200000e-01    3.600000e-01    6.775253e-01    9.790327e-04    9.790327e-04
3.600000e-01    4.000000e-01    6.565040e-01    9.637249e-04    9.637249e-04
4.000000e-01    4.400000e-01    6.320748e-01    9.456245e-04    9.456245e-04
4.400000e-01    4.800000e-01    6.014673e-01    9.224448e-04    9.224448e-04
4.800000e-01    5.200000e-01    5.762712e-01    9.029171e-04    9.029171e-04
5.200000e-01    5.600000e-01    5.492290e-01    8.814775e-04    8.814775e-04
5.600000e-01    6.000000e-01    5.231008e-01    8.602547e-04    8.602547e-04
6.000000e-01    6.400000e-01    4.980475e-01    8.394016e-04    8.394016e-04
6.400000e-01    6.800000e-01    4.731075e-01    8.181148e-04    8.181148e-04
6.800000e-01    7.200000e-01    4.500548e-01    7.979341e-04    7.979341e-04
7.200000e-01    7.600000e-01    4.294620e-01    7.794654e-04    7.794654e-04
7.600000e-01    8.000000e-01    4.079457e-01    7.596886e-04    7.596886e-04
8.000000e-01    8.400000e-01    3.892318e-01    7.420593e-04    7.420593e-04
8.400000e-01    8.800000e-01    3.725607e-01    7.259940e-04    7.259940e-04
8.800000e-01    9.200000e-01    3.553565e-01    7.090332e-04    7.090332e-04
9.200000e-01    9.600000e-01    3.376103e-01    6.911022e-04    6.911022e-04
9.600000e-01    1.000000e+00    3.242512e-01    6.772909e-04    6.772909e-04
1.000000e+00    1.040000e+00    3.102470e-01    6.625035e-04    6.625035e-04
1.040000e+00    1.080000e+00    2.968990e-01    6.480953e-04    6.480953e-04
1.080000e+00    1.120000e+00    2.847692e-01    6.347183e-04    6.347183e-04
1.120000e+00    1.160000e+00    2.733103e-01    6.218166e-04    6.218166e-04
1.160000e+00    1.200000e+00    2.620150e-01    6.088321e-04    6.088321e-04
1.200000e+00    1.240000e+00    2.522847e-01    5.974201e-04    5.974201e-04
1.240000e+00    1.280000e+00    2.418228e-01    5.849020e-04    5.849020e-04
1.280000e+00    1.320000e+00    2.327064e-01    5.737710e-04    5.737710e-04
1.320000e+00    1.360000e+00    2.235532e-01    5.623735e-04    5.623735e-04
1.360000e+00    1.400000e+00    2.163594e-01    5.532511e-04    5.532511e-04
1.400000e+00    1.440000e+00    2.097215e-01    5.446982e-04    5.446982e-04
1.440000e+00    1.480000e+00    2.013719e-01    5.337450e-04    5.337450e-04
1.480000e+00    1.520000e+00    1.954471e-01    5.258344e-04    5.258344e-04
1.520000e+00    1.560000e+00    1.880000e-01    5.157193e-04    5.157193e-04
1.560000e+00    1.600000e+00    1.826099e-01    5.082726e-04    5.082726e-04
1.600000e+00    1.640000e+00    1.757741e-01    4.986684e-04    4.986684e-04
1.640000e+00    1.680000e+00    1.708183e-01    4.915884e-04    4.915884e-04
1.680000e+00    1.720000e+00    1.658767e-01    4.844256e-04    4.844256e-04
1.720000e+00    1.760000e+00    1.601344e-01    4.759668e-04    4.759668e-04
1.760000e+00    1.800000e+00    1.548108e-01    4.679884e-04    4.679884e-04
1.800000e+00    1.840000e+00    1.494915e-01    4.598780e-04    4.598780e-04
1.840000e+00    1.880000e+00    1.458047e-01    4.541719e-04    4.541719e-04
1.880000e+00    1.920000e+00    1.421604e-01    4.484601e-04    4.484601e-04
1.920000e+00    1.960000e+00    1.385416e-01    4.427153e-04    4.427153e-04
1.960000e+00    2.000000e+00    1.334670e-01    4.345316e-04    4.345316e-04
# END HISTO1D

# BEGIN HISTO1D newNoDec
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	1.236581e-01	6.503726e-04	6.503726e-04
4.000000e-02	8.000000e-02	3.424292e-01	1.082272e-03	1.082272e-03
8.000000e-02	1.200000e-01	5.063100e-01	1.316011e-03	1.316011e-03
1.200000e-01	1.600000e-01	6.063285e-01	1.440141e-03	1.440141e-03
1.600000e-01	2.000000e-01	6.596932e-01	1.502180e-03	1.502180e-03
2.000000e-01	2.400000e-01	6.836305e-01	1.529191e-03	1.529191e-03
2.400000e-01	2.800000e-01	6.933860e-01	1.540063e-03	1.540063e-03
2.800000e-01	3.200000e-01	6.846088e-01	1.530285e-03	1.530285e-03
3.200000e-01	3.600000e-01	6.672355e-01	1.510743e-03	1.510743e-03
3.600000e-01	4.000000e-01	6.450325e-01	1.485395e-03	1.485395e-03
4.000000e-01	4.400000e-01	6.213995e-01	1.457929e-03	1.457929e-03
4.400000e-01	4.800000e-01	5.962445e-01	1.428115e-03	1.428115e-03
4.800000e-01	5.200000e-01	5.705182e-01	1.396966e-03	1.396966e-03
5.200000e-01	5.600000e-01	5.490265e-01	1.370401e-03	1.370401e-03
5.600000e-01	6.000000e-01	5.217815e-01	1.335966e-03	1.335966e-03
6.000000e-01	6.400000e-01	4.988497e-01	1.306279e-03	1.306279e-03
6.400000e-01	6.800000e-01	4.745737e-01	1.274098e-03	1.274098e-03
6.800000e-01	7.200000e-01	4.523433e-01	1.243899e-03	1.243899e-03
7.200000e-01	7.600000e-01	4.306055e-01	1.213643e-03	1.213643e-03
7.600000e-01	8.000000e-01	4.128285e-01	1.188327e-03	1.188327e-03
8.000000e-01	8.400000e-01	3.913370e-01	1.156982e-03	1.156982e-03
8.400000e-01	8.800000e-01	3.780685e-01	1.137199e-03	1.137199e-03
8.800000e-01	9.200000e-01	3.591595e-01	1.108395e-03	1.108395e-03
9.200000e-01	9.600000e-01	3.441088e-01	1.084923e-03	1.084923e-03
9.600000e-01	1.000000e+00	3.286375e-01	1.060253e-03	1.060253e-03
1.000000e+00	1.040000e+00	3.146300e-01	1.037412e-03	1.037412e-03
1.040000e+00	1.080000e+00	3.016762e-01	1.015831e-03	1.015831e-03
1.080000e+00	1.120000e+00	2.887567e-01	9.938413e-04	9.938413e-04
1.120000e+00	1.160000e+00	2.766955e-01	9.728640e-04	9.728640e-04
1.160000e+00	1.200000e+00	2.657222e-01	9.533779e-04	9.533779e-04
1.200000e+00	1.240000e+00	2.551015e-01	9.341303e-04	9.341303e-04
1.240000e+00	1.280000e+00	2.455989e-01	9.165673e-04	9.165673e-04
1.280000e+00	1.320000e+00	2.359939e-01	8.984657e-04	8.984657e-04
1.320000e+00	1.360000e+00	2.271175e-01	8.814065e-04	8.814065e-04
1.360000e+00	1.400000e+00	2.194553e-01	8.664114e-04	8.664114e-04
1.400000e+00	1.440000e+00	2.115503e-01	8.506637e-04	8.506637e-04
1.440000e+00	1.480000e+00	2.038061e-01	8.349484e-04	8.349484e-04
1.480000e+00	1.520000e+00	1.951827e-01	8.170936e-04	8.170936e-04
1.520000e+00	1.560000e+00	1.899937e-01	8.061587e-04	8.061587e-04
1.560000e+00	1.600000e+00	1.838845e-01	7.930921e-04	7.930921e-04
1.600000e+00	1.640000e+00	1.769818e-01	7.780639e-04	7.780639e-04
1.640000e+00	1.680000e+00	1.710128e-01	7.648308e-04	7.648308e-04
1.680000e+00	1.720000e+00	1.648797e-01	7.509908e-04	7.509908e-04
1.720000e+00	1.760000e+00	1.603953e-01	7.407076e-04	7.407076e-04
1.760000e+00	1.800000e+00	1.554354e-01	7.291653e-04	7.291653e-04
1.800000e+00	1.840000e+00	1.501916e-01	7.167602e-04	7.167602e-04
1.840000e+00	1.880000e+00	1.460801e-01	7.068814e-04	7.068814e-04
1.880000e+00	1.920000e+00	1.417598e-01	6.963501e-04	6.963501e-04
1.920000e+00	1.960000e+00	1.379835e-01	6.870125e-04	6.870125e-04
1.960000e+00	2.000000e+00	1.334307e-01	6.755833e-04	6.755833e-04
# END HISTO1D

# BEGIN HISTO1D newDec
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	1.334567e-01	4.257604e-04	4.257604e-04
4.000000e-02	8.000000e-02	3.731040e-01	7.118853e-04	7.118853e-04
8.000000e-02	1.200000e-01	5.473528e-01	8.622409e-04	8.622409e-04
1.200000e-01	1.600000e-01	6.587507e-01	9.459228e-04	9.459228e-04
1.600000e-01	2.000000e-01	7.154455e-01	9.857878e-04	9.857878e-04
2.000000e-01	2.400000e-01	7.371633e-01	1.000638e-03	1.000638e-03
2.400000e-01	2.800000e-01	7.357980e-01	9.997109e-04	9.997109e-04
2.800000e-01	3.200000e-01	7.209100e-01	9.895450e-04	9.895450e-04
3.200000e-01	3.600000e-01	6.937675e-01	9.707381e-04	9.707381e-04
3.600000e-01	4.000000e-01	6.692802e-01	9.534526e-04	9.534526e-04
4.000000e-01	4.400000e-01	6.378020e-01	9.307608e-04	9.307608e-04
4.400000e-01	4.800000e-01	6.059518e-01	9.072231e-04	9.072231e-04
4.800000e-01	5.200000e-01	5.779655e-01	8.860252e-04	8.860252e-04
5.200000e-01	5.600000e-01	5.489255e-01	8.634792e-04	8.634792e-04
5.600000e-01	6.000000e-01	5.200770e-01	8.404831e-04	8.404831e-04
6.000000e-01	6.400000e-01	4.924590e-01	8.178623e-04	8.178623e-04
6.400000e-01	6.800000e-01	4.687720e-01	7.979505e-04	7.979505e-04
6.800000e-01	7.200000e-01	4.464635e-01	7.787321e-04	7.787321e-04
7.200000e-01	7.600000e-01	4.240707e-01	7.589520e-04	7.589520e-04
7.600000e-01	8.000000e-01	4.036640e-01	7.404659e-04	7.404659e-04
8.000000e-01	8.400000e-01	3.836525e-01	7.218784e-04	7.218784e-04
8.400000e-01	8.800000e-01	3.666060e-01	7.056590e-04	7.056590e-04
8.800000e-01	9.200000e-01	3.498340e-01	6.893282e-04	6.893282e-04
9.200000e-01	9.600000e-01	3.340018e-01	6.735494e-04	6.735494e-04
9.600000e-01	1.000000e+00	3.195835e-01	6.588512e-04	6.588512e-04
1.000000e+00	1.040000e+00	3.063730e-01	6.450900e-04	6.450900e-04
1.040000e+00	1.080000e+00	2.920552e-01	6.298362e-04	6.298362e-04
1.080000e+00	1.120000e+00	2.787725e-01	6.153471e-04	6.153471e-04
1.120000e+00	1.160000e+00	2.690975e-01	6.045747e-04	6.045747e-04
1.160000e+00	1.200000e+00	2.569205e-01	5.907375e-04	5.907375e-04
1.200000e+00	1.240000e+00	2.477073e-01	5.800488e-04	5.800488e-04
1.240000e+00	1.280000e+00	2.377429e-01	5.682624e-04	5.682624e-04
1.280000e+00	1.320000e+00	2.293555e-01	5.581484e-04	5.581484e-04
1.320000e+00	1.360000e+00	2.207006e-01	5.475160e-04	5.475160e-04
1.360000e+00	1.400000e+00	2.115077e-01	5.359919e-04	5.359919e-04
1.400000e+00	1.440000e+00	2.042504e-01	5.267161e-04	5.267161e-04
1.440000e+00	1.480000e+00	1.978393e-01	5.183838e-04	5.183838e-04
1.480000e+00	1.520000e+00	1.915640e-01	5.100962e-04	5.100962e-04
1.520000e+00	1.560000e+00	1.845539e-01	5.006760e-04	5.006760e-04
1.560000e+00	1.600000e+00	1.777992e-01	4.914281e-04	4.914281e-04
1.600000e+00	1.640000e+00	1.720646e-01	4.834380e-04	4.834380e-04
1.640000e+00	1.680000e+00	1.664222e-01	4.754455e-04	4.754455e-04
1.680000e+00	1.720000e+00	1.616927e-01	4.686411e-04	4.686411e-04
1.720000e+00	1.760000e+00	1.571574e-01	4.620218e-04	4.620218e-04
1.760000e+00	1.800000e+00	1.513507e-01	4.534061e-04	4.534061e-04
1.800000e+00	1.840000e+00	1.467950e-01	4.465302e-04	4.465302e-04
1.840000e+00	1.880000e+00	1.425124e-01	4.399683e-04	4.399683e-04
1.880000e+00	1.920000e+00	1.383995e-01	4.335732e-04	4.335732e-04
1.920000e+00	1.960000e+00	1.342282e-01	4.269893e-04	4.269893e-04
1.960000e+00	2.000000e+00	1.307673e-01	4.214487e-04	4.214487e-04
# END HISTO1D



==> images/effectOfDecays/pTk-LEP-ref2.dat <==
# BEGIN PLOT
PlotSize=10.0,6.3
DrawOnly=newNoDec newDec
Title=$\mathrm{K}^\pm$ transverse momentum at LEP
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
YMin=0.0001
YMax=0.9
LogY=0
MainPlot=0
RatioPlot=1
RatioPlotSameStyle=1
RatioPlotReference=newNoDec
RatioPlotYLabel=ratio
Legend=1
LegendOnly=text
LegendXPos=0.4
LegendYPos=0.95
TopMargin=-0.04
BottomMargin=-0.04
RatioPlotYSize=1.6
# END PLOT

# BEGIN HISTO1D text
LineColor=white
Title=w/wo (Thermal)
# END HISTO1D

# BEGIN HISTO1D oldNoDec
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo decays
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00    4.000000e-02    8.256530e-02    5.851577e-04    5.851577e-04
4.000000e-02    8.000000e-02    2.334173e-01    9.838766e-04    9.838766e-04
8.000000e-02    1.200000e-01    3.580055e-01    1.218482e-03    1.218482e-03
1.200000e-01    1.600000e-01    4.520710e-01    1.369233e-03    1.369233e-03
1.600000e-01    2.000000e-01    5.131582e-01    1.458813e-03    1.458813e-03
2.000000e-01    2.400000e-01    5.545758e-01    1.516542e-03    1.516542e-03
2.400000e-01    2.800000e-01    5.814822e-01    1.552896e-03    1.552896e-03
2.800000e-01    3.200000e-01    5.922315e-01    1.567184e-03    1.567184e-03
3.200000e-01    3.600000e-01    5.959600e-01    1.572109e-03    1.572109e-03
3.600000e-01    4.000000e-01    5.948360e-01    1.570626e-03    1.570626e-03
4.000000e-01    4.400000e-01    5.827720e-01    1.554617e-03    1.554617e-03
4.400000e-01    4.800000e-01    5.683068e-01    1.535202e-03    1.535202e-03
4.800000e-01    5.200000e-01    5.552267e-01    1.517432e-03    1.517432e-03
5.200000e-01    5.600000e-01    5.390155e-01    1.495116e-03    1.495116e-03
5.600000e-01    6.000000e-01    5.179483e-01    1.465606e-03    1.465606e-03
6.000000e-01    6.400000e-01    4.997962e-01    1.439695e-03    1.439695e-03
6.400000e-01    6.800000e-01    4.796120e-01    1.410325e-03    1.410325e-03
6.800000e-01    7.200000e-01    4.604980e-01    1.381936e-03    1.381936e-03
7.200000e-01    7.600000e-01    4.411847e-01    1.352646e-03    1.352646e-03
7.600000e-01    8.000000e-01    4.249610e-01    1.327543e-03    1.327543e-03
8.000000e-01    8.400000e-01    4.063735e-01    1.298186e-03    1.298186e-03
8.400000e-01    8.800000e-01    3.880640e-01    1.268603e-03    1.268603e-03
8.800000e-01    9.200000e-01    3.731425e-01    1.243975e-03    1.243975e-03
9.200000e-01    9.600000e-01    3.547045e-01    1.212851e-03    1.212851e-03
9.600000e-01    1.000000e+00    3.429017e-01    1.192502e-03    1.192502e-03
1.000000e+00    1.040000e+00    3.287185e-01    1.167579e-03    1.167579e-03
1.040000e+00    1.080000e+00    3.148630e-01    1.142707e-03    1.142707e-03
1.080000e+00    1.120000e+00    3.040762e-01    1.122963e-03    1.122963e-03
1.120000e+00    1.160000e+00    2.904695e-01    1.097550e-03    1.097550e-03
1.160000e+00    1.200000e+00    2.794547e-01    1.076539e-03    1.076539e-03
1.200000e+00    1.240000e+00    2.690910e-01    1.056389e-03    1.056389e-03
1.240000e+00    1.280000e+00    2.596562e-01    1.037704e-03    1.037704e-03
1.280000e+00    1.320000e+00    2.493506e-01    1.016902e-03    1.016902e-03
1.320000e+00    1.360000e+00    2.409983e-01    9.997262e-04    9.997262e-04
1.360000e+00    1.400000e+00    2.329197e-01    9.828272e-04    9.828272e-04
1.400000e+00    1.440000e+00    2.245715e-01    9.650534e-04    9.650534e-04
1.440000e+00    1.480000e+00    2.159538e-01    9.463558e-04    9.463558e-04
1.480000e+00    1.520000e+00    2.089078e-01    9.307893e-04    9.307893e-04
1.520000e+00    1.560000e+00    2.023968e-01    9.161697e-04    9.161697e-04
1.560000e+00    1.600000e+00    1.949402e-01    8.991350e-04    8.991350e-04
1.600000e+00    1.640000e+00    1.889767e-01    8.852750e-04    8.852750e-04
1.640000e+00    1.680000e+00    1.834734e-01    8.722894e-04    8.722894e-04
1.680000e+00    1.720000e+00    1.780697e-01    8.593479e-04    8.593479e-04
1.720000e+00    1.760000e+00    1.717577e-01    8.439802e-04    8.439802e-04
1.760000e+00    1.800000e+00    1.671834e-01    8.326659e-04    8.326659e-04
1.800000e+00    1.840000e+00    1.614438e-01    8.182477e-04    8.182477e-04
1.840000e+00    1.880000e+00    1.574170e-01    8.079786e-04    8.079786e-04
1.880000e+00    1.920000e+00    1.525814e-01    7.954720e-04    7.954720e-04
1.920000e+00    1.960000e+00    1.471445e-01    7.811710e-04    7.811710e-04
1.960000e+00    2.000000e+00    1.436402e-01    7.718129e-04    7.718129e-04
# END HISTO1D

# BEGIN HISTO1D oldDec
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w decays
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00    4.000000e-02    1.186125e-01    4.096375e-04    4.096375e-04
4.000000e-02    8.000000e-02    3.342602e-01    6.876648e-04    6.876648e-04
8.000000e-02    1.200000e-01    4.988000e-01    8.400357e-04    8.400357e-04
1.200000e-01    1.600000e-01    6.083160e-01    9.276819e-04    9.276819e-04
1.600000e-01    2.000000e-01    6.678217e-01    9.719963e-04    9.719963e-04
2.000000e-01    2.400000e-01    6.951385e-01    9.916766e-04    9.916766e-04
2.400000e-01    2.800000e-01    7.031217e-01    9.973546e-04    9.973546e-04
2.800000e-01    3.200000e-01    6.943223e-01    9.910941e-04    9.910941e-04
3.200000e-01    3.600000e-01    6.775253e-01    9.790327e-04    9.790327e-04
3.600000e-01    4.000000e-01    6.565040e-01    9.637249e-04    9.637249e-04
4.000000e-01    4.400000e-01    6.320748e-01    9.456245e-04    9.456245e-04
4.400000e-01    4.800000e-01    6.014673e-01    9.224448e-04    9.224448e-04
4.800000e-01    5.200000e-01    5.762712e-01    9.029171e-04    9.029171e-04
5.200000e-01    5.600000e-01    5.492290e-01    8.814775e-04    8.814775e-04
5.600000e-01    6.000000e-01    5.231008e-01    8.602547e-04    8.602547e-04
6.000000e-01    6.400000e-01    4.980475e-01    8.394016e-04    8.394016e-04
6.400000e-01    6.800000e-01    4.731075e-01    8.181148e-04    8.181148e-04
6.800000e-01    7.200000e-01    4.500548e-01    7.979341e-04    7.979341e-04
7.200000e-01    7.600000e-01    4.294620e-01    7.794654e-04    7.794654e-04
7.600000e-01    8.000000e-01    4.079457e-01    7.596886e-04    7.596886e-04
8.000000e-01    8.400000e-01    3.892318e-01    7.420593e-04    7.420593e-04
8.400000e-01    8.800000e-01    3.725607e-01    7.259940e-04    7.259940e-04
8.800000e-01    9.200000e-01    3.553565e-01    7.090332e-04    7.090332e-04
9.200000e-01    9.600000e-01    3.376103e-01    6.911022e-04    6.911022e-04
9.600000e-01    1.000000e+00    3.242512e-01    6.772909e-04    6.772909e-04
1.000000e+00    1.040000e+00    3.102470e-01    6.625035e-04    6.625035e-04
1.040000e+00    1.080000e+00    2.968990e-01    6.480953e-04    6.480953e-04
1.080000e+00    1.120000e+00    2.847692e-01    6.347183e-04    6.347183e-04
1.120000e+00    1.160000e+00    2.733103e-01    6.218166e-04    6.218166e-04
1.160000e+00    1.200000e+00    2.620150e-01    6.088321e-04    6.088321e-04
1.200000e+00    1.240000e+00    2.522847e-01    5.974201e-04    5.974201e-04
1.240000e+00    1.280000e+00    2.418228e-01    5.849020e-04    5.849020e-04
1.280000e+00    1.320000e+00    2.327064e-01    5.737710e-04    5.737710e-04
1.320000e+00    1.360000e+00    2.235532e-01    5.623735e-04    5.623735e-04
1.360000e+00    1.400000e+00    2.163594e-01    5.532511e-04    5.532511e-04
1.400000e+00    1.440000e+00    2.097215e-01    5.446982e-04    5.446982e-04
1.440000e+00    1.480000e+00    2.013719e-01    5.337450e-04    5.337450e-04
1.480000e+00    1.520000e+00    1.954471e-01    5.258344e-04    5.258344e-04
1.520000e+00    1.560000e+00    1.880000e-01    5.157193e-04    5.157193e-04
1.560000e+00    1.600000e+00    1.826099e-01    5.082726e-04    5.082726e-04
1.600000e+00    1.640000e+00    1.757741e-01    4.986684e-04    4.986684e-04
1.640000e+00    1.680000e+00    1.708183e-01    4.915884e-04    4.915884e-04
1.680000e+00    1.720000e+00    1.658767e-01    4.844256e-04    4.844256e-04
1.720000e+00    1.760000e+00    1.601344e-01    4.759668e-04    4.759668e-04
1.760000e+00    1.800000e+00    1.548108e-01    4.679884e-04    4.679884e-04
1.800000e+00    1.840000e+00    1.494915e-01    4.598780e-04    4.598780e-04
1.840000e+00    1.880000e+00    1.458047e-01    4.541719e-04    4.541719e-04
1.880000e+00    1.920000e+00    1.421604e-01    4.484601e-04    4.484601e-04
1.920000e+00    1.960000e+00    1.385416e-01    4.427153e-04    4.427153e-04
1.960000e+00    2.000000e+00    1.334670e-01    4.345316e-04    4.345316e-04
# END HISTO1D

# BEGIN HISTO1D newNoDec
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	1.236581e-01	6.503726e-04	6.503726e-04
4.000000e-02	8.000000e-02	3.424292e-01	1.082272e-03	1.082272e-03
8.000000e-02	1.200000e-01	5.063100e-01	1.316011e-03	1.316011e-03
1.200000e-01	1.600000e-01	6.063285e-01	1.440141e-03	1.440141e-03
1.600000e-01	2.000000e-01	6.596932e-01	1.502180e-03	1.502180e-03
2.000000e-01	2.400000e-01	6.836305e-01	1.529191e-03	1.529191e-03
2.400000e-01	2.800000e-01	6.933860e-01	1.540063e-03	1.540063e-03
2.800000e-01	3.200000e-01	6.846088e-01	1.530285e-03	1.530285e-03
3.200000e-01	3.600000e-01	6.672355e-01	1.510743e-03	1.510743e-03
3.600000e-01	4.000000e-01	6.450325e-01	1.485395e-03	1.485395e-03
4.000000e-01	4.400000e-01	6.213995e-01	1.457929e-03	1.457929e-03
4.400000e-01	4.800000e-01	5.962445e-01	1.428115e-03	1.428115e-03
4.800000e-01	5.200000e-01	5.705182e-01	1.396966e-03	1.396966e-03
5.200000e-01	5.600000e-01	5.490265e-01	1.370401e-03	1.370401e-03
5.600000e-01	6.000000e-01	5.217815e-01	1.335966e-03	1.335966e-03
6.000000e-01	6.400000e-01	4.988497e-01	1.306279e-03	1.306279e-03
6.400000e-01	6.800000e-01	4.745737e-01	1.274098e-03	1.274098e-03
6.800000e-01	7.200000e-01	4.523433e-01	1.243899e-03	1.243899e-03
7.200000e-01	7.600000e-01	4.306055e-01	1.213643e-03	1.213643e-03
7.600000e-01	8.000000e-01	4.128285e-01	1.188327e-03	1.188327e-03
8.000000e-01	8.400000e-01	3.913370e-01	1.156982e-03	1.156982e-03
8.400000e-01	8.800000e-01	3.780685e-01	1.137199e-03	1.137199e-03
8.800000e-01	9.200000e-01	3.591595e-01	1.108395e-03	1.108395e-03
9.200000e-01	9.600000e-01	3.441088e-01	1.084923e-03	1.084923e-03
9.600000e-01	1.000000e+00	3.286375e-01	1.060253e-03	1.060253e-03
1.000000e+00	1.040000e+00	3.146300e-01	1.037412e-03	1.037412e-03
1.040000e+00	1.080000e+00	3.016762e-01	1.015831e-03	1.015831e-03
1.080000e+00	1.120000e+00	2.887567e-01	9.938413e-04	9.938413e-04
1.120000e+00	1.160000e+00	2.766955e-01	9.728640e-04	9.728640e-04
1.160000e+00	1.200000e+00	2.657222e-01	9.533779e-04	9.533779e-04
1.200000e+00	1.240000e+00	2.551015e-01	9.341303e-04	9.341303e-04
1.240000e+00	1.280000e+00	2.455989e-01	9.165673e-04	9.165673e-04
1.280000e+00	1.320000e+00	2.359939e-01	8.984657e-04	8.984657e-04
1.320000e+00	1.360000e+00	2.271175e-01	8.814065e-04	8.814065e-04
1.360000e+00	1.400000e+00	2.194553e-01	8.664114e-04	8.664114e-04
1.400000e+00	1.440000e+00	2.115503e-01	8.506637e-04	8.506637e-04
1.440000e+00	1.480000e+00	2.038061e-01	8.349484e-04	8.349484e-04
1.480000e+00	1.520000e+00	1.951827e-01	8.170936e-04	8.170936e-04
1.520000e+00	1.560000e+00	1.899937e-01	8.061587e-04	8.061587e-04
1.560000e+00	1.600000e+00	1.838845e-01	7.930921e-04	7.930921e-04
1.600000e+00	1.640000e+00	1.769818e-01	7.780639e-04	7.780639e-04
1.640000e+00	1.680000e+00	1.710128e-01	7.648308e-04	7.648308e-04
1.680000e+00	1.720000e+00	1.648797e-01	7.509908e-04	7.509908e-04
1.720000e+00	1.760000e+00	1.603953e-01	7.407076e-04	7.407076e-04
1.760000e+00	1.800000e+00	1.554354e-01	7.291653e-04	7.291653e-04
1.800000e+00	1.840000e+00	1.501916e-01	7.167602e-04	7.167602e-04
1.840000e+00	1.880000e+00	1.460801e-01	7.068814e-04	7.068814e-04
1.880000e+00	1.920000e+00	1.417598e-01	6.963501e-04	6.963501e-04
1.920000e+00	1.960000e+00	1.379835e-01	6.870125e-04	6.870125e-04
1.960000e+00	2.000000e+00	1.334307e-01	6.755833e-04	6.755833e-04
# END HISTO1D

# BEGIN HISTO1D newDec
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	1.334567e-01	4.257604e-04	4.257604e-04
4.000000e-02	8.000000e-02	3.731040e-01	7.118853e-04	7.118853e-04
8.000000e-02	1.200000e-01	5.473528e-01	8.622409e-04	8.622409e-04
1.200000e-01	1.600000e-01	6.587507e-01	9.459228e-04	9.459228e-04
1.600000e-01	2.000000e-01	7.154455e-01	9.857878e-04	9.857878e-04
2.000000e-01	2.400000e-01	7.371633e-01	1.000638e-03	1.000638e-03
2.400000e-01	2.800000e-01	7.357980e-01	9.997109e-04	9.997109e-04
2.800000e-01	3.200000e-01	7.209100e-01	9.895450e-04	9.895450e-04
3.200000e-01	3.600000e-01	6.937675e-01	9.707381e-04	9.707381e-04
3.600000e-01	4.000000e-01	6.692802e-01	9.534526e-04	9.534526e-04
4.000000e-01	4.400000e-01	6.378020e-01	9.307608e-04	9.307608e-04
4.400000e-01	4.800000e-01	6.059518e-01	9.072231e-04	9.072231e-04
4.800000e-01	5.200000e-01	5.779655e-01	8.860252e-04	8.860252e-04
5.200000e-01	5.600000e-01	5.489255e-01	8.634792e-04	8.634792e-04
5.600000e-01	6.000000e-01	5.200770e-01	8.404831e-04	8.404831e-04
6.000000e-01	6.400000e-01	4.924590e-01	8.178623e-04	8.178623e-04
6.400000e-01	6.800000e-01	4.687720e-01	7.979505e-04	7.979505e-04
6.800000e-01	7.200000e-01	4.464635e-01	7.787321e-04	7.787321e-04
7.200000e-01	7.600000e-01	4.240707e-01	7.589520e-04	7.589520e-04
7.600000e-01	8.000000e-01	4.036640e-01	7.404659e-04	7.404659e-04
8.000000e-01	8.400000e-01	3.836525e-01	7.218784e-04	7.218784e-04
8.400000e-01	8.800000e-01	3.666060e-01	7.056590e-04	7.056590e-04
8.800000e-01	9.200000e-01	3.498340e-01	6.893282e-04	6.893282e-04
9.200000e-01	9.600000e-01	3.340018e-01	6.735494e-04	6.735494e-04
9.600000e-01	1.000000e+00	3.195835e-01	6.588512e-04	6.588512e-04
1.000000e+00	1.040000e+00	3.063730e-01	6.450900e-04	6.450900e-04
1.040000e+00	1.080000e+00	2.920552e-01	6.298362e-04	6.298362e-04
1.080000e+00	1.120000e+00	2.787725e-01	6.153471e-04	6.153471e-04
1.120000e+00	1.160000e+00	2.690975e-01	6.045747e-04	6.045747e-04
1.160000e+00	1.200000e+00	2.569205e-01	5.907375e-04	5.907375e-04
1.200000e+00	1.240000e+00	2.477073e-01	5.800488e-04	5.800488e-04
1.240000e+00	1.280000e+00	2.377429e-01	5.682624e-04	5.682624e-04
1.280000e+00	1.320000e+00	2.293555e-01	5.581484e-04	5.581484e-04
1.320000e+00	1.360000e+00	2.207006e-01	5.475160e-04	5.475160e-04
1.360000e+00	1.400000e+00	2.115077e-01	5.359919e-04	5.359919e-04
1.400000e+00	1.440000e+00	2.042504e-01	5.267161e-04	5.267161e-04
1.440000e+00	1.480000e+00	1.978393e-01	5.183838e-04	5.183838e-04
1.480000e+00	1.520000e+00	1.915640e-01	5.100962e-04	5.100962e-04
1.520000e+00	1.560000e+00	1.845539e-01	5.006760e-04	5.006760e-04
1.560000e+00	1.600000e+00	1.777992e-01	4.914281e-04	4.914281e-04
1.600000e+00	1.640000e+00	1.720646e-01	4.834380e-04	4.834380e-04
1.640000e+00	1.680000e+00	1.664222e-01	4.754455e-04	4.754455e-04
1.680000e+00	1.720000e+00	1.616927e-01	4.686411e-04	4.686411e-04
1.720000e+00	1.760000e+00	1.571574e-01	4.620218e-04	4.620218e-04
1.760000e+00	1.800000e+00	1.513507e-01	4.534061e-04	4.534061e-04
1.800000e+00	1.840000e+00	1.467950e-01	4.465302e-04	4.465302e-04
1.840000e+00	1.880000e+00	1.425124e-01	4.399683e-04	4.399683e-04
1.880000e+00	1.920000e+00	1.383995e-01	4.335732e-04	4.335732e-04
1.920000e+00	1.960000e+00	1.342282e-01	4.269893e-04	4.269893e-04
1.960000e+00	2.000000e+00	1.307673e-01	4.214487e-04	4.214487e-04
# END HISTO1D



==> images/effectOfDecays/pTk-LEP-ref3.dat <==
# BEGIN PLOT
PlotSize=10.0,6.3
DrawOnly=oldNoDec newNoDec
Title=$\mathrm{K}^\pm$ transverse momentum at LEP
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
YMin=0.0001
YMax=0.9
LogY=0
MainPlot=0
RatioPlot=1
RatioPlotSameStyle=1
RatioPlotReference=oldNoDec
RatioPlotYLabel=ratio
Legend=1
LegendOnly=text
LegendXPos=0.4
LegendYPos=0.95
TopMargin=-0.04
BottomMargin=-0.04
RatioPlotYSize=1.6
# END PLOT

# BEGIN HISTO1D text
LineColor=white
Title=Thermal/Gaussian (wo)
# END HISTO1D

# BEGIN HISTO1D oldNoDec
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo decays
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00    4.000000e-02    8.256530e-02    5.851577e-04    5.851577e-04
4.000000e-02    8.000000e-02    2.334173e-01    9.838766e-04    9.838766e-04
8.000000e-02    1.200000e-01    3.580055e-01    1.218482e-03    1.218482e-03
1.200000e-01    1.600000e-01    4.520710e-01    1.369233e-03    1.369233e-03
1.600000e-01    2.000000e-01    5.131582e-01    1.458813e-03    1.458813e-03
2.000000e-01    2.400000e-01    5.545758e-01    1.516542e-03    1.516542e-03
2.400000e-01    2.800000e-01    5.814822e-01    1.552896e-03    1.552896e-03
2.800000e-01    3.200000e-01    5.922315e-01    1.567184e-03    1.567184e-03
3.200000e-01    3.600000e-01    5.959600e-01    1.572109e-03    1.572109e-03
3.600000e-01    4.000000e-01    5.948360e-01    1.570626e-03    1.570626e-03
4.000000e-01    4.400000e-01    5.827720e-01    1.554617e-03    1.554617e-03
4.400000e-01    4.800000e-01    5.683068e-01    1.535202e-03    1.535202e-03
4.800000e-01    5.200000e-01    5.552267e-01    1.517432e-03    1.517432e-03
5.200000e-01    5.600000e-01    5.390155e-01    1.495116e-03    1.495116e-03
5.600000e-01    6.000000e-01    5.179483e-01    1.465606e-03    1.465606e-03
6.000000e-01    6.400000e-01    4.997962e-01    1.439695e-03    1.439695e-03
6.400000e-01    6.800000e-01    4.796120e-01    1.410325e-03    1.410325e-03
6.800000e-01    7.200000e-01    4.604980e-01    1.381936e-03    1.381936e-03
7.200000e-01    7.600000e-01    4.411847e-01    1.352646e-03    1.352646e-03
7.600000e-01    8.000000e-01    4.249610e-01    1.327543e-03    1.327543e-03
8.000000e-01    8.400000e-01    4.063735e-01    1.298186e-03    1.298186e-03
8.400000e-01    8.800000e-01    3.880640e-01    1.268603e-03    1.268603e-03
8.800000e-01    9.200000e-01    3.731425e-01    1.243975e-03    1.243975e-03
9.200000e-01    9.600000e-01    3.547045e-01    1.212851e-03    1.212851e-03
9.600000e-01    1.000000e+00    3.429017e-01    1.192502e-03    1.192502e-03
1.000000e+00    1.040000e+00    3.287185e-01    1.167579e-03    1.167579e-03
1.040000e+00    1.080000e+00    3.148630e-01    1.142707e-03    1.142707e-03
1.080000e+00    1.120000e+00    3.040762e-01    1.122963e-03    1.122963e-03
1.120000e+00    1.160000e+00    2.904695e-01    1.097550e-03    1.097550e-03
1.160000e+00    1.200000e+00    2.794547e-01    1.076539e-03    1.076539e-03
1.200000e+00    1.240000e+00    2.690910e-01    1.056389e-03    1.056389e-03
1.240000e+00    1.280000e+00    2.596562e-01    1.037704e-03    1.037704e-03
1.280000e+00    1.320000e+00    2.493506e-01    1.016902e-03    1.016902e-03
1.320000e+00    1.360000e+00    2.409983e-01    9.997262e-04    9.997262e-04
1.360000e+00    1.400000e+00    2.329197e-01    9.828272e-04    9.828272e-04
1.400000e+00    1.440000e+00    2.245715e-01    9.650534e-04    9.650534e-04
1.440000e+00    1.480000e+00    2.159538e-01    9.463558e-04    9.463558e-04
1.480000e+00    1.520000e+00    2.089078e-01    9.307893e-04    9.307893e-04
1.520000e+00    1.560000e+00    2.023968e-01    9.161697e-04    9.161697e-04
1.560000e+00    1.600000e+00    1.949402e-01    8.991350e-04    8.991350e-04
1.600000e+00    1.640000e+00    1.889767e-01    8.852750e-04    8.852750e-04
1.640000e+00    1.680000e+00    1.834734e-01    8.722894e-04    8.722894e-04
1.680000e+00    1.720000e+00    1.780697e-01    8.593479e-04    8.593479e-04
1.720000e+00    1.760000e+00    1.717577e-01    8.439802e-04    8.439802e-04
1.760000e+00    1.800000e+00    1.671834e-01    8.326659e-04    8.326659e-04
1.800000e+00    1.840000e+00    1.614438e-01    8.182477e-04    8.182477e-04
1.840000e+00    1.880000e+00    1.574170e-01    8.079786e-04    8.079786e-04
1.880000e+00    1.920000e+00    1.525814e-01    7.954720e-04    7.954720e-04
1.920000e+00    1.960000e+00    1.471445e-01    7.811710e-04    7.811710e-04
1.960000e+00    2.000000e+00    1.436402e-01    7.718129e-04    7.718129e-04
# END HISTO1D

# BEGIN HISTO1D oldDec
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w decays
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00    4.000000e-02    1.186125e-01    4.096375e-04    4.096375e-04
4.000000e-02    8.000000e-02    3.342602e-01    6.876648e-04    6.876648e-04
8.000000e-02    1.200000e-01    4.988000e-01    8.400357e-04    8.400357e-04
1.200000e-01    1.600000e-01    6.083160e-01    9.276819e-04    9.276819e-04
1.600000e-01    2.000000e-01    6.678217e-01    9.719963e-04    9.719963e-04
2.000000e-01    2.400000e-01    6.951385e-01    9.916766e-04    9.916766e-04
2.400000e-01    2.800000e-01    7.031217e-01    9.973546e-04    9.973546e-04
2.800000e-01    3.200000e-01    6.943223e-01    9.910941e-04    9.910941e-04
3.200000e-01    3.600000e-01    6.775253e-01    9.790327e-04    9.790327e-04
3.600000e-01    4.000000e-01    6.565040e-01    9.637249e-04    9.637249e-04
4.000000e-01    4.400000e-01    6.320748e-01    9.456245e-04    9.456245e-04
4.400000e-01    4.800000e-01    6.014673e-01    9.224448e-04    9.224448e-04
4.800000e-01    5.200000e-01    5.762712e-01    9.029171e-04    9.029171e-04
5.200000e-01    5.600000e-01    5.492290e-01    8.814775e-04    8.814775e-04
5.600000e-01    6.000000e-01    5.231008e-01    8.602547e-04    8.602547e-04
6.000000e-01    6.400000e-01    4.980475e-01    8.394016e-04    8.394016e-04
6.400000e-01    6.800000e-01    4.731075e-01    8.181148e-04    8.181148e-04
6.800000e-01    7.200000e-01    4.500548e-01    7.979341e-04    7.979341e-04
7.200000e-01    7.600000e-01    4.294620e-01    7.794654e-04    7.794654e-04
7.600000e-01    8.000000e-01    4.079457e-01    7.596886e-04    7.596886e-04
8.000000e-01    8.400000e-01    3.892318e-01    7.420593e-04    7.420593e-04
8.400000e-01    8.800000e-01    3.725607e-01    7.259940e-04    7.259940e-04
8.800000e-01    9.200000e-01    3.553565e-01    7.090332e-04    7.090332e-04
9.200000e-01    9.600000e-01    3.376103e-01    6.911022e-04    6.911022e-04
9.600000e-01    1.000000e+00    3.242512e-01    6.772909e-04    6.772909e-04
1.000000e+00    1.040000e+00    3.102470e-01    6.625035e-04    6.625035e-04
1.040000e+00    1.080000e+00    2.968990e-01    6.480953e-04    6.480953e-04
1.080000e+00    1.120000e+00    2.847692e-01    6.347183e-04    6.347183e-04
1.120000e+00    1.160000e+00    2.733103e-01    6.218166e-04    6.218166e-04
1.160000e+00    1.200000e+00    2.620150e-01    6.088321e-04    6.088321e-04
1.200000e+00    1.240000e+00    2.522847e-01    5.974201e-04    5.974201e-04
1.240000e+00    1.280000e+00    2.418228e-01    5.849020e-04    5.849020e-04
1.280000e+00    1.320000e+00    2.327064e-01    5.737710e-04    5.737710e-04
1.320000e+00    1.360000e+00    2.235532e-01    5.623735e-04    5.623735e-04
1.360000e+00    1.400000e+00    2.163594e-01    5.532511e-04    5.532511e-04
1.400000e+00    1.440000e+00    2.097215e-01    5.446982e-04    5.446982e-04
1.440000e+00    1.480000e+00    2.013719e-01    5.337450e-04    5.337450e-04
1.480000e+00    1.520000e+00    1.954471e-01    5.258344e-04    5.258344e-04
1.520000e+00    1.560000e+00    1.880000e-01    5.157193e-04    5.157193e-04
1.560000e+00    1.600000e+00    1.826099e-01    5.082726e-04    5.082726e-04
1.600000e+00    1.640000e+00    1.757741e-01    4.986684e-04    4.986684e-04
1.640000e+00    1.680000e+00    1.708183e-01    4.915884e-04    4.915884e-04
1.680000e+00    1.720000e+00    1.658767e-01    4.844256e-04    4.844256e-04
1.720000e+00    1.760000e+00    1.601344e-01    4.759668e-04    4.759668e-04
1.760000e+00    1.800000e+00    1.548108e-01    4.679884e-04    4.679884e-04
1.800000e+00    1.840000e+00    1.494915e-01    4.598780e-04    4.598780e-04
1.840000e+00    1.880000e+00    1.458047e-01    4.541719e-04    4.541719e-04
1.880000e+00    1.920000e+00    1.421604e-01    4.484601e-04    4.484601e-04
1.920000e+00    1.960000e+00    1.385416e-01    4.427153e-04    4.427153e-04
1.960000e+00    2.000000e+00    1.334670e-01    4.345316e-04    4.345316e-04
# END HISTO1D

# BEGIN HISTO1D newNoDec
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	1.236581e-01	6.503726e-04	6.503726e-04
4.000000e-02	8.000000e-02	3.424292e-01	1.082272e-03	1.082272e-03
8.000000e-02	1.200000e-01	5.063100e-01	1.316011e-03	1.316011e-03
1.200000e-01	1.600000e-01	6.063285e-01	1.440141e-03	1.440141e-03
1.600000e-01	2.000000e-01	6.596932e-01	1.502180e-03	1.502180e-03
2.000000e-01	2.400000e-01	6.836305e-01	1.529191e-03	1.529191e-03
2.400000e-01	2.800000e-01	6.933860e-01	1.540063e-03	1.540063e-03
2.800000e-01	3.200000e-01	6.846088e-01	1.530285e-03	1.530285e-03
3.200000e-01	3.600000e-01	6.672355e-01	1.510743e-03	1.510743e-03
3.600000e-01	4.000000e-01	6.450325e-01	1.485395e-03	1.485395e-03
4.000000e-01	4.400000e-01	6.213995e-01	1.457929e-03	1.457929e-03
4.400000e-01	4.800000e-01	5.962445e-01	1.428115e-03	1.428115e-03
4.800000e-01	5.200000e-01	5.705182e-01	1.396966e-03	1.396966e-03
5.200000e-01	5.600000e-01	5.490265e-01	1.370401e-03	1.370401e-03
5.600000e-01	6.000000e-01	5.217815e-01	1.335966e-03	1.335966e-03
6.000000e-01	6.400000e-01	4.988497e-01	1.306279e-03	1.306279e-03
6.400000e-01	6.800000e-01	4.745737e-01	1.274098e-03	1.274098e-03
6.800000e-01	7.200000e-01	4.523433e-01	1.243899e-03	1.243899e-03
7.200000e-01	7.600000e-01	4.306055e-01	1.213643e-03	1.213643e-03
7.600000e-01	8.000000e-01	4.128285e-01	1.188327e-03	1.188327e-03
8.000000e-01	8.400000e-01	3.913370e-01	1.156982e-03	1.156982e-03
8.400000e-01	8.800000e-01	3.780685e-01	1.137199e-03	1.137199e-03
8.800000e-01	9.200000e-01	3.591595e-01	1.108395e-03	1.108395e-03
9.200000e-01	9.600000e-01	3.441088e-01	1.084923e-03	1.084923e-03
9.600000e-01	1.000000e+00	3.286375e-01	1.060253e-03	1.060253e-03
1.000000e+00	1.040000e+00	3.146300e-01	1.037412e-03	1.037412e-03
1.040000e+00	1.080000e+00	3.016762e-01	1.015831e-03	1.015831e-03
1.080000e+00	1.120000e+00	2.887567e-01	9.938413e-04	9.938413e-04
1.120000e+00	1.160000e+00	2.766955e-01	9.728640e-04	9.728640e-04
1.160000e+00	1.200000e+00	2.657222e-01	9.533779e-04	9.533779e-04
1.200000e+00	1.240000e+00	2.551015e-01	9.341303e-04	9.341303e-04
1.240000e+00	1.280000e+00	2.455989e-01	9.165673e-04	9.165673e-04
1.280000e+00	1.320000e+00	2.359939e-01	8.984657e-04	8.984657e-04
1.320000e+00	1.360000e+00	2.271175e-01	8.814065e-04	8.814065e-04
1.360000e+00	1.400000e+00	2.194553e-01	8.664114e-04	8.664114e-04
1.400000e+00	1.440000e+00	2.115503e-01	8.506637e-04	8.506637e-04
1.440000e+00	1.480000e+00	2.038061e-01	8.349484e-04	8.349484e-04
1.480000e+00	1.520000e+00	1.951827e-01	8.170936e-04	8.170936e-04
1.520000e+00	1.560000e+00	1.899937e-01	8.061587e-04	8.061587e-04
1.560000e+00	1.600000e+00	1.838845e-01	7.930921e-04	7.930921e-04
1.600000e+00	1.640000e+00	1.769818e-01	7.780639e-04	7.780639e-04
1.640000e+00	1.680000e+00	1.710128e-01	7.648308e-04	7.648308e-04
1.680000e+00	1.720000e+00	1.648797e-01	7.509908e-04	7.509908e-04
1.720000e+00	1.760000e+00	1.603953e-01	7.407076e-04	7.407076e-04
1.760000e+00	1.800000e+00	1.554354e-01	7.291653e-04	7.291653e-04
1.800000e+00	1.840000e+00	1.501916e-01	7.167602e-04	7.167602e-04
1.840000e+00	1.880000e+00	1.460801e-01	7.068814e-04	7.068814e-04
1.880000e+00	1.920000e+00	1.417598e-01	6.963501e-04	6.963501e-04
1.920000e+00	1.960000e+00	1.379835e-01	6.870125e-04	6.870125e-04
1.960000e+00	2.000000e+00	1.334307e-01	6.755833e-04	6.755833e-04
# END HISTO1D

# BEGIN HISTO1D newDec
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	1.334567e-01	4.257604e-04	4.257604e-04
4.000000e-02	8.000000e-02	3.731040e-01	7.118853e-04	7.118853e-04
8.000000e-02	1.200000e-01	5.473528e-01	8.622409e-04	8.622409e-04
1.200000e-01	1.600000e-01	6.587507e-01	9.459228e-04	9.459228e-04
1.600000e-01	2.000000e-01	7.154455e-01	9.857878e-04	9.857878e-04
2.000000e-01	2.400000e-01	7.371633e-01	1.000638e-03	1.000638e-03
2.400000e-01	2.800000e-01	7.357980e-01	9.997109e-04	9.997109e-04
2.800000e-01	3.200000e-01	7.209100e-01	9.895450e-04	9.895450e-04
3.200000e-01	3.600000e-01	6.937675e-01	9.707381e-04	9.707381e-04
3.600000e-01	4.000000e-01	6.692802e-01	9.534526e-04	9.534526e-04
4.000000e-01	4.400000e-01	6.378020e-01	9.307608e-04	9.307608e-04
4.400000e-01	4.800000e-01	6.059518e-01	9.072231e-04	9.072231e-04
4.800000e-01	5.200000e-01	5.779655e-01	8.860252e-04	8.860252e-04
5.200000e-01	5.600000e-01	5.489255e-01	8.634792e-04	8.634792e-04
5.600000e-01	6.000000e-01	5.200770e-01	8.404831e-04	8.404831e-04
6.000000e-01	6.400000e-01	4.924590e-01	8.178623e-04	8.178623e-04
6.400000e-01	6.800000e-01	4.687720e-01	7.979505e-04	7.979505e-04
6.800000e-01	7.200000e-01	4.464635e-01	7.787321e-04	7.787321e-04
7.200000e-01	7.600000e-01	4.240707e-01	7.589520e-04	7.589520e-04
7.600000e-01	8.000000e-01	4.036640e-01	7.404659e-04	7.404659e-04
8.000000e-01	8.400000e-01	3.836525e-01	7.218784e-04	7.218784e-04
8.400000e-01	8.800000e-01	3.666060e-01	7.056590e-04	7.056590e-04
8.800000e-01	9.200000e-01	3.498340e-01	6.893282e-04	6.893282e-04
9.200000e-01	9.600000e-01	3.340018e-01	6.735494e-04	6.735494e-04
9.600000e-01	1.000000e+00	3.195835e-01	6.588512e-04	6.588512e-04
1.000000e+00	1.040000e+00	3.063730e-01	6.450900e-04	6.450900e-04
1.040000e+00	1.080000e+00	2.920552e-01	6.298362e-04	6.298362e-04
1.080000e+00	1.120000e+00	2.787725e-01	6.153471e-04	6.153471e-04
1.120000e+00	1.160000e+00	2.690975e-01	6.045747e-04	6.045747e-04
1.160000e+00	1.200000e+00	2.569205e-01	5.907375e-04	5.907375e-04
1.200000e+00	1.240000e+00	2.477073e-01	5.800488e-04	5.800488e-04
1.240000e+00	1.280000e+00	2.377429e-01	5.682624e-04	5.682624e-04
1.280000e+00	1.320000e+00	2.293555e-01	5.581484e-04	5.581484e-04
1.320000e+00	1.360000e+00	2.207006e-01	5.475160e-04	5.475160e-04
1.360000e+00	1.400000e+00	2.115077e-01	5.359919e-04	5.359919e-04
1.400000e+00	1.440000e+00	2.042504e-01	5.267161e-04	5.267161e-04
1.440000e+00	1.480000e+00	1.978393e-01	5.183838e-04	5.183838e-04
1.480000e+00	1.520000e+00	1.915640e-01	5.100962e-04	5.100962e-04
1.520000e+00	1.560000e+00	1.845539e-01	5.006760e-04	5.006760e-04
1.560000e+00	1.600000e+00	1.777992e-01	4.914281e-04	4.914281e-04
1.600000e+00	1.640000e+00	1.720646e-01	4.834380e-04	4.834380e-04
1.640000e+00	1.680000e+00	1.664222e-01	4.754455e-04	4.754455e-04
1.680000e+00	1.720000e+00	1.616927e-01	4.686411e-04	4.686411e-04
1.720000e+00	1.760000e+00	1.571574e-01	4.620218e-04	4.620218e-04
1.760000e+00	1.800000e+00	1.513507e-01	4.534061e-04	4.534061e-04
1.800000e+00	1.840000e+00	1.467950e-01	4.465302e-04	4.465302e-04
1.840000e+00	1.880000e+00	1.425124e-01	4.399683e-04	4.399683e-04
1.880000e+00	1.920000e+00	1.383995e-01	4.335732e-04	4.335732e-04
1.920000e+00	1.960000e+00	1.342282e-01	4.269893e-04	4.269893e-04
1.960000e+00	2.000000e+00	1.307673e-01	4.214487e-04	4.214487e-04
# END HISTO1D



==> images/effectOfDecays/pTk-LEP-ref4.dat <==
# BEGIN PLOT
PlotSize=10.0,6.3
DrawOnly=oldDec newDec
Title=$\mathrm{K}^\pm$ transverse momentum at LEP
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
YMin=0.0001
YMax=0.9
LogY=0
MainPlot=0
RatioPlot=1
RatioPlotSameStyle=1
RatioPlotReference=oldDec
RatioPlotYLabel=ratio
Legend=1
LegendOnly=text
LegendXPos=0.4
LegendYPos=0.95
TopMargin=-0.04
RatioPlotYSize=1.6
# END PLOT

# BEGIN HISTO1D text
LineColor=white
Title=Thermal/Gaussian (w)
# END HISTO1D

# BEGIN HISTO1D oldNoDec
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo decays
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00    4.000000e-02    8.256530e-02    5.851577e-04    5.851577e-04
4.000000e-02    8.000000e-02    2.334173e-01    9.838766e-04    9.838766e-04
8.000000e-02    1.200000e-01    3.580055e-01    1.218482e-03    1.218482e-03
1.200000e-01    1.600000e-01    4.520710e-01    1.369233e-03    1.369233e-03
1.600000e-01    2.000000e-01    5.131582e-01    1.458813e-03    1.458813e-03
2.000000e-01    2.400000e-01    5.545758e-01    1.516542e-03    1.516542e-03
2.400000e-01    2.800000e-01    5.814822e-01    1.552896e-03    1.552896e-03
2.800000e-01    3.200000e-01    5.922315e-01    1.567184e-03    1.567184e-03
3.200000e-01    3.600000e-01    5.959600e-01    1.572109e-03    1.572109e-03
3.600000e-01    4.000000e-01    5.948360e-01    1.570626e-03    1.570626e-03
4.000000e-01    4.400000e-01    5.827720e-01    1.554617e-03    1.554617e-03
4.400000e-01    4.800000e-01    5.683068e-01    1.535202e-03    1.535202e-03
4.800000e-01    5.200000e-01    5.552267e-01    1.517432e-03    1.517432e-03
5.200000e-01    5.600000e-01    5.390155e-01    1.495116e-03    1.495116e-03
5.600000e-01    6.000000e-01    5.179483e-01    1.465606e-03    1.465606e-03
6.000000e-01    6.400000e-01    4.997962e-01    1.439695e-03    1.439695e-03
6.400000e-01    6.800000e-01    4.796120e-01    1.410325e-03    1.410325e-03
6.800000e-01    7.200000e-01    4.604980e-01    1.381936e-03    1.381936e-03
7.200000e-01    7.600000e-01    4.411847e-01    1.352646e-03    1.352646e-03
7.600000e-01    8.000000e-01    4.249610e-01    1.327543e-03    1.327543e-03
8.000000e-01    8.400000e-01    4.063735e-01    1.298186e-03    1.298186e-03
8.400000e-01    8.800000e-01    3.880640e-01    1.268603e-03    1.268603e-03
8.800000e-01    9.200000e-01    3.731425e-01    1.243975e-03    1.243975e-03
9.200000e-01    9.600000e-01    3.547045e-01    1.212851e-03    1.212851e-03
9.600000e-01    1.000000e+00    3.429017e-01    1.192502e-03    1.192502e-03
1.000000e+00    1.040000e+00    3.287185e-01    1.167579e-03    1.167579e-03
1.040000e+00    1.080000e+00    3.148630e-01    1.142707e-03    1.142707e-03
1.080000e+00    1.120000e+00    3.040762e-01    1.122963e-03    1.122963e-03
1.120000e+00    1.160000e+00    2.904695e-01    1.097550e-03    1.097550e-03
1.160000e+00    1.200000e+00    2.794547e-01    1.076539e-03    1.076539e-03
1.200000e+00    1.240000e+00    2.690910e-01    1.056389e-03    1.056389e-03
1.240000e+00    1.280000e+00    2.596562e-01    1.037704e-03    1.037704e-03
1.280000e+00    1.320000e+00    2.493506e-01    1.016902e-03    1.016902e-03
1.320000e+00    1.360000e+00    2.409983e-01    9.997262e-04    9.997262e-04
1.360000e+00    1.400000e+00    2.329197e-01    9.828272e-04    9.828272e-04
1.400000e+00    1.440000e+00    2.245715e-01    9.650534e-04    9.650534e-04
1.440000e+00    1.480000e+00    2.159538e-01    9.463558e-04    9.463558e-04
1.480000e+00    1.520000e+00    2.089078e-01    9.307893e-04    9.307893e-04
1.520000e+00    1.560000e+00    2.023968e-01    9.161697e-04    9.161697e-04
1.560000e+00    1.600000e+00    1.949402e-01    8.991350e-04    8.991350e-04
1.600000e+00    1.640000e+00    1.889767e-01    8.852750e-04    8.852750e-04
1.640000e+00    1.680000e+00    1.834734e-01    8.722894e-04    8.722894e-04
1.680000e+00    1.720000e+00    1.780697e-01    8.593479e-04    8.593479e-04
1.720000e+00    1.760000e+00    1.717577e-01    8.439802e-04    8.439802e-04
1.760000e+00    1.800000e+00    1.671834e-01    8.326659e-04    8.326659e-04
1.800000e+00    1.840000e+00    1.614438e-01    8.182477e-04    8.182477e-04
1.840000e+00    1.880000e+00    1.574170e-01    8.079786e-04    8.079786e-04
1.880000e+00    1.920000e+00    1.525814e-01    7.954720e-04    7.954720e-04
1.920000e+00    1.960000e+00    1.471445e-01    7.811710e-04    7.811710e-04
1.960000e+00    2.000000e+00    1.436402e-01    7.718129e-04    7.718129e-04
# END HISTO1D

# BEGIN HISTO1D oldDec
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w decays
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00    4.000000e-02    1.186125e-01    4.096375e-04    4.096375e-04
4.000000e-02    8.000000e-02    3.342602e-01    6.876648e-04    6.876648e-04
8.000000e-02    1.200000e-01    4.988000e-01    8.400357e-04    8.400357e-04
1.200000e-01    1.600000e-01    6.083160e-01    9.276819e-04    9.276819e-04
1.600000e-01    2.000000e-01    6.678217e-01    9.719963e-04    9.719963e-04
2.000000e-01    2.400000e-01    6.951385e-01    9.916766e-04    9.916766e-04
2.400000e-01    2.800000e-01    7.031217e-01    9.973546e-04    9.973546e-04
2.800000e-01    3.200000e-01    6.943223e-01    9.910941e-04    9.910941e-04
3.200000e-01    3.600000e-01    6.775253e-01    9.790327e-04    9.790327e-04
3.600000e-01    4.000000e-01    6.565040e-01    9.637249e-04    9.637249e-04
4.000000e-01    4.400000e-01    6.320748e-01    9.456245e-04    9.456245e-04
4.400000e-01    4.800000e-01    6.014673e-01    9.224448e-04    9.224448e-04
4.800000e-01    5.200000e-01    5.762712e-01    9.029171e-04    9.029171e-04
5.200000e-01    5.600000e-01    5.492290e-01    8.814775e-04    8.814775e-04
5.600000e-01    6.000000e-01    5.231008e-01    8.602547e-04    8.602547e-04
6.000000e-01    6.400000e-01    4.980475e-01    8.394016e-04    8.394016e-04
6.400000e-01    6.800000e-01    4.731075e-01    8.181148e-04    8.181148e-04
6.800000e-01    7.200000e-01    4.500548e-01    7.979341e-04    7.979341e-04
7.200000e-01    7.600000e-01    4.294620e-01    7.794654e-04    7.794654e-04
7.600000e-01    8.000000e-01    4.079457e-01    7.596886e-04    7.596886e-04
8.000000e-01    8.400000e-01    3.892318e-01    7.420593e-04    7.420593e-04
8.400000e-01    8.800000e-01    3.725607e-01    7.259940e-04    7.259940e-04
8.800000e-01    9.200000e-01    3.553565e-01    7.090332e-04    7.090332e-04
9.200000e-01    9.600000e-01    3.376103e-01    6.911022e-04    6.911022e-04
9.600000e-01    1.000000e+00    3.242512e-01    6.772909e-04    6.772909e-04
1.000000e+00    1.040000e+00    3.102470e-01    6.625035e-04    6.625035e-04
1.040000e+00    1.080000e+00    2.968990e-01    6.480953e-04    6.480953e-04
1.080000e+00    1.120000e+00    2.847692e-01    6.347183e-04    6.347183e-04
1.120000e+00    1.160000e+00    2.733103e-01    6.218166e-04    6.218166e-04
1.160000e+00    1.200000e+00    2.620150e-01    6.088321e-04    6.088321e-04
1.200000e+00    1.240000e+00    2.522847e-01    5.974201e-04    5.974201e-04
1.240000e+00    1.280000e+00    2.418228e-01    5.849020e-04    5.849020e-04
1.280000e+00    1.320000e+00    2.327064e-01    5.737710e-04    5.737710e-04
1.320000e+00    1.360000e+00    2.235532e-01    5.623735e-04    5.623735e-04
1.360000e+00    1.400000e+00    2.163594e-01    5.532511e-04    5.532511e-04
1.400000e+00    1.440000e+00    2.097215e-01    5.446982e-04    5.446982e-04
1.440000e+00    1.480000e+00    2.013719e-01    5.337450e-04    5.337450e-04
1.480000e+00    1.520000e+00    1.954471e-01    5.258344e-04    5.258344e-04
1.520000e+00    1.560000e+00    1.880000e-01    5.157193e-04    5.157193e-04
1.560000e+00    1.600000e+00    1.826099e-01    5.082726e-04    5.082726e-04
1.600000e+00    1.640000e+00    1.757741e-01    4.986684e-04    4.986684e-04
1.640000e+00    1.680000e+00    1.708183e-01    4.915884e-04    4.915884e-04
1.680000e+00    1.720000e+00    1.658767e-01    4.844256e-04    4.844256e-04
1.720000e+00    1.760000e+00    1.601344e-01    4.759668e-04    4.759668e-04
1.760000e+00    1.800000e+00    1.548108e-01    4.679884e-04    4.679884e-04
1.800000e+00    1.840000e+00    1.494915e-01    4.598780e-04    4.598780e-04
1.840000e+00    1.880000e+00    1.458047e-01    4.541719e-04    4.541719e-04
1.880000e+00    1.920000e+00    1.421604e-01    4.484601e-04    4.484601e-04
1.920000e+00    1.960000e+00    1.385416e-01    4.427153e-04    4.427153e-04
1.960000e+00    2.000000e+00    1.334670e-01    4.345316e-04    4.345316e-04
# END HISTO1D

# BEGIN HISTO1D newNoDec
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	1.236581e-01	6.503726e-04	6.503726e-04
4.000000e-02	8.000000e-02	3.424292e-01	1.082272e-03	1.082272e-03
8.000000e-02	1.200000e-01	5.063100e-01	1.316011e-03	1.316011e-03
1.200000e-01	1.600000e-01	6.063285e-01	1.440141e-03	1.440141e-03
1.600000e-01	2.000000e-01	6.596932e-01	1.502180e-03	1.502180e-03
2.000000e-01	2.400000e-01	6.836305e-01	1.529191e-03	1.529191e-03
2.400000e-01	2.800000e-01	6.933860e-01	1.540063e-03	1.540063e-03
2.800000e-01	3.200000e-01	6.846088e-01	1.530285e-03	1.530285e-03
3.200000e-01	3.600000e-01	6.672355e-01	1.510743e-03	1.510743e-03
3.600000e-01	4.000000e-01	6.450325e-01	1.485395e-03	1.485395e-03
4.000000e-01	4.400000e-01	6.213995e-01	1.457929e-03	1.457929e-03
4.400000e-01	4.800000e-01	5.962445e-01	1.428115e-03	1.428115e-03
4.800000e-01	5.200000e-01	5.705182e-01	1.396966e-03	1.396966e-03
5.200000e-01	5.600000e-01	5.490265e-01	1.370401e-03	1.370401e-03
5.600000e-01	6.000000e-01	5.217815e-01	1.335966e-03	1.335966e-03
6.000000e-01	6.400000e-01	4.988497e-01	1.306279e-03	1.306279e-03
6.400000e-01	6.800000e-01	4.745737e-01	1.274098e-03	1.274098e-03
6.800000e-01	7.200000e-01	4.523433e-01	1.243899e-03	1.243899e-03
7.200000e-01	7.600000e-01	4.306055e-01	1.213643e-03	1.213643e-03
7.600000e-01	8.000000e-01	4.128285e-01	1.188327e-03	1.188327e-03
8.000000e-01	8.400000e-01	3.913370e-01	1.156982e-03	1.156982e-03
8.400000e-01	8.800000e-01	3.780685e-01	1.137199e-03	1.137199e-03
8.800000e-01	9.200000e-01	3.591595e-01	1.108395e-03	1.108395e-03
9.200000e-01	9.600000e-01	3.441088e-01	1.084923e-03	1.084923e-03
9.600000e-01	1.000000e+00	3.286375e-01	1.060253e-03	1.060253e-03
1.000000e+00	1.040000e+00	3.146300e-01	1.037412e-03	1.037412e-03
1.040000e+00	1.080000e+00	3.016762e-01	1.015831e-03	1.015831e-03
1.080000e+00	1.120000e+00	2.887567e-01	9.938413e-04	9.938413e-04
1.120000e+00	1.160000e+00	2.766955e-01	9.728640e-04	9.728640e-04
1.160000e+00	1.200000e+00	2.657222e-01	9.533779e-04	9.533779e-04
1.200000e+00	1.240000e+00	2.551015e-01	9.341303e-04	9.341303e-04
1.240000e+00	1.280000e+00	2.455989e-01	9.165673e-04	9.165673e-04
1.280000e+00	1.320000e+00	2.359939e-01	8.984657e-04	8.984657e-04
1.320000e+00	1.360000e+00	2.271175e-01	8.814065e-04	8.814065e-04
1.360000e+00	1.400000e+00	2.194553e-01	8.664114e-04	8.664114e-04
1.400000e+00	1.440000e+00	2.115503e-01	8.506637e-04	8.506637e-04
1.440000e+00	1.480000e+00	2.038061e-01	8.349484e-04	8.349484e-04
1.480000e+00	1.520000e+00	1.951827e-01	8.170936e-04	8.170936e-04
1.520000e+00	1.560000e+00	1.899937e-01	8.061587e-04	8.061587e-04
1.560000e+00	1.600000e+00	1.838845e-01	7.930921e-04	7.930921e-04
1.600000e+00	1.640000e+00	1.769818e-01	7.780639e-04	7.780639e-04
1.640000e+00	1.680000e+00	1.710128e-01	7.648308e-04	7.648308e-04
1.680000e+00	1.720000e+00	1.648797e-01	7.509908e-04	7.509908e-04
1.720000e+00	1.760000e+00	1.603953e-01	7.407076e-04	7.407076e-04
1.760000e+00	1.800000e+00	1.554354e-01	7.291653e-04	7.291653e-04
1.800000e+00	1.840000e+00	1.501916e-01	7.167602e-04	7.167602e-04
1.840000e+00	1.880000e+00	1.460801e-01	7.068814e-04	7.068814e-04
1.880000e+00	1.920000e+00	1.417598e-01	6.963501e-04	6.963501e-04
1.920000e+00	1.960000e+00	1.379835e-01	6.870125e-04	6.870125e-04
1.960000e+00	2.000000e+00	1.334307e-01	6.755833e-04	6.755833e-04
# END HISTO1D

# BEGIN HISTO1D newDec
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	1.334567e-01	4.257604e-04	4.257604e-04
4.000000e-02	8.000000e-02	3.731040e-01	7.118853e-04	7.118853e-04
8.000000e-02	1.200000e-01	5.473528e-01	8.622409e-04	8.622409e-04
1.200000e-01	1.600000e-01	6.587507e-01	9.459228e-04	9.459228e-04
1.600000e-01	2.000000e-01	7.154455e-01	9.857878e-04	9.857878e-04
2.000000e-01	2.400000e-01	7.371633e-01	1.000638e-03	1.000638e-03
2.400000e-01	2.800000e-01	7.357980e-01	9.997109e-04	9.997109e-04
2.800000e-01	3.200000e-01	7.209100e-01	9.895450e-04	9.895450e-04
3.200000e-01	3.600000e-01	6.937675e-01	9.707381e-04	9.707381e-04
3.600000e-01	4.000000e-01	6.692802e-01	9.534526e-04	9.534526e-04
4.000000e-01	4.400000e-01	6.378020e-01	9.307608e-04	9.307608e-04
4.400000e-01	4.800000e-01	6.059518e-01	9.072231e-04	9.072231e-04
4.800000e-01	5.200000e-01	5.779655e-01	8.860252e-04	8.860252e-04
5.200000e-01	5.600000e-01	5.489255e-01	8.634792e-04	8.634792e-04
5.600000e-01	6.000000e-01	5.200770e-01	8.404831e-04	8.404831e-04
6.000000e-01	6.400000e-01	4.924590e-01	8.178623e-04	8.178623e-04
6.400000e-01	6.800000e-01	4.687720e-01	7.979505e-04	7.979505e-04
6.800000e-01	7.200000e-01	4.464635e-01	7.787321e-04	7.787321e-04
7.200000e-01	7.600000e-01	4.240707e-01	7.589520e-04	7.589520e-04
7.600000e-01	8.000000e-01	4.036640e-01	7.404659e-04	7.404659e-04
8.000000e-01	8.400000e-01	3.836525e-01	7.218784e-04	7.218784e-04
8.400000e-01	8.800000e-01	3.666060e-01	7.056590e-04	7.056590e-04
8.800000e-01	9.200000e-01	3.498340e-01	6.893282e-04	6.893282e-04
9.200000e-01	9.600000e-01	3.340018e-01	6.735494e-04	6.735494e-04
9.600000e-01	1.000000e+00	3.195835e-01	6.588512e-04	6.588512e-04
1.000000e+00	1.040000e+00	3.063730e-01	6.450900e-04	6.450900e-04
1.040000e+00	1.080000e+00	2.920552e-01	6.298362e-04	6.298362e-04
1.080000e+00	1.120000e+00	2.787725e-01	6.153471e-04	6.153471e-04
1.120000e+00	1.160000e+00	2.690975e-01	6.045747e-04	6.045747e-04
1.160000e+00	1.200000e+00	2.569205e-01	5.907375e-04	5.907375e-04
1.200000e+00	1.240000e+00	2.477073e-01	5.800488e-04	5.800488e-04
1.240000e+00	1.280000e+00	2.377429e-01	5.682624e-04	5.682624e-04
1.280000e+00	1.320000e+00	2.293555e-01	5.581484e-04	5.581484e-04
1.320000e+00	1.360000e+00	2.207006e-01	5.475160e-04	5.475160e-04
1.360000e+00	1.400000e+00	2.115077e-01	5.359919e-04	5.359919e-04
1.400000e+00	1.440000e+00	2.042504e-01	5.267161e-04	5.267161e-04
1.440000e+00	1.480000e+00	1.978393e-01	5.183838e-04	5.183838e-04
1.480000e+00	1.520000e+00	1.915640e-01	5.100962e-04	5.100962e-04
1.520000e+00	1.560000e+00	1.845539e-01	5.006760e-04	5.006760e-04
1.560000e+00	1.600000e+00	1.777992e-01	4.914281e-04	4.914281e-04
1.600000e+00	1.640000e+00	1.720646e-01	4.834380e-04	4.834380e-04
1.640000e+00	1.680000e+00	1.664222e-01	4.754455e-04	4.754455e-04
1.680000e+00	1.720000e+00	1.616927e-01	4.686411e-04	4.686411e-04
1.720000e+00	1.760000e+00	1.571574e-01	4.620218e-04	4.620218e-04
1.760000e+00	1.800000e+00	1.513507e-01	4.534061e-04	4.534061e-04
1.800000e+00	1.840000e+00	1.467950e-01	4.465302e-04	4.465302e-04
1.840000e+00	1.880000e+00	1.425124e-01	4.399683e-04	4.399683e-04
1.880000e+00	1.920000e+00	1.383995e-01	4.335732e-04	4.335732e-04
1.920000e+00	1.960000e+00	1.342282e-01	4.269893e-04	4.269893e-04
1.960000e+00	2.000000e+00	1.307673e-01	4.214487e-04	4.214487e-04
# END HISTO1D



==> images/effectOfDecays/pTk-LEP.dat <==
# BEGIN PLOT
PlotSize=10.0,6.3
DrawOnly=oldNoDec oldDec newNoDec newDec
Title=$\mathrm{K}^\pm$ transverse momentum at LEP
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
YMin=0.0001
YMax=0.9
LogY=0
RatioPlot=0
RatioPlotSameStyle=1
RatioPlotReference=oldNoDec
RatioPlotYMin=0.2
RatioPlotYMax=2.2
RatioPlotYLabel=with/without
Legend=1
LegendXPos=0.4
LegendYPos=0.95
BottomMargin=-0.04
# END PLOT

# BEGIN HISTO1D oldNoDec
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo decays
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00    4.000000e-02    8.256530e-02    5.851577e-04    5.851577e-04
4.000000e-02    8.000000e-02    2.334173e-01    9.838766e-04    9.838766e-04
8.000000e-02    1.200000e-01    3.580055e-01    1.218482e-03    1.218482e-03
1.200000e-01    1.600000e-01    4.520710e-01    1.369233e-03    1.369233e-03
1.600000e-01    2.000000e-01    5.131582e-01    1.458813e-03    1.458813e-03
2.000000e-01    2.400000e-01    5.545758e-01    1.516542e-03    1.516542e-03
2.400000e-01    2.800000e-01    5.814822e-01    1.552896e-03    1.552896e-03
2.800000e-01    3.200000e-01    5.922315e-01    1.567184e-03    1.567184e-03
3.200000e-01    3.600000e-01    5.959600e-01    1.572109e-03    1.572109e-03
3.600000e-01    4.000000e-01    5.948360e-01    1.570626e-03    1.570626e-03
4.000000e-01    4.400000e-01    5.827720e-01    1.554617e-03    1.554617e-03
4.400000e-01    4.800000e-01    5.683068e-01    1.535202e-03    1.535202e-03
4.800000e-01    5.200000e-01    5.552267e-01    1.517432e-03    1.517432e-03
5.200000e-01    5.600000e-01    5.390155e-01    1.495116e-03    1.495116e-03
5.600000e-01    6.000000e-01    5.179483e-01    1.465606e-03    1.465606e-03
6.000000e-01    6.400000e-01    4.997962e-01    1.439695e-03    1.439695e-03
6.400000e-01    6.800000e-01    4.796120e-01    1.410325e-03    1.410325e-03
6.800000e-01    7.200000e-01    4.604980e-01    1.381936e-03    1.381936e-03
7.200000e-01    7.600000e-01    4.411847e-01    1.352646e-03    1.352646e-03
7.600000e-01    8.000000e-01    4.249610e-01    1.327543e-03    1.327543e-03
8.000000e-01    8.400000e-01    4.063735e-01    1.298186e-03    1.298186e-03
8.400000e-01    8.800000e-01    3.880640e-01    1.268603e-03    1.268603e-03
8.800000e-01    9.200000e-01    3.731425e-01    1.243975e-03    1.243975e-03
9.200000e-01    9.600000e-01    3.547045e-01    1.212851e-03    1.212851e-03
9.600000e-01    1.000000e+00    3.429017e-01    1.192502e-03    1.192502e-03
1.000000e+00    1.040000e+00    3.287185e-01    1.167579e-03    1.167579e-03
1.040000e+00    1.080000e+00    3.148630e-01    1.142707e-03    1.142707e-03
1.080000e+00    1.120000e+00    3.040762e-01    1.122963e-03    1.122963e-03
1.120000e+00    1.160000e+00    2.904695e-01    1.097550e-03    1.097550e-03
1.160000e+00    1.200000e+00    2.794547e-01    1.076539e-03    1.076539e-03
1.200000e+00    1.240000e+00    2.690910e-01    1.056389e-03    1.056389e-03
1.240000e+00    1.280000e+00    2.596562e-01    1.037704e-03    1.037704e-03
1.280000e+00    1.320000e+00    2.493506e-01    1.016902e-03    1.016902e-03
1.320000e+00    1.360000e+00    2.409983e-01    9.997262e-04    9.997262e-04
1.360000e+00    1.400000e+00    2.329197e-01    9.828272e-04    9.828272e-04
1.400000e+00    1.440000e+00    2.245715e-01    9.650534e-04    9.650534e-04
1.440000e+00    1.480000e+00    2.159538e-01    9.463558e-04    9.463558e-04
1.480000e+00    1.520000e+00    2.089078e-01    9.307893e-04    9.307893e-04
1.520000e+00    1.560000e+00    2.023968e-01    9.161697e-04    9.161697e-04
1.560000e+00    1.600000e+00    1.949402e-01    8.991350e-04    8.991350e-04
1.600000e+00    1.640000e+00    1.889767e-01    8.852750e-04    8.852750e-04
1.640000e+00    1.680000e+00    1.834734e-01    8.722894e-04    8.722894e-04
1.680000e+00    1.720000e+00    1.780697e-01    8.593479e-04    8.593479e-04
1.720000e+00    1.760000e+00    1.717577e-01    8.439802e-04    8.439802e-04
1.760000e+00    1.800000e+00    1.671834e-01    8.326659e-04    8.326659e-04
1.800000e+00    1.840000e+00    1.614438e-01    8.182477e-04    8.182477e-04
1.840000e+00    1.880000e+00    1.574170e-01    8.079786e-04    8.079786e-04
1.880000e+00    1.920000e+00    1.525814e-01    7.954720e-04    7.954720e-04
1.920000e+00    1.960000e+00    1.471445e-01    7.811710e-04    7.811710e-04
1.960000e+00    2.000000e+00    1.436402e-01    7.718129e-04    7.718129e-04
# END HISTO1D

# BEGIN HISTO1D oldDec
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w decays
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00    4.000000e-02    1.186125e-01    4.096375e-04    4.096375e-04
4.000000e-02    8.000000e-02    3.342602e-01    6.876648e-04    6.876648e-04
8.000000e-02    1.200000e-01    4.988000e-01    8.400357e-04    8.400357e-04
1.200000e-01    1.600000e-01    6.083160e-01    9.276819e-04    9.276819e-04
1.600000e-01    2.000000e-01    6.678217e-01    9.719963e-04    9.719963e-04
2.000000e-01    2.400000e-01    6.951385e-01    9.916766e-04    9.916766e-04
2.400000e-01    2.800000e-01    7.031217e-01    9.973546e-04    9.973546e-04
2.800000e-01    3.200000e-01    6.943223e-01    9.910941e-04    9.910941e-04
3.200000e-01    3.600000e-01    6.775253e-01    9.790327e-04    9.790327e-04
3.600000e-01    4.000000e-01    6.565040e-01    9.637249e-04    9.637249e-04
4.000000e-01    4.400000e-01    6.320748e-01    9.456245e-04    9.456245e-04
4.400000e-01    4.800000e-01    6.014673e-01    9.224448e-04    9.224448e-04
4.800000e-01    5.200000e-01    5.762712e-01    9.029171e-04    9.029171e-04
5.200000e-01    5.600000e-01    5.492290e-01    8.814775e-04    8.814775e-04
5.600000e-01    6.000000e-01    5.231008e-01    8.602547e-04    8.602547e-04
6.000000e-01    6.400000e-01    4.980475e-01    8.394016e-04    8.394016e-04
6.400000e-01    6.800000e-01    4.731075e-01    8.181148e-04    8.181148e-04
6.800000e-01    7.200000e-01    4.500548e-01    7.979341e-04    7.979341e-04
7.200000e-01    7.600000e-01    4.294620e-01    7.794654e-04    7.794654e-04
7.600000e-01    8.000000e-01    4.079457e-01    7.596886e-04    7.596886e-04
8.000000e-01    8.400000e-01    3.892318e-01    7.420593e-04    7.420593e-04
8.400000e-01    8.800000e-01    3.725607e-01    7.259940e-04    7.259940e-04
8.800000e-01    9.200000e-01    3.553565e-01    7.090332e-04    7.090332e-04
9.200000e-01    9.600000e-01    3.376103e-01    6.911022e-04    6.911022e-04
9.600000e-01    1.000000e+00    3.242512e-01    6.772909e-04    6.772909e-04
1.000000e+00    1.040000e+00    3.102470e-01    6.625035e-04    6.625035e-04
1.040000e+00    1.080000e+00    2.968990e-01    6.480953e-04    6.480953e-04
1.080000e+00    1.120000e+00    2.847692e-01    6.347183e-04    6.347183e-04
1.120000e+00    1.160000e+00    2.733103e-01    6.218166e-04    6.218166e-04
1.160000e+00    1.200000e+00    2.620150e-01    6.088321e-04    6.088321e-04
1.200000e+00    1.240000e+00    2.522847e-01    5.974201e-04    5.974201e-04
1.240000e+00    1.280000e+00    2.418228e-01    5.849020e-04    5.849020e-04
1.280000e+00    1.320000e+00    2.327064e-01    5.737710e-04    5.737710e-04
1.320000e+00    1.360000e+00    2.235532e-01    5.623735e-04    5.623735e-04
1.360000e+00    1.400000e+00    2.163594e-01    5.532511e-04    5.532511e-04
1.400000e+00    1.440000e+00    2.097215e-01    5.446982e-04    5.446982e-04
1.440000e+00    1.480000e+00    2.013719e-01    5.337450e-04    5.337450e-04
1.480000e+00    1.520000e+00    1.954471e-01    5.258344e-04    5.258344e-04
1.520000e+00    1.560000e+00    1.880000e-01    5.157193e-04    5.157193e-04
1.560000e+00    1.600000e+00    1.826099e-01    5.082726e-04    5.082726e-04
1.600000e+00    1.640000e+00    1.757741e-01    4.986684e-04    4.986684e-04
1.640000e+00    1.680000e+00    1.708183e-01    4.915884e-04    4.915884e-04
1.680000e+00    1.720000e+00    1.658767e-01    4.844256e-04    4.844256e-04
1.720000e+00    1.760000e+00    1.601344e-01    4.759668e-04    4.759668e-04
1.760000e+00    1.800000e+00    1.548108e-01    4.679884e-04    4.679884e-04
1.800000e+00    1.840000e+00    1.494915e-01    4.598780e-04    4.598780e-04
1.840000e+00    1.880000e+00    1.458047e-01    4.541719e-04    4.541719e-04
1.880000e+00    1.920000e+00    1.421604e-01    4.484601e-04    4.484601e-04
1.920000e+00    1.960000e+00    1.385416e-01    4.427153e-04    4.427153e-04
1.960000e+00    2.000000e+00    1.334670e-01    4.345316e-04    4.345316e-04
# END HISTO1D

# BEGIN HISTO1D newNoDec
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	1.236581e-01	6.503726e-04	6.503726e-04
4.000000e-02	8.000000e-02	3.424292e-01	1.082272e-03	1.082272e-03
8.000000e-02	1.200000e-01	5.063100e-01	1.316011e-03	1.316011e-03
1.200000e-01	1.600000e-01	6.063285e-01	1.440141e-03	1.440141e-03
1.600000e-01	2.000000e-01	6.596932e-01	1.502180e-03	1.502180e-03
2.000000e-01	2.400000e-01	6.836305e-01	1.529191e-03	1.529191e-03
2.400000e-01	2.800000e-01	6.933860e-01	1.540063e-03	1.540063e-03
2.800000e-01	3.200000e-01	6.846088e-01	1.530285e-03	1.530285e-03
3.200000e-01	3.600000e-01	6.672355e-01	1.510743e-03	1.510743e-03
3.600000e-01	4.000000e-01	6.450325e-01	1.485395e-03	1.485395e-03
4.000000e-01	4.400000e-01	6.213995e-01	1.457929e-03	1.457929e-03
4.400000e-01	4.800000e-01	5.962445e-01	1.428115e-03	1.428115e-03
4.800000e-01	5.200000e-01	5.705182e-01	1.396966e-03	1.396966e-03
5.200000e-01	5.600000e-01	5.490265e-01	1.370401e-03	1.370401e-03
5.600000e-01	6.000000e-01	5.217815e-01	1.335966e-03	1.335966e-03
6.000000e-01	6.400000e-01	4.988497e-01	1.306279e-03	1.306279e-03
6.400000e-01	6.800000e-01	4.745737e-01	1.274098e-03	1.274098e-03
6.800000e-01	7.200000e-01	4.523433e-01	1.243899e-03	1.243899e-03
7.200000e-01	7.600000e-01	4.306055e-01	1.213643e-03	1.213643e-03
7.600000e-01	8.000000e-01	4.128285e-01	1.188327e-03	1.188327e-03
8.000000e-01	8.400000e-01	3.913370e-01	1.156982e-03	1.156982e-03
8.400000e-01	8.800000e-01	3.780685e-01	1.137199e-03	1.137199e-03
8.800000e-01	9.200000e-01	3.591595e-01	1.108395e-03	1.108395e-03
9.200000e-01	9.600000e-01	3.441088e-01	1.084923e-03	1.084923e-03
9.600000e-01	1.000000e+00	3.286375e-01	1.060253e-03	1.060253e-03
1.000000e+00	1.040000e+00	3.146300e-01	1.037412e-03	1.037412e-03
1.040000e+00	1.080000e+00	3.016762e-01	1.015831e-03	1.015831e-03
1.080000e+00	1.120000e+00	2.887567e-01	9.938413e-04	9.938413e-04
1.120000e+00	1.160000e+00	2.766955e-01	9.728640e-04	9.728640e-04
1.160000e+00	1.200000e+00	2.657222e-01	9.533779e-04	9.533779e-04
1.200000e+00	1.240000e+00	2.551015e-01	9.341303e-04	9.341303e-04
1.240000e+00	1.280000e+00	2.455989e-01	9.165673e-04	9.165673e-04
1.280000e+00	1.320000e+00	2.359939e-01	8.984657e-04	8.984657e-04
1.320000e+00	1.360000e+00	2.271175e-01	8.814065e-04	8.814065e-04
1.360000e+00	1.400000e+00	2.194553e-01	8.664114e-04	8.664114e-04
1.400000e+00	1.440000e+00	2.115503e-01	8.506637e-04	8.506637e-04
1.440000e+00	1.480000e+00	2.038061e-01	8.349484e-04	8.349484e-04
1.480000e+00	1.520000e+00	1.951827e-01	8.170936e-04	8.170936e-04
1.520000e+00	1.560000e+00	1.899937e-01	8.061587e-04	8.061587e-04
1.560000e+00	1.600000e+00	1.838845e-01	7.930921e-04	7.930921e-04
1.600000e+00	1.640000e+00	1.769818e-01	7.780639e-04	7.780639e-04
1.640000e+00	1.680000e+00	1.710128e-01	7.648308e-04	7.648308e-04
1.680000e+00	1.720000e+00	1.648797e-01	7.509908e-04	7.509908e-04
1.720000e+00	1.760000e+00	1.603953e-01	7.407076e-04	7.407076e-04
1.760000e+00	1.800000e+00	1.554354e-01	7.291653e-04	7.291653e-04
1.800000e+00	1.840000e+00	1.501916e-01	7.167602e-04	7.167602e-04
1.840000e+00	1.880000e+00	1.460801e-01	7.068814e-04	7.068814e-04
1.880000e+00	1.920000e+00	1.417598e-01	6.963501e-04	6.963501e-04
1.920000e+00	1.960000e+00	1.379835e-01	6.870125e-04	6.870125e-04
1.960000e+00	2.000000e+00	1.334307e-01	6.755833e-04	6.755833e-04
# END HISTO1D

# BEGIN HISTO1D newDec
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	1.334567e-01	4.257604e-04	4.257604e-04
4.000000e-02	8.000000e-02	3.731040e-01	7.118853e-04	7.118853e-04
8.000000e-02	1.200000e-01	5.473528e-01	8.622409e-04	8.622409e-04
1.200000e-01	1.600000e-01	6.587507e-01	9.459228e-04	9.459228e-04
1.600000e-01	2.000000e-01	7.154455e-01	9.857878e-04	9.857878e-04
2.000000e-01	2.400000e-01	7.371633e-01	1.000638e-03	1.000638e-03
2.400000e-01	2.800000e-01	7.357980e-01	9.997109e-04	9.997109e-04
2.800000e-01	3.200000e-01	7.209100e-01	9.895450e-04	9.895450e-04
3.200000e-01	3.600000e-01	6.937675e-01	9.707381e-04	9.707381e-04
3.600000e-01	4.000000e-01	6.692802e-01	9.534526e-04	9.534526e-04
4.000000e-01	4.400000e-01	6.378020e-01	9.307608e-04	9.307608e-04
4.400000e-01	4.800000e-01	6.059518e-01	9.072231e-04	9.072231e-04
4.800000e-01	5.200000e-01	5.779655e-01	8.860252e-04	8.860252e-04
5.200000e-01	5.600000e-01	5.489255e-01	8.634792e-04	8.634792e-04
5.600000e-01	6.000000e-01	5.200770e-01	8.404831e-04	8.404831e-04
6.000000e-01	6.400000e-01	4.924590e-01	8.178623e-04	8.178623e-04
6.400000e-01	6.800000e-01	4.687720e-01	7.979505e-04	7.979505e-04
6.800000e-01	7.200000e-01	4.464635e-01	7.787321e-04	7.787321e-04
7.200000e-01	7.600000e-01	4.240707e-01	7.589520e-04	7.589520e-04
7.600000e-01	8.000000e-01	4.036640e-01	7.404659e-04	7.404659e-04
8.000000e-01	8.400000e-01	3.836525e-01	7.218784e-04	7.218784e-04
8.400000e-01	8.800000e-01	3.666060e-01	7.056590e-04	7.056590e-04
8.800000e-01	9.200000e-01	3.498340e-01	6.893282e-04	6.893282e-04
9.200000e-01	9.600000e-01	3.340018e-01	6.735494e-04	6.735494e-04
9.600000e-01	1.000000e+00	3.195835e-01	6.588512e-04	6.588512e-04
1.000000e+00	1.040000e+00	3.063730e-01	6.450900e-04	6.450900e-04
1.040000e+00	1.080000e+00	2.920552e-01	6.298362e-04	6.298362e-04
1.080000e+00	1.120000e+00	2.787725e-01	6.153471e-04	6.153471e-04
1.120000e+00	1.160000e+00	2.690975e-01	6.045747e-04	6.045747e-04
1.160000e+00	1.200000e+00	2.569205e-01	5.907375e-04	5.907375e-04
1.200000e+00	1.240000e+00	2.477073e-01	5.800488e-04	5.800488e-04
1.240000e+00	1.280000e+00	2.377429e-01	5.682624e-04	5.682624e-04
1.280000e+00	1.320000e+00	2.293555e-01	5.581484e-04	5.581484e-04
1.320000e+00	1.360000e+00	2.207006e-01	5.475160e-04	5.475160e-04
1.360000e+00	1.400000e+00	2.115077e-01	5.359919e-04	5.359919e-04
1.400000e+00	1.440000e+00	2.042504e-01	5.267161e-04	5.267161e-04
1.440000e+00	1.480000e+00	1.978393e-01	5.183838e-04	5.183838e-04
1.480000e+00	1.520000e+00	1.915640e-01	5.100962e-04	5.100962e-04
1.520000e+00	1.560000e+00	1.845539e-01	5.006760e-04	5.006760e-04
1.560000e+00	1.600000e+00	1.777992e-01	4.914281e-04	4.914281e-04
1.600000e+00	1.640000e+00	1.720646e-01	4.834380e-04	4.834380e-04
1.640000e+00	1.680000e+00	1.664222e-01	4.754455e-04	4.754455e-04
1.680000e+00	1.720000e+00	1.616927e-01	4.686411e-04	4.686411e-04
1.720000e+00	1.760000e+00	1.571574e-01	4.620218e-04	4.620218e-04
1.760000e+00	1.800000e+00	1.513507e-01	4.534061e-04	4.534061e-04
1.800000e+00	1.840000e+00	1.467950e-01	4.465302e-04	4.465302e-04
1.840000e+00	1.880000e+00	1.425124e-01	4.399683e-04	4.399683e-04
1.880000e+00	1.920000e+00	1.383995e-01	4.335732e-04	4.335732e-04
1.920000e+00	1.960000e+00	1.342282e-01	4.269893e-04	4.269893e-04
1.960000e+00	2.000000e+00	1.307673e-01	4.214487e-04	4.214487e-04
# END HISTO1D



==> images/effectOfDecays/pTk-LHC-ref1.dat <==
# BEGIN PLOT
PlotSize=10.0,6.3
DrawOnly=oldNoDec oldDec
Title=$\mathrm{K}^\pm$ transverse momentum at LHC
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
YMin=0.0001
YMax=2.0
LogY=0
MainPlot=0
RatioPlot=1
RatioPlotSameStyle=1
RatioPlotReference=oldNoDec
RatioPlotYLabel=ratio
Legend=1
LegendOnly=text
LegendXPos=0.4
LegendYPos=0.95
TopMargin=-0.04
BottomMargin=-0.04
RatioPlotYSize=1.6
# END PLOT

# BEGIN HISTO1D text
LineColor=white
Title=w/wo (Gaussian)
# END HISTO1D

# BEGIN HISTO1D oldNoDec
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo decays
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00    4.000000e-02    1.706125e-01    4.069348e-04    4.069348e-04
4.000000e-02    8.000000e-02    4.961157e-01    6.939225e-04    6.939225e-04
8.000000e-02    1.200000e-01    7.776850e-01    8.688031e-04    8.688031e-04
1.200000e-01    1.600000e-01    1.004785e+00    9.875430e-04    9.875430e-04
1.600000e-01    2.000000e-01    1.176990e+00    1.068823e-03    1.068823e-03
2.000000e-01    2.400000e-01    1.295545e+00    1.121362e-03    1.121362e-03
2.400000e-01    2.800000e-01    1.366091e+00    1.151488e-03    1.151488e-03
2.800000e-01    3.200000e-01    1.396864e+00    1.164384e-03    1.164384e-03
3.200000e-01    3.600000e-01    1.393598e+00    1.163022e-03    1.163022e-03
3.600000e-01    4.000000e-01    1.357835e+00    1.148003e-03    1.148003e-03
4.000000e-01    4.400000e-01    1.300874e+00    1.123665e-03    1.123665e-03
4.400000e-01    4.800000e-01    1.229249e+00    1.092294e-03    1.092294e-03
4.800000e-01    5.200000e-01    1.144151e+00    1.053807e-03    1.053807e-03
5.200000e-01    5.600000e-01    1.056826e+00    1.012794e-03    1.012794e-03
5.600000e-01    6.000000e-01    9.626990e-01    9.666398e-04    9.666398e-04
6.000000e-01    6.400000e-01    8.703012e-01    9.190821e-04    9.190821e-04
6.400000e-01    6.800000e-01    7.847420e-01    8.727360e-04    8.727360e-04
6.800000e-01    7.200000e-01    6.994063e-01    8.239182e-04    8.239182e-04
7.200000e-01    7.600000e-01    6.239422e-01    7.782008e-04    7.782008e-04
7.600000e-01    8.000000e-01    5.540595e-01    7.333269e-04    7.333269e-04
8.000000e-01    8.400000e-01    4.913735e-01    6.905979e-04    6.905979e-04
8.400000e-01    8.800000e-01    4.369570e-01    6.512365e-04    6.512365e-04
8.800000e-01    9.200000e-01    3.871420e-01    6.129916e-04    6.129916e-04
9.200000e-01    9.600000e-01    3.455470e-01    5.791260e-04    5.791260e-04
9.600000e-01    1.000000e+00    3.086225e-01    5.473099e-04    5.473099e-04
1.000000e+00    1.040000e+00    2.747905e-01    5.164405e-04    5.164405e-04
1.040000e+00    1.080000e+00    2.471848e-01    4.898130e-04    4.898130e-04
1.080000e+00    1.120000e+00    2.228675e-01    4.650962e-04    4.650962e-04
1.120000e+00    1.160000e+00    2.002953e-01    4.409149e-04    4.409149e-04
1.160000e+00    1.200000e+00    1.818976e-01    4.201776e-04    4.201776e-04
1.200000e+00    1.240000e+00    1.648200e-01    3.999672e-04    3.999672e-04
1.240000e+00    1.280000e+00    1.509113e-01    3.827193e-04    3.827193e-04
1.280000e+00    1.320000e+00    1.374249e-01    3.652179e-04    3.652179e-04
1.320000e+00    1.360000e+00    1.263804e-01    3.502348e-04    3.502348e-04
1.360000e+00    1.400000e+00    1.156476e-01    3.350331e-04    3.350331e-04
1.400000e+00    1.440000e+00    1.064327e-01    3.214083e-04    3.214083e-04
1.440000e+00    1.480000e+00    9.809435e-02    3.085613e-04    3.085613e-04
1.480000e+00    1.520000e+00    9.068577e-02    2.966805e-04    2.966805e-04
1.520000e+00    1.560000e+00    8.347520e-02    2.846414e-04    2.846414e-04
1.560000e+00    1.600000e+00    7.694990e-02    2.732898e-04    2.732898e-04
1.600000e+00    1.640000e+00    7.113310e-02    2.627576e-04    2.627576e-04
1.640000e+00    1.680000e+00    6.578220e-02    2.526816e-04    2.526816e-04
1.680000e+00    1.720000e+00    6.099132e-02    2.433064e-04    2.433064e-04
1.720000e+00    1.760000e+00    5.671002e-02    2.346116e-04    2.346116e-04
1.760000e+00    1.800000e+00    5.294510e-02    2.266900e-04    2.266900e-04
1.800000e+00    1.840000e+00    4.883752e-02    2.177190e-04    2.177190e-04
1.840000e+00    1.880000e+00    4.527058e-02    2.096175e-04    2.096175e-04
1.880000e+00    1.920000e+00    4.221027e-02    2.024084e-04    2.024084e-04
1.920000e+00    1.960000e+00    3.917330e-02    1.949909e-04    1.949909e-04
1.960000e+00    2.000000e+00    3.657597e-02    1.884158e-04    1.884158e-04
# END HISTO1D

# BEGIN HISTO1D oldDec
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w decays
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00    4.000000e-02    2.711565e-01    3.241906e-04    3.241906e-04
4.000000e-02    8.000000e-02    7.759213e-01    5.484022e-04    5.484022e-04
8.000000e-02    1.200000e-01    1.182342e+00    6.769584e-04    6.769584e-04
1.200000e-01    1.600000e-01    1.466850e+00    7.540207e-04    7.540207e-04
1.600000e-01    2.000000e-01    1.626680e+00    7.940383e-04    7.940383e-04
2.000000e-01    2.400000e-01    1.683769e+00    8.078517e-04    8.078517e-04
2.400000e-01    2.800000e-01    1.667459e+00    8.039298e-04    8.039298e-04
2.800000e-01    3.200000e-01    1.600334e+00    7.875819e-04    7.875819e-04
3.200000e-01    3.600000e-01    1.503495e+00    7.633810e-04    7.633810e-04
3.600000e-01    4.000000e-01    1.391265e+00    7.343370e-04    7.343370e-04
4.000000e-01    4.400000e-01    1.271129e+00    7.019161e-04    7.019161e-04
4.400000e-01    4.800000e-01    1.149449e+00    6.674754e-04    6.674754e-04
4.800000e-01    5.200000e-01    1.031530e+00    6.323118e-04    6.323118e-04
5.200000e-01    5.600000e-01    9.189652e-01    5.968153e-04    5.968153e-04
5.600000e-01    6.000000e-01    8.155483e-01    5.622317e-04    5.622317e-04
6.000000e-01    6.400000e-01    7.200140e-01    5.282761e-04    5.282761e-04
6.400000e-01    6.800000e-01    6.329690e-01    4.953152e-04    4.953152e-04
6.800000e-01    7.200000e-01    5.564830e-01    4.644258e-04    4.644258e-04
7.200000e-01    7.600000e-01    4.886467e-01    4.351990e-04    4.351990e-04
7.600000e-01    8.000000e-01    4.274665e-01    4.070441e-04    4.070441e-04
8.000000e-01    8.400000e-01    3.751683e-01    3.813322e-04    3.813322e-04
8.400000e-01    8.800000e-01    3.302577e-01    3.577807e-04    3.577807e-04
8.800000e-01    9.200000e-01    2.913127e-01    3.360239e-04    3.360239e-04
9.200000e-01    9.600000e-01    2.573508e-01    3.158299e-04    3.158299e-04
9.600000e-01    1.000000e+00    2.278557e-01    2.971806e-04    2.971806e-04
1.000000e+00    1.040000e+00    2.026720e-01    2.802769e-04    2.802769e-04
1.040000e+00    1.080000e+00    1.807359e-01    2.646748e-04    2.646748e-04
1.080000e+00    1.120000e+00    1.619312e-01    2.505277e-04    2.505277e-04
1.120000e+00    1.160000e+00    1.455521e-01    2.375197e-04    2.375197e-04
1.160000e+00    1.200000e+00    1.310133e-01    2.253451e-04    2.253451e-04
1.200000e+00    1.240000e+00    1.184292e-01    2.142495e-04    2.142495e-04
1.240000e+00    1.280000e+00    1.074625e-01    2.040887e-04    2.040887e-04
1.280000e+00    1.320000e+00    9.774742e-02    1.946449e-04    1.946449e-04
1.320000e+00    1.360000e+00    8.885282e-02    1.855778e-04    1.855778e-04
1.360000e+00    1.400000e+00    8.127918e-02    1.774925e-04    1.774925e-04
1.400000e+00    1.440000e+00    7.430397e-02    1.697057e-04    1.697057e-04
1.440000e+00    1.480000e+00    6.828922e-02    1.626921e-04    1.626921e-04
1.480000e+00    1.520000e+00    6.233457e-02    1.554372e-04    1.554372e-04
1.520000e+00    1.560000e+00    5.715900e-02    1.488445e-04    1.488445e-04
1.560000e+00    1.600000e+00    5.231557e-02    1.423987e-04    1.423987e-04
1.600000e+00    1.640000e+00    4.833378e-02    1.368724e-04    1.368724e-04
1.640000e+00    1.680000e+00    4.477292e-02    1.317341e-04    1.317341e-04
1.680000e+00    1.720000e+00    4.118492e-02    1.263455e-04    1.263455e-04
1.720000e+00    1.760000e+00    3.805625e-02    1.214517e-04    1.214517e-04
1.760000e+00    1.800000e+00    3.520430e-02    1.168122e-04    1.168122e-04
1.800000e+00    1.840000e+00    3.255470e-02    1.123304e-04    1.123304e-04
1.840000e+00    1.880000e+00    3.006283e-02    1.079457e-04    1.079457e-04
1.880000e+00    1.920000e+00    2.796710e-02    1.041152e-04    1.041152e-04
1.920000e+00    1.960000e+00    2.574810e-02    9.989942e-05    9.989942e-05
1.960000e+00    2.000000e+00    2.393724e-02    9.632244e-05    9.632244e-05
# END HISTO1D

# BEGIN HISTO1D newNoDec
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.527778e-01	5.309816e-04	5.309816e-04
4.000000e-02	8.000000e-02	9.160600e-01	8.556397e-04	8.556397e-04
8.000000e-02	1.200000e-01	1.277643e+00	1.010494e-03	1.010494e-03
1.200000e-01	1.600000e-01	1.474806e+00	1.085667e-03	1.085667e-03
1.600000e-01	2.000000e-01	1.557941e+00	1.115847e-03	1.115847e-03
2.000000e-01	2.400000e-01	1.556866e+00	1.115461e-03	1.115461e-03
2.400000e-01	2.800000e-01	1.512915e+00	1.099604e-03	1.099604e-03
2.800000e-01	3.200000e-01	1.434030e+00	1.070553e-03	1.070553e-03
3.200000e-01	3.600000e-01	1.342028e+00	1.035642e-03	1.035642e-03
3.600000e-01	4.000000e-01	1.240660e+00	9.957616e-04	9.957616e-04
4.000000e-01	4.400000e-01	1.137633e+00	9.535205e-04	9.535205e-04
4.400000e-01	4.800000e-01	1.034466e+00	9.092579e-04	9.092579e-04
4.800000e-01	5.200000e-01	9.391420e-01	8.663523e-04	8.663523e-04
5.200000e-01	5.600000e-01	8.505205e-01	8.244635e-04	8.244635e-04
5.600000e-01	6.000000e-01	7.668183e-01	7.828439e-04	7.828439e-04
6.000000e-01	6.400000e-01	6.916650e-01	7.434930e-04	7.434930e-04
6.400000e-01	6.800000e-01	6.229287e-01	7.055830e-04	7.055830e-04
6.800000e-01	7.200000e-01	5.618135e-01	6.700775e-04	6.700775e-04
7.200000e-01	7.600000e-01	5.043660e-01	6.348949e-04	6.348949e-04
7.600000e-01	8.000000e-01	4.547130e-01	6.028338e-04	6.028338e-04
8.000000e-01	8.400000e-01	4.099183e-01	5.723710e-04	5.723710e-04
8.400000e-01	8.800000e-01	3.692060e-01	5.432045e-04	5.432045e-04
8.800000e-01	9.200000e-01	3.326440e-01	5.156070e-04	5.156070e-04
9.200000e-01	9.600000e-01	3.000500e-01	4.896952e-04	4.896952e-04
9.600000e-01	1.000000e+00	2.717310e-01	4.660136e-04	4.660136e-04
1.000000e+00	1.040000e+00	2.457689e-01	4.431925e-04	4.431925e-04
1.040000e+00	1.080000e+00	2.236845e-01	4.228116e-04	4.228116e-04
1.080000e+00	1.120000e+00	2.016489e-01	4.014457e-04	4.014457e-04
1.120000e+00	1.160000e+00	1.842974e-01	3.837854e-04	3.837854e-04
1.160000e+00	1.200000e+00	1.678641e-01	3.662755e-04	3.662755e-04
1.200000e+00	1.240000e+00	1.522085e-01	3.487774e-04	3.487774e-04
1.240000e+00	1.280000e+00	1.393149e-01	3.336782e-04	3.336782e-04
1.280000e+00	1.320000e+00	1.276481e-01	3.194009e-04	3.194009e-04
1.320000e+00	1.360000e+00	1.164641e-01	3.050879e-04	3.050879e-04
1.360000e+00	1.400000e+00	1.065276e-01	2.917830e-04	2.917830e-04
1.400000e+00	1.440000e+00	9.798485e-02	2.798391e-04	2.798391e-04
1.440000e+00	1.480000e+00	8.996485e-02	2.681423e-04	2.681423e-04
1.480000e+00	1.520000e+00	8.315002e-02	2.577865e-04	2.577865e-04
1.520000e+00	1.560000e+00	7.670045e-02	2.475870e-04	2.475870e-04
1.560000e+00	1.600000e+00	7.041230e-02	2.372210e-04	2.372210e-04
1.600000e+00	1.640000e+00	6.490818e-02	2.277606e-04	2.277606e-04
1.640000e+00	1.680000e+00	5.997150e-02	2.189280e-04	2.189280e-04
1.680000e+00	1.720000e+00	5.585880e-02	2.112879e-04	2.112879e-04
1.720000e+00	1.760000e+00	5.143520e-02	2.027492e-04	2.027492e-04
1.760000e+00	1.800000e+00	4.790352e-02	1.956648e-04	1.956648e-04
1.800000e+00	1.840000e+00	4.445575e-02	1.884920e-04	1.884920e-04
1.840000e+00	1.880000e+00	4.097363e-02	1.809594e-04	1.809594e-04
1.880000e+00	1.920000e+00	3.832265e-02	1.750075e-04	1.750075e-04
1.920000e+00	1.960000e+00	3.554302e-02	1.685412e-04	1.685412e-04
1.960000e+00	2.000000e+00	3.327167e-02	1.630671e-04	1.630671e-04
# END HISTO1D

# BEGIN HISTO1D newDec
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.505475e-01	3.606927e-04	3.606927e-04
4.000000e-02	8.000000e-02	9.553745e-01	5.954575e-04	5.954575e-04
8.000000e-02	1.200000e-01	1.391040e+00	7.185114e-04	7.185114e-04
1.200000e-01	1.600000e-01	1.652043e+00	7.830231e-04	7.830231e-04
1.600000e-01	2.000000e-01	1.765464e+00	8.094562e-04	8.094562e-04
2.000000e-01	2.400000e-01	1.766411e+00	8.096732e-04	8.096732e-04
2.400000e-01	2.800000e-01	1.693321e+00	7.927452e-04	7.927452e-04
2.800000e-01	3.200000e-01	1.577855e+00	7.652397e-04	7.652397e-04
3.200000e-01	3.600000e-01	1.443080e+00	7.318281e-04	7.318281e-04
3.600000e-01	4.000000e-01	1.303853e+00	6.956300e-04	6.956300e-04
4.000000e-01	4.400000e-01	1.167515e+00	6.582564e-04	6.582564e-04
4.400000e-01	4.800000e-01	1.038624e+00	6.208590e-04	6.208590e-04
4.800000e-01	5.200000e-01	9.231807e-01	5.853388e-04	5.853388e-04
5.200000e-01	5.600000e-01	8.177212e-01	5.508921e-04	5.508921e-04
5.600000e-01	6.000000e-01	7.252208e-01	5.187989e-04	5.187989e-04
6.000000e-01	6.400000e-01	6.424027e-01	4.882785e-04	4.882785e-04
6.400000e-01	6.800000e-01	5.705795e-01	4.601739e-04	4.601739e-04
6.800000e-01	7.200000e-01	5.066778e-01	4.336405e-04	4.336405e-04
7.200000e-01	7.600000e-01	4.502412e-01	4.087771e-04	4.087771e-04
7.600000e-01	8.000000e-01	4.000997e-01	3.853436e-04	3.853436e-04
8.000000e-01	8.400000e-01	3.557003e-01	3.633340e-04	3.633340e-04
8.400000e-01	8.800000e-01	3.177182e-01	3.433880e-04	3.433880e-04
8.800000e-01	9.200000e-01	2.839690e-01	3.246381e-04	3.246381e-04
9.200000e-01	9.600000e-01	2.545143e-01	3.073406e-04	3.073406e-04
9.600000e-01	1.000000e+00	2.282737e-01	2.910663e-04	2.910663e-04
1.000000e+00	1.040000e+00	2.045751e-01	2.755437e-04	2.755437e-04
1.040000e+00	1.080000e+00	1.844891e-01	2.616673e-04	2.616673e-04
1.080000e+00	1.120000e+00	1.667572e-01	2.487747e-04	2.487747e-04
1.120000e+00	1.160000e+00	1.505666e-01	2.363895e-04	2.363895e-04
1.160000e+00	1.200000e+00	1.360494e-01	2.247048e-04	2.247048e-04
1.200000e+00	1.240000e+00	1.231967e-01	2.138275e-04	2.138275e-04
1.240000e+00	1.280000e+00	1.121404e-01	2.040069e-04	2.040069e-04
1.280000e+00	1.320000e+00	1.020341e-01	1.945972e-04	1.945972e-04
1.320000e+00	1.360000e+00	9.273910e-02	1.855220e-04	1.855220e-04
1.360000e+00	1.400000e+00	8.424613e-02	1.768231e-04	1.768231e-04
1.400000e+00	1.440000e+00	7.706435e-02	1.691183e-04	1.691183e-04
1.440000e+00	1.480000e+00	7.058772e-02	1.618559e-04	1.618559e-04
1.480000e+00	1.520000e+00	6.487900e-02	1.551729e-04	1.551729e-04
1.520000e+00	1.560000e+00	5.938697e-02	1.484600e-04	1.484600e-04
1.560000e+00	1.600000e+00	5.441492e-02	1.421095e-04	1.421095e-04
1.600000e+00	1.640000e+00	5.007640e-02	1.363266e-04	1.363266e-04
1.640000e+00	1.680000e+00	4.608080e-02	1.307748e-04	1.307748e-04
1.680000e+00	1.720000e+00	4.271465e-02	1.259077e-04	1.259077e-04
1.720000e+00	1.760000e+00	3.917515e-02	1.205783e-04	1.205783e-04
1.760000e+00	1.800000e+00	3.640985e-02	1.162448e-04	1.162448e-04
1.800000e+00	1.840000e+00	3.355177e-02	1.115891e-04	1.115891e-04
1.840000e+00	1.880000e+00	3.100693e-02	1.072737e-04	1.072737e-04
1.880000e+00	1.920000e+00	2.872967e-02	1.032593e-04	1.032593e-04
1.920000e+00	1.960000e+00	2.663425e-02	9.942239e-05	9.942239e-05
1.960000e+00	2.000000e+00	2.470845e-02	9.576057e-05	9.576057e-05
# END HISTO1D



==> images/effectOfDecays/pTk-LHC-ref2.dat <==
# BEGIN PLOT
PlotSize=10.0,6.3
DrawOnly=newNoDec newDec
Title=$\mathrm{K}^\pm$ transverse momentum at LHC
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
YMin=0.0001
YMax=2.0
LogY=0
MainPlot=0
RatioPlot=1
RatioPlotSameStyle=1
RatioPlotReference=newNoDec
RatioPlotYLabel=ratio
Legend=1
LegendOnly=text
LegendXPos=0.4
LegendYPos=0.95
TopMargin=-0.04
BottomMargin=-0.04
RatioPlotYSize=1.6
# END PLOT

# BEGIN HISTO1D text
LineColor=white
Title=w/wo (Thermal)
# END HISTO1D

# BEGIN HISTO1D oldNoDec
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo decays
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00    4.000000e-02    1.706125e-01    4.069348e-04    4.069348e-04
4.000000e-02    8.000000e-02    4.961157e-01    6.939225e-04    6.939225e-04
8.000000e-02    1.200000e-01    7.776850e-01    8.688031e-04    8.688031e-04
1.200000e-01    1.600000e-01    1.004785e+00    9.875430e-04    9.875430e-04
1.600000e-01    2.000000e-01    1.176990e+00    1.068823e-03    1.068823e-03
2.000000e-01    2.400000e-01    1.295545e+00    1.121362e-03    1.121362e-03
2.400000e-01    2.800000e-01    1.366091e+00    1.151488e-03    1.151488e-03
2.800000e-01    3.200000e-01    1.396864e+00    1.164384e-03    1.164384e-03
3.200000e-01    3.600000e-01    1.393598e+00    1.163022e-03    1.163022e-03
3.600000e-01    4.000000e-01    1.357835e+00    1.148003e-03    1.148003e-03
4.000000e-01    4.400000e-01    1.300874e+00    1.123665e-03    1.123665e-03
4.400000e-01    4.800000e-01    1.229249e+00    1.092294e-03    1.092294e-03
4.800000e-01    5.200000e-01    1.144151e+00    1.053807e-03    1.053807e-03
5.200000e-01    5.600000e-01    1.056826e+00    1.012794e-03    1.012794e-03
5.600000e-01    6.000000e-01    9.626990e-01    9.666398e-04    9.666398e-04
6.000000e-01    6.400000e-01    8.703012e-01    9.190821e-04    9.190821e-04
6.400000e-01    6.800000e-01    7.847420e-01    8.727360e-04    8.727360e-04
6.800000e-01    7.200000e-01    6.994063e-01    8.239182e-04    8.239182e-04
7.200000e-01    7.600000e-01    6.239422e-01    7.782008e-04    7.782008e-04
7.600000e-01    8.000000e-01    5.540595e-01    7.333269e-04    7.333269e-04
8.000000e-01    8.400000e-01    4.913735e-01    6.905979e-04    6.905979e-04
8.400000e-01    8.800000e-01    4.369570e-01    6.512365e-04    6.512365e-04
8.800000e-01    9.200000e-01    3.871420e-01    6.129916e-04    6.129916e-04
9.200000e-01    9.600000e-01    3.455470e-01    5.791260e-04    5.791260e-04
9.600000e-01    1.000000e+00    3.086225e-01    5.473099e-04    5.473099e-04
1.000000e+00    1.040000e+00    2.747905e-01    5.164405e-04    5.164405e-04
1.040000e+00    1.080000e+00    2.471848e-01    4.898130e-04    4.898130e-04
1.080000e+00    1.120000e+00    2.228675e-01    4.650962e-04    4.650962e-04
1.120000e+00    1.160000e+00    2.002953e-01    4.409149e-04    4.409149e-04
1.160000e+00    1.200000e+00    1.818976e-01    4.201776e-04    4.201776e-04
1.200000e+00    1.240000e+00    1.648200e-01    3.999672e-04    3.999672e-04
1.240000e+00    1.280000e+00    1.509113e-01    3.827193e-04    3.827193e-04
1.280000e+00    1.320000e+00    1.374249e-01    3.652179e-04    3.652179e-04
1.320000e+00    1.360000e+00    1.263804e-01    3.502348e-04    3.502348e-04
1.360000e+00    1.400000e+00    1.156476e-01    3.350331e-04    3.350331e-04
1.400000e+00    1.440000e+00    1.064327e-01    3.214083e-04    3.214083e-04
1.440000e+00    1.480000e+00    9.809435e-02    3.085613e-04    3.085613e-04
1.480000e+00    1.520000e+00    9.068577e-02    2.966805e-04    2.966805e-04
1.520000e+00    1.560000e+00    8.347520e-02    2.846414e-04    2.846414e-04
1.560000e+00    1.600000e+00    7.694990e-02    2.732898e-04    2.732898e-04
1.600000e+00    1.640000e+00    7.113310e-02    2.627576e-04    2.627576e-04
1.640000e+00    1.680000e+00    6.578220e-02    2.526816e-04    2.526816e-04
1.680000e+00    1.720000e+00    6.099132e-02    2.433064e-04    2.433064e-04
1.720000e+00    1.760000e+00    5.671002e-02    2.346116e-04    2.346116e-04
1.760000e+00    1.800000e+00    5.294510e-02    2.266900e-04    2.266900e-04
1.800000e+00    1.840000e+00    4.883752e-02    2.177190e-04    2.177190e-04
1.840000e+00    1.880000e+00    4.527058e-02    2.096175e-04    2.096175e-04
1.880000e+00    1.920000e+00    4.221027e-02    2.024084e-04    2.024084e-04
1.920000e+00    1.960000e+00    3.917330e-02    1.949909e-04    1.949909e-04
1.960000e+00    2.000000e+00    3.657597e-02    1.884158e-04    1.884158e-04
# END HISTO1D

# BEGIN HISTO1D oldDec
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w decays
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00    4.000000e-02    2.711565e-01    3.241906e-04    3.241906e-04
4.000000e-02    8.000000e-02    7.759213e-01    5.484022e-04    5.484022e-04
8.000000e-02    1.200000e-01    1.182342e+00    6.769584e-04    6.769584e-04
1.200000e-01    1.600000e-01    1.466850e+00    7.540207e-04    7.540207e-04
1.600000e-01    2.000000e-01    1.626680e+00    7.940383e-04    7.940383e-04
2.000000e-01    2.400000e-01    1.683769e+00    8.078517e-04    8.078517e-04
2.400000e-01    2.800000e-01    1.667459e+00    8.039298e-04    8.039298e-04
2.800000e-01    3.200000e-01    1.600334e+00    7.875819e-04    7.875819e-04
3.200000e-01    3.600000e-01    1.503495e+00    7.633810e-04    7.633810e-04
3.600000e-01    4.000000e-01    1.391265e+00    7.343370e-04    7.343370e-04
4.000000e-01    4.400000e-01    1.271129e+00    7.019161e-04    7.019161e-04
4.400000e-01    4.800000e-01    1.149449e+00    6.674754e-04    6.674754e-04
4.800000e-01    5.200000e-01    1.031530e+00    6.323118e-04    6.323118e-04
5.200000e-01    5.600000e-01    9.189652e-01    5.968153e-04    5.968153e-04
5.600000e-01    6.000000e-01    8.155483e-01    5.622317e-04    5.622317e-04
6.000000e-01    6.400000e-01    7.200140e-01    5.282761e-04    5.282761e-04
6.400000e-01    6.800000e-01    6.329690e-01    4.953152e-04    4.953152e-04
6.800000e-01    7.200000e-01    5.564830e-01    4.644258e-04    4.644258e-04
7.200000e-01    7.600000e-01    4.886467e-01    4.351990e-04    4.351990e-04
7.600000e-01    8.000000e-01    4.274665e-01    4.070441e-04    4.070441e-04
8.000000e-01    8.400000e-01    3.751683e-01    3.813322e-04    3.813322e-04
8.400000e-01    8.800000e-01    3.302577e-01    3.577807e-04    3.577807e-04
8.800000e-01    9.200000e-01    2.913127e-01    3.360239e-04    3.360239e-04
9.200000e-01    9.600000e-01    2.573508e-01    3.158299e-04    3.158299e-04
9.600000e-01    1.000000e+00    2.278557e-01    2.971806e-04    2.971806e-04
1.000000e+00    1.040000e+00    2.026720e-01    2.802769e-04    2.802769e-04
1.040000e+00    1.080000e+00    1.807359e-01    2.646748e-04    2.646748e-04
1.080000e+00    1.120000e+00    1.619312e-01    2.505277e-04    2.505277e-04
1.120000e+00    1.160000e+00    1.455521e-01    2.375197e-04    2.375197e-04
1.160000e+00    1.200000e+00    1.310133e-01    2.253451e-04    2.253451e-04
1.200000e+00    1.240000e+00    1.184292e-01    2.142495e-04    2.142495e-04
1.240000e+00    1.280000e+00    1.074625e-01    2.040887e-04    2.040887e-04
1.280000e+00    1.320000e+00    9.774742e-02    1.946449e-04    1.946449e-04
1.320000e+00    1.360000e+00    8.885282e-02    1.855778e-04    1.855778e-04
1.360000e+00    1.400000e+00    8.127918e-02    1.774925e-04    1.774925e-04
1.400000e+00    1.440000e+00    7.430397e-02    1.697057e-04    1.697057e-04
1.440000e+00    1.480000e+00    6.828922e-02    1.626921e-04    1.626921e-04
1.480000e+00    1.520000e+00    6.233457e-02    1.554372e-04    1.554372e-04
1.520000e+00    1.560000e+00    5.715900e-02    1.488445e-04    1.488445e-04
1.560000e+00    1.600000e+00    5.231557e-02    1.423987e-04    1.423987e-04
1.600000e+00    1.640000e+00    4.833378e-02    1.368724e-04    1.368724e-04
1.640000e+00    1.680000e+00    4.477292e-02    1.317341e-04    1.317341e-04
1.680000e+00    1.720000e+00    4.118492e-02    1.263455e-04    1.263455e-04
1.720000e+00    1.760000e+00    3.805625e-02    1.214517e-04    1.214517e-04
1.760000e+00    1.800000e+00    3.520430e-02    1.168122e-04    1.168122e-04
1.800000e+00    1.840000e+00    3.255470e-02    1.123304e-04    1.123304e-04
1.840000e+00    1.880000e+00    3.006283e-02    1.079457e-04    1.079457e-04
1.880000e+00    1.920000e+00    2.796710e-02    1.041152e-04    1.041152e-04
1.920000e+00    1.960000e+00    2.574810e-02    9.989942e-05    9.989942e-05
1.960000e+00    2.000000e+00    2.393724e-02    9.632244e-05    9.632244e-05
# END HISTO1D

# BEGIN HISTO1D newNoDec
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.527778e-01	5.309816e-04	5.309816e-04
4.000000e-02	8.000000e-02	9.160600e-01	8.556397e-04	8.556397e-04
8.000000e-02	1.200000e-01	1.277643e+00	1.010494e-03	1.010494e-03
1.200000e-01	1.600000e-01	1.474806e+00	1.085667e-03	1.085667e-03
1.600000e-01	2.000000e-01	1.557941e+00	1.115847e-03	1.115847e-03
2.000000e-01	2.400000e-01	1.556866e+00	1.115461e-03	1.115461e-03
2.400000e-01	2.800000e-01	1.512915e+00	1.099604e-03	1.099604e-03
2.800000e-01	3.200000e-01	1.434030e+00	1.070553e-03	1.070553e-03
3.200000e-01	3.600000e-01	1.342028e+00	1.035642e-03	1.035642e-03
3.600000e-01	4.000000e-01	1.240660e+00	9.957616e-04	9.957616e-04
4.000000e-01	4.400000e-01	1.137633e+00	9.535205e-04	9.535205e-04
4.400000e-01	4.800000e-01	1.034466e+00	9.092579e-04	9.092579e-04
4.800000e-01	5.200000e-01	9.391420e-01	8.663523e-04	8.663523e-04
5.200000e-01	5.600000e-01	8.505205e-01	8.244635e-04	8.244635e-04
5.600000e-01	6.000000e-01	7.668183e-01	7.828439e-04	7.828439e-04
6.000000e-01	6.400000e-01	6.916650e-01	7.434930e-04	7.434930e-04
6.400000e-01	6.800000e-01	6.229287e-01	7.055830e-04	7.055830e-04
6.800000e-01	7.200000e-01	5.618135e-01	6.700775e-04	6.700775e-04
7.200000e-01	7.600000e-01	5.043660e-01	6.348949e-04	6.348949e-04
7.600000e-01	8.000000e-01	4.547130e-01	6.028338e-04	6.028338e-04
8.000000e-01	8.400000e-01	4.099183e-01	5.723710e-04	5.723710e-04
8.400000e-01	8.800000e-01	3.692060e-01	5.432045e-04	5.432045e-04
8.800000e-01	9.200000e-01	3.326440e-01	5.156070e-04	5.156070e-04
9.200000e-01	9.600000e-01	3.000500e-01	4.896952e-04	4.896952e-04
9.600000e-01	1.000000e+00	2.717310e-01	4.660136e-04	4.660136e-04
1.000000e+00	1.040000e+00	2.457689e-01	4.431925e-04	4.431925e-04
1.040000e+00	1.080000e+00	2.236845e-01	4.228116e-04	4.228116e-04
1.080000e+00	1.120000e+00	2.016489e-01	4.014457e-04	4.014457e-04
1.120000e+00	1.160000e+00	1.842974e-01	3.837854e-04	3.837854e-04
1.160000e+00	1.200000e+00	1.678641e-01	3.662755e-04	3.662755e-04
1.200000e+00	1.240000e+00	1.522085e-01	3.487774e-04	3.487774e-04
1.240000e+00	1.280000e+00	1.393149e-01	3.336782e-04	3.336782e-04
1.280000e+00	1.320000e+00	1.276481e-01	3.194009e-04	3.194009e-04
1.320000e+00	1.360000e+00	1.164641e-01	3.050879e-04	3.050879e-04
1.360000e+00	1.400000e+00	1.065276e-01	2.917830e-04	2.917830e-04
1.400000e+00	1.440000e+00	9.798485e-02	2.798391e-04	2.798391e-04
1.440000e+00	1.480000e+00	8.996485e-02	2.681423e-04	2.681423e-04
1.480000e+00	1.520000e+00	8.315002e-02	2.577865e-04	2.577865e-04
1.520000e+00	1.560000e+00	7.670045e-02	2.475870e-04	2.475870e-04
1.560000e+00	1.600000e+00	7.041230e-02	2.372210e-04	2.372210e-04
1.600000e+00	1.640000e+00	6.490818e-02	2.277606e-04	2.277606e-04
1.640000e+00	1.680000e+00	5.997150e-02	2.189280e-04	2.189280e-04
1.680000e+00	1.720000e+00	5.585880e-02	2.112879e-04	2.112879e-04
1.720000e+00	1.760000e+00	5.143520e-02	2.027492e-04	2.027492e-04
1.760000e+00	1.800000e+00	4.790352e-02	1.956648e-04	1.956648e-04
1.800000e+00	1.840000e+00	4.445575e-02	1.884920e-04	1.884920e-04
1.840000e+00	1.880000e+00	4.097363e-02	1.809594e-04	1.809594e-04
1.880000e+00	1.920000e+00	3.832265e-02	1.750075e-04	1.750075e-04
1.920000e+00	1.960000e+00	3.554302e-02	1.685412e-04	1.685412e-04
1.960000e+00	2.000000e+00	3.327167e-02	1.630671e-04	1.630671e-04
# END HISTO1D

# BEGIN HISTO1D newDec
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.505475e-01	3.606927e-04	3.606927e-04
4.000000e-02	8.000000e-02	9.553745e-01	5.954575e-04	5.954575e-04
8.000000e-02	1.200000e-01	1.391040e+00	7.185114e-04	7.185114e-04
1.200000e-01	1.600000e-01	1.652043e+00	7.830231e-04	7.830231e-04
1.600000e-01	2.000000e-01	1.765464e+00	8.094562e-04	8.094562e-04
2.000000e-01	2.400000e-01	1.766411e+00	8.096732e-04	8.096732e-04
2.400000e-01	2.800000e-01	1.693321e+00	7.927452e-04	7.927452e-04
2.800000e-01	3.200000e-01	1.577855e+00	7.652397e-04	7.652397e-04
3.200000e-01	3.600000e-01	1.443080e+00	7.318281e-04	7.318281e-04
3.600000e-01	4.000000e-01	1.303853e+00	6.956300e-04	6.956300e-04
4.000000e-01	4.400000e-01	1.167515e+00	6.582564e-04	6.582564e-04
4.400000e-01	4.800000e-01	1.038624e+00	6.208590e-04	6.208590e-04
4.800000e-01	5.200000e-01	9.231807e-01	5.853388e-04	5.853388e-04
5.200000e-01	5.600000e-01	8.177212e-01	5.508921e-04	5.508921e-04
5.600000e-01	6.000000e-01	7.252208e-01	5.187989e-04	5.187989e-04
6.000000e-01	6.400000e-01	6.424027e-01	4.882785e-04	4.882785e-04
6.400000e-01	6.800000e-01	5.705795e-01	4.601739e-04	4.601739e-04
6.800000e-01	7.200000e-01	5.066778e-01	4.336405e-04	4.336405e-04
7.200000e-01	7.600000e-01	4.502412e-01	4.087771e-04	4.087771e-04
7.600000e-01	8.000000e-01	4.000997e-01	3.853436e-04	3.853436e-04
8.000000e-01	8.400000e-01	3.557003e-01	3.633340e-04	3.633340e-04
8.400000e-01	8.800000e-01	3.177182e-01	3.433880e-04	3.433880e-04
8.800000e-01	9.200000e-01	2.839690e-01	3.246381e-04	3.246381e-04
9.200000e-01	9.600000e-01	2.545143e-01	3.073406e-04	3.073406e-04
9.600000e-01	1.000000e+00	2.282737e-01	2.910663e-04	2.910663e-04
1.000000e+00	1.040000e+00	2.045751e-01	2.755437e-04	2.755437e-04
1.040000e+00	1.080000e+00	1.844891e-01	2.616673e-04	2.616673e-04
1.080000e+00	1.120000e+00	1.667572e-01	2.487747e-04	2.487747e-04
1.120000e+00	1.160000e+00	1.505666e-01	2.363895e-04	2.363895e-04
1.160000e+00	1.200000e+00	1.360494e-01	2.247048e-04	2.247048e-04
1.200000e+00	1.240000e+00	1.231967e-01	2.138275e-04	2.138275e-04
1.240000e+00	1.280000e+00	1.121404e-01	2.040069e-04	2.040069e-04
1.280000e+00	1.320000e+00	1.020341e-01	1.945972e-04	1.945972e-04
1.320000e+00	1.360000e+00	9.273910e-02	1.855220e-04	1.855220e-04
1.360000e+00	1.400000e+00	8.424613e-02	1.768231e-04	1.768231e-04
1.400000e+00	1.440000e+00	7.706435e-02	1.691183e-04	1.691183e-04
1.440000e+00	1.480000e+00	7.058772e-02	1.618559e-04	1.618559e-04
1.480000e+00	1.520000e+00	6.487900e-02	1.551729e-04	1.551729e-04
1.520000e+00	1.560000e+00	5.938697e-02	1.484600e-04	1.484600e-04
1.560000e+00	1.600000e+00	5.441492e-02	1.421095e-04	1.421095e-04
1.600000e+00	1.640000e+00	5.007640e-02	1.363266e-04	1.363266e-04
1.640000e+00	1.680000e+00	4.608080e-02	1.307748e-04	1.307748e-04
1.680000e+00	1.720000e+00	4.271465e-02	1.259077e-04	1.259077e-04
1.720000e+00	1.760000e+00	3.917515e-02	1.205783e-04	1.205783e-04
1.760000e+00	1.800000e+00	3.640985e-02	1.162448e-04	1.162448e-04
1.800000e+00	1.840000e+00	3.355177e-02	1.115891e-04	1.115891e-04
1.840000e+00	1.880000e+00	3.100693e-02	1.072737e-04	1.072737e-04
1.880000e+00	1.920000e+00	2.872967e-02	1.032593e-04	1.032593e-04
1.920000e+00	1.960000e+00	2.663425e-02	9.942239e-05	9.942239e-05
1.960000e+00	2.000000e+00	2.470845e-02	9.576057e-05	9.576057e-05
# END HISTO1D



==> images/effectOfDecays/pTk-LHC-ref3.dat <==
# BEGIN PLOT
PlotSize=10.0,6.3
DrawOnly=oldNoDec newNoDec
Title=$\mathrm{K}^\pm$ transverse momentum at LHC
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
YMin=0.0001
YMax=2.0
LogY=0
MainPlot=0
RatioPlot=1
RatioPlotSameStyle=1
RatioPlotReference=oldNoDec
RatioPlotYLabel=ratio
Legend=1
LegendOnly=text
LegendXPos=0.4
LegendYPos=0.95
TopMargin=-0.04
BottomMargin=-0.04
RatioPlotYSize=1.6
# END PLOT

# BEGIN HISTO1D text
LineColor=white
Title=Thermal/Gaussian (wo)
# END HISTO1D

# BEGIN HISTO1D oldNoDec
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo decays
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00    4.000000e-02    1.706125e-01    4.069348e-04    4.069348e-04
4.000000e-02    8.000000e-02    4.961157e-01    6.939225e-04    6.939225e-04
8.000000e-02    1.200000e-01    7.776850e-01    8.688031e-04    8.688031e-04
1.200000e-01    1.600000e-01    1.004785e+00    9.875430e-04    9.875430e-04
1.600000e-01    2.000000e-01    1.176990e+00    1.068823e-03    1.068823e-03
2.000000e-01    2.400000e-01    1.295545e+00    1.121362e-03    1.121362e-03
2.400000e-01    2.800000e-01    1.366091e+00    1.151488e-03    1.151488e-03
2.800000e-01    3.200000e-01    1.396864e+00    1.164384e-03    1.164384e-03
3.200000e-01    3.600000e-01    1.393598e+00    1.163022e-03    1.163022e-03
3.600000e-01    4.000000e-01    1.357835e+00    1.148003e-03    1.148003e-03
4.000000e-01    4.400000e-01    1.300874e+00    1.123665e-03    1.123665e-03
4.400000e-01    4.800000e-01    1.229249e+00    1.092294e-03    1.092294e-03
4.800000e-01    5.200000e-01    1.144151e+00    1.053807e-03    1.053807e-03
5.200000e-01    5.600000e-01    1.056826e+00    1.012794e-03    1.012794e-03
5.600000e-01    6.000000e-01    9.626990e-01    9.666398e-04    9.666398e-04
6.000000e-01    6.400000e-01    8.703012e-01    9.190821e-04    9.190821e-04
6.400000e-01    6.800000e-01    7.847420e-01    8.727360e-04    8.727360e-04
6.800000e-01    7.200000e-01    6.994063e-01    8.239182e-04    8.239182e-04
7.200000e-01    7.600000e-01    6.239422e-01    7.782008e-04    7.782008e-04
7.600000e-01    8.000000e-01    5.540595e-01    7.333269e-04    7.333269e-04
8.000000e-01    8.400000e-01    4.913735e-01    6.905979e-04    6.905979e-04
8.400000e-01    8.800000e-01    4.369570e-01    6.512365e-04    6.512365e-04
8.800000e-01    9.200000e-01    3.871420e-01    6.129916e-04    6.129916e-04
9.200000e-01    9.600000e-01    3.455470e-01    5.791260e-04    5.791260e-04
9.600000e-01    1.000000e+00    3.086225e-01    5.473099e-04    5.473099e-04
1.000000e+00    1.040000e+00    2.747905e-01    5.164405e-04    5.164405e-04
1.040000e+00    1.080000e+00    2.471848e-01    4.898130e-04    4.898130e-04
1.080000e+00    1.120000e+00    2.228675e-01    4.650962e-04    4.650962e-04
1.120000e+00    1.160000e+00    2.002953e-01    4.409149e-04    4.409149e-04
1.160000e+00    1.200000e+00    1.818976e-01    4.201776e-04    4.201776e-04
1.200000e+00    1.240000e+00    1.648200e-01    3.999672e-04    3.999672e-04
1.240000e+00    1.280000e+00    1.509113e-01    3.827193e-04    3.827193e-04
1.280000e+00    1.320000e+00    1.374249e-01    3.652179e-04    3.652179e-04
1.320000e+00    1.360000e+00    1.263804e-01    3.502348e-04    3.502348e-04
1.360000e+00    1.400000e+00    1.156476e-01    3.350331e-04    3.350331e-04
1.400000e+00    1.440000e+00    1.064327e-01    3.214083e-04    3.214083e-04
1.440000e+00    1.480000e+00    9.809435e-02    3.085613e-04    3.085613e-04
1.480000e+00    1.520000e+00    9.068577e-02    2.966805e-04    2.966805e-04
1.520000e+00    1.560000e+00    8.347520e-02    2.846414e-04    2.846414e-04
1.560000e+00    1.600000e+00    7.694990e-02    2.732898e-04    2.732898e-04
1.600000e+00    1.640000e+00    7.113310e-02    2.627576e-04    2.627576e-04
1.640000e+00    1.680000e+00    6.578220e-02    2.526816e-04    2.526816e-04
1.680000e+00    1.720000e+00    6.099132e-02    2.433064e-04    2.433064e-04
1.720000e+00    1.760000e+00    5.671002e-02    2.346116e-04    2.346116e-04
1.760000e+00    1.800000e+00    5.294510e-02    2.266900e-04    2.266900e-04
1.800000e+00    1.840000e+00    4.883752e-02    2.177190e-04    2.177190e-04
1.840000e+00    1.880000e+00    4.527058e-02    2.096175e-04    2.096175e-04
1.880000e+00    1.920000e+00    4.221027e-02    2.024084e-04    2.024084e-04
1.920000e+00    1.960000e+00    3.917330e-02    1.949909e-04    1.949909e-04
1.960000e+00    2.000000e+00    3.657597e-02    1.884158e-04    1.884158e-04
# END HISTO1D

# BEGIN HISTO1D oldDec
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w decays
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00    4.000000e-02    2.711565e-01    3.241906e-04    3.241906e-04
4.000000e-02    8.000000e-02    7.759213e-01    5.484022e-04    5.484022e-04
8.000000e-02    1.200000e-01    1.182342e+00    6.769584e-04    6.769584e-04
1.200000e-01    1.600000e-01    1.466850e+00    7.540207e-04    7.540207e-04
1.600000e-01    2.000000e-01    1.626680e+00    7.940383e-04    7.940383e-04
2.000000e-01    2.400000e-01    1.683769e+00    8.078517e-04    8.078517e-04
2.400000e-01    2.800000e-01    1.667459e+00    8.039298e-04    8.039298e-04
2.800000e-01    3.200000e-01    1.600334e+00    7.875819e-04    7.875819e-04
3.200000e-01    3.600000e-01    1.503495e+00    7.633810e-04    7.633810e-04
3.600000e-01    4.000000e-01    1.391265e+00    7.343370e-04    7.343370e-04
4.000000e-01    4.400000e-01    1.271129e+00    7.019161e-04    7.019161e-04
4.400000e-01    4.800000e-01    1.149449e+00    6.674754e-04    6.674754e-04
4.800000e-01    5.200000e-01    1.031530e+00    6.323118e-04    6.323118e-04
5.200000e-01    5.600000e-01    9.189652e-01    5.968153e-04    5.968153e-04
5.600000e-01    6.000000e-01    8.155483e-01    5.622317e-04    5.622317e-04
6.000000e-01    6.400000e-01    7.200140e-01    5.282761e-04    5.282761e-04
6.400000e-01    6.800000e-01    6.329690e-01    4.953152e-04    4.953152e-04
6.800000e-01    7.200000e-01    5.564830e-01    4.644258e-04    4.644258e-04
7.200000e-01    7.600000e-01    4.886467e-01    4.351990e-04    4.351990e-04
7.600000e-01    8.000000e-01    4.274665e-01    4.070441e-04    4.070441e-04
8.000000e-01    8.400000e-01    3.751683e-01    3.813322e-04    3.813322e-04
8.400000e-01    8.800000e-01    3.302577e-01    3.577807e-04    3.577807e-04
8.800000e-01    9.200000e-01    2.913127e-01    3.360239e-04    3.360239e-04
9.200000e-01    9.600000e-01    2.573508e-01    3.158299e-04    3.158299e-04
9.600000e-01    1.000000e+00    2.278557e-01    2.971806e-04    2.971806e-04
1.000000e+00    1.040000e+00    2.026720e-01    2.802769e-04    2.802769e-04
1.040000e+00    1.080000e+00    1.807359e-01    2.646748e-04    2.646748e-04
1.080000e+00    1.120000e+00    1.619312e-01    2.505277e-04    2.505277e-04
1.120000e+00    1.160000e+00    1.455521e-01    2.375197e-04    2.375197e-04
1.160000e+00    1.200000e+00    1.310133e-01    2.253451e-04    2.253451e-04
1.200000e+00    1.240000e+00    1.184292e-01    2.142495e-04    2.142495e-04
1.240000e+00    1.280000e+00    1.074625e-01    2.040887e-04    2.040887e-04
1.280000e+00    1.320000e+00    9.774742e-02    1.946449e-04    1.946449e-04
1.320000e+00    1.360000e+00    8.885282e-02    1.855778e-04    1.855778e-04
1.360000e+00    1.400000e+00    8.127918e-02    1.774925e-04    1.774925e-04
1.400000e+00    1.440000e+00    7.430397e-02    1.697057e-04    1.697057e-04
1.440000e+00    1.480000e+00    6.828922e-02    1.626921e-04    1.626921e-04
1.480000e+00    1.520000e+00    6.233457e-02    1.554372e-04    1.554372e-04
1.520000e+00    1.560000e+00    5.715900e-02    1.488445e-04    1.488445e-04
1.560000e+00    1.600000e+00    5.231557e-02    1.423987e-04    1.423987e-04
1.600000e+00    1.640000e+00    4.833378e-02    1.368724e-04    1.368724e-04
1.640000e+00    1.680000e+00    4.477292e-02    1.317341e-04    1.317341e-04
1.680000e+00    1.720000e+00    4.118492e-02    1.263455e-04    1.263455e-04
1.720000e+00    1.760000e+00    3.805625e-02    1.214517e-04    1.214517e-04
1.760000e+00    1.800000e+00    3.520430e-02    1.168122e-04    1.168122e-04
1.800000e+00    1.840000e+00    3.255470e-02    1.123304e-04    1.123304e-04
1.840000e+00    1.880000e+00    3.006283e-02    1.079457e-04    1.079457e-04
1.880000e+00    1.920000e+00    2.796710e-02    1.041152e-04    1.041152e-04
1.920000e+00    1.960000e+00    2.574810e-02    9.989942e-05    9.989942e-05
1.960000e+00    2.000000e+00    2.393724e-02    9.632244e-05    9.632244e-05
# END HISTO1D

# BEGIN HISTO1D newNoDec
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.527778e-01	5.309816e-04	5.309816e-04
4.000000e-02	8.000000e-02	9.160600e-01	8.556397e-04	8.556397e-04
8.000000e-02	1.200000e-01	1.277643e+00	1.010494e-03	1.010494e-03
1.200000e-01	1.600000e-01	1.474806e+00	1.085667e-03	1.085667e-03
1.600000e-01	2.000000e-01	1.557941e+00	1.115847e-03	1.115847e-03
2.000000e-01	2.400000e-01	1.556866e+00	1.115461e-03	1.115461e-03
2.400000e-01	2.800000e-01	1.512915e+00	1.099604e-03	1.099604e-03
2.800000e-01	3.200000e-01	1.434030e+00	1.070553e-03	1.070553e-03
3.200000e-01	3.600000e-01	1.342028e+00	1.035642e-03	1.035642e-03
3.600000e-01	4.000000e-01	1.240660e+00	9.957616e-04	9.957616e-04
4.000000e-01	4.400000e-01	1.137633e+00	9.535205e-04	9.535205e-04
4.400000e-01	4.800000e-01	1.034466e+00	9.092579e-04	9.092579e-04
4.800000e-01	5.200000e-01	9.391420e-01	8.663523e-04	8.663523e-04
5.200000e-01	5.600000e-01	8.505205e-01	8.244635e-04	8.244635e-04
5.600000e-01	6.000000e-01	7.668183e-01	7.828439e-04	7.828439e-04
6.000000e-01	6.400000e-01	6.916650e-01	7.434930e-04	7.434930e-04
6.400000e-01	6.800000e-01	6.229287e-01	7.055830e-04	7.055830e-04
6.800000e-01	7.200000e-01	5.618135e-01	6.700775e-04	6.700775e-04
7.200000e-01	7.600000e-01	5.043660e-01	6.348949e-04	6.348949e-04
7.600000e-01	8.000000e-01	4.547130e-01	6.028338e-04	6.028338e-04
8.000000e-01	8.400000e-01	4.099183e-01	5.723710e-04	5.723710e-04
8.400000e-01	8.800000e-01	3.692060e-01	5.432045e-04	5.432045e-04
8.800000e-01	9.200000e-01	3.326440e-01	5.156070e-04	5.156070e-04
9.200000e-01	9.600000e-01	3.000500e-01	4.896952e-04	4.896952e-04
9.600000e-01	1.000000e+00	2.717310e-01	4.660136e-04	4.660136e-04
1.000000e+00	1.040000e+00	2.457689e-01	4.431925e-04	4.431925e-04
1.040000e+00	1.080000e+00	2.236845e-01	4.228116e-04	4.228116e-04
1.080000e+00	1.120000e+00	2.016489e-01	4.014457e-04	4.014457e-04
1.120000e+00	1.160000e+00	1.842974e-01	3.837854e-04	3.837854e-04
1.160000e+00	1.200000e+00	1.678641e-01	3.662755e-04	3.662755e-04
1.200000e+00	1.240000e+00	1.522085e-01	3.487774e-04	3.487774e-04
1.240000e+00	1.280000e+00	1.393149e-01	3.336782e-04	3.336782e-04
1.280000e+00	1.320000e+00	1.276481e-01	3.194009e-04	3.194009e-04
1.320000e+00	1.360000e+00	1.164641e-01	3.050879e-04	3.050879e-04
1.360000e+00	1.400000e+00	1.065276e-01	2.917830e-04	2.917830e-04
1.400000e+00	1.440000e+00	9.798485e-02	2.798391e-04	2.798391e-04
1.440000e+00	1.480000e+00	8.996485e-02	2.681423e-04	2.681423e-04
1.480000e+00	1.520000e+00	8.315002e-02	2.577865e-04	2.577865e-04
1.520000e+00	1.560000e+00	7.670045e-02	2.475870e-04	2.475870e-04
1.560000e+00	1.600000e+00	7.041230e-02	2.372210e-04	2.372210e-04
1.600000e+00	1.640000e+00	6.490818e-02	2.277606e-04	2.277606e-04
1.640000e+00	1.680000e+00	5.997150e-02	2.189280e-04	2.189280e-04
1.680000e+00	1.720000e+00	5.585880e-02	2.112879e-04	2.112879e-04
1.720000e+00	1.760000e+00	5.143520e-02	2.027492e-04	2.027492e-04
1.760000e+00	1.800000e+00	4.790352e-02	1.956648e-04	1.956648e-04
1.800000e+00	1.840000e+00	4.445575e-02	1.884920e-04	1.884920e-04
1.840000e+00	1.880000e+00	4.097363e-02	1.809594e-04	1.809594e-04
1.880000e+00	1.920000e+00	3.832265e-02	1.750075e-04	1.750075e-04
1.920000e+00	1.960000e+00	3.554302e-02	1.685412e-04	1.685412e-04
1.960000e+00	2.000000e+00	3.327167e-02	1.630671e-04	1.630671e-04
# END HISTO1D

# BEGIN HISTO1D newDec
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.505475e-01	3.606927e-04	3.606927e-04
4.000000e-02	8.000000e-02	9.553745e-01	5.954575e-04	5.954575e-04
8.000000e-02	1.200000e-01	1.391040e+00	7.185114e-04	7.185114e-04
1.200000e-01	1.600000e-01	1.652043e+00	7.830231e-04	7.830231e-04
1.600000e-01	2.000000e-01	1.765464e+00	8.094562e-04	8.094562e-04
2.000000e-01	2.400000e-01	1.766411e+00	8.096732e-04	8.096732e-04
2.400000e-01	2.800000e-01	1.693321e+00	7.927452e-04	7.927452e-04
2.800000e-01	3.200000e-01	1.577855e+00	7.652397e-04	7.652397e-04
3.200000e-01	3.600000e-01	1.443080e+00	7.318281e-04	7.318281e-04
3.600000e-01	4.000000e-01	1.303853e+00	6.956300e-04	6.956300e-04
4.000000e-01	4.400000e-01	1.167515e+00	6.582564e-04	6.582564e-04
4.400000e-01	4.800000e-01	1.038624e+00	6.208590e-04	6.208590e-04
4.800000e-01	5.200000e-01	9.231807e-01	5.853388e-04	5.853388e-04
5.200000e-01	5.600000e-01	8.177212e-01	5.508921e-04	5.508921e-04
5.600000e-01	6.000000e-01	7.252208e-01	5.187989e-04	5.187989e-04
6.000000e-01	6.400000e-01	6.424027e-01	4.882785e-04	4.882785e-04
6.400000e-01	6.800000e-01	5.705795e-01	4.601739e-04	4.601739e-04
6.800000e-01	7.200000e-01	5.066778e-01	4.336405e-04	4.336405e-04
7.200000e-01	7.600000e-01	4.502412e-01	4.087771e-04	4.087771e-04
7.600000e-01	8.000000e-01	4.000997e-01	3.853436e-04	3.853436e-04
8.000000e-01	8.400000e-01	3.557003e-01	3.633340e-04	3.633340e-04
8.400000e-01	8.800000e-01	3.177182e-01	3.433880e-04	3.433880e-04
8.800000e-01	9.200000e-01	2.839690e-01	3.246381e-04	3.246381e-04
9.200000e-01	9.600000e-01	2.545143e-01	3.073406e-04	3.073406e-04
9.600000e-01	1.000000e+00	2.282737e-01	2.910663e-04	2.910663e-04
1.000000e+00	1.040000e+00	2.045751e-01	2.755437e-04	2.755437e-04
1.040000e+00	1.080000e+00	1.844891e-01	2.616673e-04	2.616673e-04
1.080000e+00	1.120000e+00	1.667572e-01	2.487747e-04	2.487747e-04
1.120000e+00	1.160000e+00	1.505666e-01	2.363895e-04	2.363895e-04
1.160000e+00	1.200000e+00	1.360494e-01	2.247048e-04	2.247048e-04
1.200000e+00	1.240000e+00	1.231967e-01	2.138275e-04	2.138275e-04
1.240000e+00	1.280000e+00	1.121404e-01	2.040069e-04	2.040069e-04
1.280000e+00	1.320000e+00	1.020341e-01	1.945972e-04	1.945972e-04
1.320000e+00	1.360000e+00	9.273910e-02	1.855220e-04	1.855220e-04
1.360000e+00	1.400000e+00	8.424613e-02	1.768231e-04	1.768231e-04
1.400000e+00	1.440000e+00	7.706435e-02	1.691183e-04	1.691183e-04
1.440000e+00	1.480000e+00	7.058772e-02	1.618559e-04	1.618559e-04
1.480000e+00	1.520000e+00	6.487900e-02	1.551729e-04	1.551729e-04
1.520000e+00	1.560000e+00	5.938697e-02	1.484600e-04	1.484600e-04
1.560000e+00	1.600000e+00	5.441492e-02	1.421095e-04	1.421095e-04
1.600000e+00	1.640000e+00	5.007640e-02	1.363266e-04	1.363266e-04
1.640000e+00	1.680000e+00	4.608080e-02	1.307748e-04	1.307748e-04
1.680000e+00	1.720000e+00	4.271465e-02	1.259077e-04	1.259077e-04
1.720000e+00	1.760000e+00	3.917515e-02	1.205783e-04	1.205783e-04
1.760000e+00	1.800000e+00	3.640985e-02	1.162448e-04	1.162448e-04
1.800000e+00	1.840000e+00	3.355177e-02	1.115891e-04	1.115891e-04
1.840000e+00	1.880000e+00	3.100693e-02	1.072737e-04	1.072737e-04
1.880000e+00	1.920000e+00	2.872967e-02	1.032593e-04	1.032593e-04
1.920000e+00	1.960000e+00	2.663425e-02	9.942239e-05	9.942239e-05
1.960000e+00	2.000000e+00	2.470845e-02	9.576057e-05	9.576057e-05
# END HISTO1D



==> images/effectOfDecays/pTk-LHC-ref4.dat <==
# BEGIN PLOT
PlotSize=10.0,6.3
DrawOnly=oldDec newDec
Title=$\mathrm{K}^\pm$ transverse momentum at LHC
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
YMin=0.0001
YMax=2.0
LogY=0
MainPlot=0
RatioPlot=1
RatioPlotSameStyle=1
RatioPlotReference=oldDec
RatioPlotYLabel=ratio
Legend=1
LegendOnly=text
LegendXPos=0.4
LegendYPos=0.95
TopMargin=-0.04
RatioPlotYSize=1.6
# END PLOT

# BEGIN HISTO1D text
LineColor=white
Title=Thermal/Gaussian (w)
# END HISTO1D

# BEGIN HISTO1D oldNoDec
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo decays
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00    4.000000e-02    1.706125e-01    4.069348e-04    4.069348e-04
4.000000e-02    8.000000e-02    4.961157e-01    6.939225e-04    6.939225e-04
8.000000e-02    1.200000e-01    7.776850e-01    8.688031e-04    8.688031e-04
1.200000e-01    1.600000e-01    1.004785e+00    9.875430e-04    9.875430e-04
1.600000e-01    2.000000e-01    1.176990e+00    1.068823e-03    1.068823e-03
2.000000e-01    2.400000e-01    1.295545e+00    1.121362e-03    1.121362e-03
2.400000e-01    2.800000e-01    1.366091e+00    1.151488e-03    1.151488e-03
2.800000e-01    3.200000e-01    1.396864e+00    1.164384e-03    1.164384e-03
3.200000e-01    3.600000e-01    1.393598e+00    1.163022e-03    1.163022e-03
3.600000e-01    4.000000e-01    1.357835e+00    1.148003e-03    1.148003e-03
4.000000e-01    4.400000e-01    1.300874e+00    1.123665e-03    1.123665e-03
4.400000e-01    4.800000e-01    1.229249e+00    1.092294e-03    1.092294e-03
4.800000e-01    5.200000e-01    1.144151e+00    1.053807e-03    1.053807e-03
5.200000e-01    5.600000e-01    1.056826e+00    1.012794e-03    1.012794e-03
5.600000e-01    6.000000e-01    9.626990e-01    9.666398e-04    9.666398e-04
6.000000e-01    6.400000e-01    8.703012e-01    9.190821e-04    9.190821e-04
6.400000e-01    6.800000e-01    7.847420e-01    8.727360e-04    8.727360e-04
6.800000e-01    7.200000e-01    6.994063e-01    8.239182e-04    8.239182e-04
7.200000e-01    7.600000e-01    6.239422e-01    7.782008e-04    7.782008e-04
7.600000e-01    8.000000e-01    5.540595e-01    7.333269e-04    7.333269e-04
8.000000e-01    8.400000e-01    4.913735e-01    6.905979e-04    6.905979e-04
8.400000e-01    8.800000e-01    4.369570e-01    6.512365e-04    6.512365e-04
8.800000e-01    9.200000e-01    3.871420e-01    6.129916e-04    6.129916e-04
9.200000e-01    9.600000e-01    3.455470e-01    5.791260e-04    5.791260e-04
9.600000e-01    1.000000e+00    3.086225e-01    5.473099e-04    5.473099e-04
1.000000e+00    1.040000e+00    2.747905e-01    5.164405e-04    5.164405e-04
1.040000e+00    1.080000e+00    2.471848e-01    4.898130e-04    4.898130e-04
1.080000e+00    1.120000e+00    2.228675e-01    4.650962e-04    4.650962e-04
1.120000e+00    1.160000e+00    2.002953e-01    4.409149e-04    4.409149e-04
1.160000e+00    1.200000e+00    1.818976e-01    4.201776e-04    4.201776e-04
1.200000e+00    1.240000e+00    1.648200e-01    3.999672e-04    3.999672e-04
1.240000e+00    1.280000e+00    1.509113e-01    3.827193e-04    3.827193e-04
1.280000e+00    1.320000e+00    1.374249e-01    3.652179e-04    3.652179e-04
1.320000e+00    1.360000e+00    1.263804e-01    3.502348e-04    3.502348e-04
1.360000e+00    1.400000e+00    1.156476e-01    3.350331e-04    3.350331e-04
1.400000e+00    1.440000e+00    1.064327e-01    3.214083e-04    3.214083e-04
1.440000e+00    1.480000e+00    9.809435e-02    3.085613e-04    3.085613e-04
1.480000e+00    1.520000e+00    9.068577e-02    2.966805e-04    2.966805e-04
1.520000e+00    1.560000e+00    8.347520e-02    2.846414e-04    2.846414e-04
1.560000e+00    1.600000e+00    7.694990e-02    2.732898e-04    2.732898e-04
1.600000e+00    1.640000e+00    7.113310e-02    2.627576e-04    2.627576e-04
1.640000e+00    1.680000e+00    6.578220e-02    2.526816e-04    2.526816e-04
1.680000e+00    1.720000e+00    6.099132e-02    2.433064e-04    2.433064e-04
1.720000e+00    1.760000e+00    5.671002e-02    2.346116e-04    2.346116e-04
1.760000e+00    1.800000e+00    5.294510e-02    2.266900e-04    2.266900e-04
1.800000e+00    1.840000e+00    4.883752e-02    2.177190e-04    2.177190e-04
1.840000e+00    1.880000e+00    4.527058e-02    2.096175e-04    2.096175e-04
1.880000e+00    1.920000e+00    4.221027e-02    2.024084e-04    2.024084e-04
1.920000e+00    1.960000e+00    3.917330e-02    1.949909e-04    1.949909e-04
1.960000e+00    2.000000e+00    3.657597e-02    1.884158e-04    1.884158e-04
# END HISTO1D

# BEGIN HISTO1D oldDec
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w decays
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00    4.000000e-02    2.711565e-01    3.241906e-04    3.241906e-04
4.000000e-02    8.000000e-02    7.759213e-01    5.484022e-04    5.484022e-04
8.000000e-02    1.200000e-01    1.182342e+00    6.769584e-04    6.769584e-04
1.200000e-01    1.600000e-01    1.466850e+00    7.540207e-04    7.540207e-04
1.600000e-01    2.000000e-01    1.626680e+00    7.940383e-04    7.940383e-04
2.000000e-01    2.400000e-01    1.683769e+00    8.078517e-04    8.078517e-04
2.400000e-01    2.800000e-01    1.667459e+00    8.039298e-04    8.039298e-04
2.800000e-01    3.200000e-01    1.600334e+00    7.875819e-04    7.875819e-04
3.200000e-01    3.600000e-01    1.503495e+00    7.633810e-04    7.633810e-04
3.600000e-01    4.000000e-01    1.391265e+00    7.343370e-04    7.343370e-04
4.000000e-01    4.400000e-01    1.271129e+00    7.019161e-04    7.019161e-04
4.400000e-01    4.800000e-01    1.149449e+00    6.674754e-04    6.674754e-04
4.800000e-01    5.200000e-01    1.031530e+00    6.323118e-04    6.323118e-04
5.200000e-01    5.600000e-01    9.189652e-01    5.968153e-04    5.968153e-04
5.600000e-01    6.000000e-01    8.155483e-01    5.622317e-04    5.622317e-04
6.000000e-01    6.400000e-01    7.200140e-01    5.282761e-04    5.282761e-04
6.400000e-01    6.800000e-01    6.329690e-01    4.953152e-04    4.953152e-04
6.800000e-01    7.200000e-01    5.564830e-01    4.644258e-04    4.644258e-04
7.200000e-01    7.600000e-01    4.886467e-01    4.351990e-04    4.351990e-04
7.600000e-01    8.000000e-01    4.274665e-01    4.070441e-04    4.070441e-04
8.000000e-01    8.400000e-01    3.751683e-01    3.813322e-04    3.813322e-04
8.400000e-01    8.800000e-01    3.302577e-01    3.577807e-04    3.577807e-04
8.800000e-01    9.200000e-01    2.913127e-01    3.360239e-04    3.360239e-04
9.200000e-01    9.600000e-01    2.573508e-01    3.158299e-04    3.158299e-04
9.600000e-01    1.000000e+00    2.278557e-01    2.971806e-04    2.971806e-04
1.000000e+00    1.040000e+00    2.026720e-01    2.802769e-04    2.802769e-04
1.040000e+00    1.080000e+00    1.807359e-01    2.646748e-04    2.646748e-04
1.080000e+00    1.120000e+00    1.619312e-01    2.505277e-04    2.505277e-04
1.120000e+00    1.160000e+00    1.455521e-01    2.375197e-04    2.375197e-04
1.160000e+00    1.200000e+00    1.310133e-01    2.253451e-04    2.253451e-04
1.200000e+00    1.240000e+00    1.184292e-01    2.142495e-04    2.142495e-04
1.240000e+00    1.280000e+00    1.074625e-01    2.040887e-04    2.040887e-04
1.280000e+00    1.320000e+00    9.774742e-02    1.946449e-04    1.946449e-04
1.320000e+00    1.360000e+00    8.885282e-02    1.855778e-04    1.855778e-04
1.360000e+00    1.400000e+00    8.127918e-02    1.774925e-04    1.774925e-04
1.400000e+00    1.440000e+00    7.430397e-02    1.697057e-04    1.697057e-04
1.440000e+00    1.480000e+00    6.828922e-02    1.626921e-04    1.626921e-04
1.480000e+00    1.520000e+00    6.233457e-02    1.554372e-04    1.554372e-04
1.520000e+00    1.560000e+00    5.715900e-02    1.488445e-04    1.488445e-04
1.560000e+00    1.600000e+00    5.231557e-02    1.423987e-04    1.423987e-04
1.600000e+00    1.640000e+00    4.833378e-02    1.368724e-04    1.368724e-04
1.640000e+00    1.680000e+00    4.477292e-02    1.317341e-04    1.317341e-04
1.680000e+00    1.720000e+00    4.118492e-02    1.263455e-04    1.263455e-04
1.720000e+00    1.760000e+00    3.805625e-02    1.214517e-04    1.214517e-04
1.760000e+00    1.800000e+00    3.520430e-02    1.168122e-04    1.168122e-04
1.800000e+00    1.840000e+00    3.255470e-02    1.123304e-04    1.123304e-04
1.840000e+00    1.880000e+00    3.006283e-02    1.079457e-04    1.079457e-04
1.880000e+00    1.920000e+00    2.796710e-02    1.041152e-04    1.041152e-04
1.920000e+00    1.960000e+00    2.574810e-02    9.989942e-05    9.989942e-05
1.960000e+00    2.000000e+00    2.393724e-02    9.632244e-05    9.632244e-05
# END HISTO1D

# BEGIN HISTO1D newNoDec
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.527778e-01	5.309816e-04	5.309816e-04
4.000000e-02	8.000000e-02	9.160600e-01	8.556397e-04	8.556397e-04
8.000000e-02	1.200000e-01	1.277643e+00	1.010494e-03	1.010494e-03
1.200000e-01	1.600000e-01	1.474806e+00	1.085667e-03	1.085667e-03
1.600000e-01	2.000000e-01	1.557941e+00	1.115847e-03	1.115847e-03
2.000000e-01	2.400000e-01	1.556866e+00	1.115461e-03	1.115461e-03
2.400000e-01	2.800000e-01	1.512915e+00	1.099604e-03	1.099604e-03
2.800000e-01	3.200000e-01	1.434030e+00	1.070553e-03	1.070553e-03
3.200000e-01	3.600000e-01	1.342028e+00	1.035642e-03	1.035642e-03
3.600000e-01	4.000000e-01	1.240660e+00	9.957616e-04	9.957616e-04
4.000000e-01	4.400000e-01	1.137633e+00	9.535205e-04	9.535205e-04
4.400000e-01	4.800000e-01	1.034466e+00	9.092579e-04	9.092579e-04
4.800000e-01	5.200000e-01	9.391420e-01	8.663523e-04	8.663523e-04
5.200000e-01	5.600000e-01	8.505205e-01	8.244635e-04	8.244635e-04
5.600000e-01	6.000000e-01	7.668183e-01	7.828439e-04	7.828439e-04
6.000000e-01	6.400000e-01	6.916650e-01	7.434930e-04	7.434930e-04
6.400000e-01	6.800000e-01	6.229287e-01	7.055830e-04	7.055830e-04
6.800000e-01	7.200000e-01	5.618135e-01	6.700775e-04	6.700775e-04
7.200000e-01	7.600000e-01	5.043660e-01	6.348949e-04	6.348949e-04
7.600000e-01	8.000000e-01	4.547130e-01	6.028338e-04	6.028338e-04
8.000000e-01	8.400000e-01	4.099183e-01	5.723710e-04	5.723710e-04
8.400000e-01	8.800000e-01	3.692060e-01	5.432045e-04	5.432045e-04
8.800000e-01	9.200000e-01	3.326440e-01	5.156070e-04	5.156070e-04
9.200000e-01	9.600000e-01	3.000500e-01	4.896952e-04	4.896952e-04
9.600000e-01	1.000000e+00	2.717310e-01	4.660136e-04	4.660136e-04
1.000000e+00	1.040000e+00	2.457689e-01	4.431925e-04	4.431925e-04
1.040000e+00	1.080000e+00	2.236845e-01	4.228116e-04	4.228116e-04
1.080000e+00	1.120000e+00	2.016489e-01	4.014457e-04	4.014457e-04
1.120000e+00	1.160000e+00	1.842974e-01	3.837854e-04	3.837854e-04
1.160000e+00	1.200000e+00	1.678641e-01	3.662755e-04	3.662755e-04
1.200000e+00	1.240000e+00	1.522085e-01	3.487774e-04	3.487774e-04
1.240000e+00	1.280000e+00	1.393149e-01	3.336782e-04	3.336782e-04
1.280000e+00	1.320000e+00	1.276481e-01	3.194009e-04	3.194009e-04
1.320000e+00	1.360000e+00	1.164641e-01	3.050879e-04	3.050879e-04
1.360000e+00	1.400000e+00	1.065276e-01	2.917830e-04	2.917830e-04
1.400000e+00	1.440000e+00	9.798485e-02	2.798391e-04	2.798391e-04
1.440000e+00	1.480000e+00	8.996485e-02	2.681423e-04	2.681423e-04
1.480000e+00	1.520000e+00	8.315002e-02	2.577865e-04	2.577865e-04
1.520000e+00	1.560000e+00	7.670045e-02	2.475870e-04	2.475870e-04
1.560000e+00	1.600000e+00	7.041230e-02	2.372210e-04	2.372210e-04
1.600000e+00	1.640000e+00	6.490818e-02	2.277606e-04	2.277606e-04
1.640000e+00	1.680000e+00	5.997150e-02	2.189280e-04	2.189280e-04
1.680000e+00	1.720000e+00	5.585880e-02	2.112879e-04	2.112879e-04
1.720000e+00	1.760000e+00	5.143520e-02	2.027492e-04	2.027492e-04
1.760000e+00	1.800000e+00	4.790352e-02	1.956648e-04	1.956648e-04
1.800000e+00	1.840000e+00	4.445575e-02	1.884920e-04	1.884920e-04
1.840000e+00	1.880000e+00	4.097363e-02	1.809594e-04	1.809594e-04
1.880000e+00	1.920000e+00	3.832265e-02	1.750075e-04	1.750075e-04
1.920000e+00	1.960000e+00	3.554302e-02	1.685412e-04	1.685412e-04
1.960000e+00	2.000000e+00	3.327167e-02	1.630671e-04	1.630671e-04
# END HISTO1D

# BEGIN HISTO1D newDec
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.505475e-01	3.606927e-04	3.606927e-04
4.000000e-02	8.000000e-02	9.553745e-01	5.954575e-04	5.954575e-04
8.000000e-02	1.200000e-01	1.391040e+00	7.185114e-04	7.185114e-04
1.200000e-01	1.600000e-01	1.652043e+00	7.830231e-04	7.830231e-04
1.600000e-01	2.000000e-01	1.765464e+00	8.094562e-04	8.094562e-04
2.000000e-01	2.400000e-01	1.766411e+00	8.096732e-04	8.096732e-04
2.400000e-01	2.800000e-01	1.693321e+00	7.927452e-04	7.927452e-04
2.800000e-01	3.200000e-01	1.577855e+00	7.652397e-04	7.652397e-04
3.200000e-01	3.600000e-01	1.443080e+00	7.318281e-04	7.318281e-04
3.600000e-01	4.000000e-01	1.303853e+00	6.956300e-04	6.956300e-04
4.000000e-01	4.400000e-01	1.167515e+00	6.582564e-04	6.582564e-04
4.400000e-01	4.800000e-01	1.038624e+00	6.208590e-04	6.208590e-04
4.800000e-01	5.200000e-01	9.231807e-01	5.853388e-04	5.853388e-04
5.200000e-01	5.600000e-01	8.177212e-01	5.508921e-04	5.508921e-04
5.600000e-01	6.000000e-01	7.252208e-01	5.187989e-04	5.187989e-04
6.000000e-01	6.400000e-01	6.424027e-01	4.882785e-04	4.882785e-04
6.400000e-01	6.800000e-01	5.705795e-01	4.601739e-04	4.601739e-04
6.800000e-01	7.200000e-01	5.066778e-01	4.336405e-04	4.336405e-04
7.200000e-01	7.600000e-01	4.502412e-01	4.087771e-04	4.087771e-04
7.600000e-01	8.000000e-01	4.000997e-01	3.853436e-04	3.853436e-04
8.000000e-01	8.400000e-01	3.557003e-01	3.633340e-04	3.633340e-04
8.400000e-01	8.800000e-01	3.177182e-01	3.433880e-04	3.433880e-04
8.800000e-01	9.200000e-01	2.839690e-01	3.246381e-04	3.246381e-04
9.200000e-01	9.600000e-01	2.545143e-01	3.073406e-04	3.073406e-04
9.600000e-01	1.000000e+00	2.282737e-01	2.910663e-04	2.910663e-04
1.000000e+00	1.040000e+00	2.045751e-01	2.755437e-04	2.755437e-04
1.040000e+00	1.080000e+00	1.844891e-01	2.616673e-04	2.616673e-04
1.080000e+00	1.120000e+00	1.667572e-01	2.487747e-04	2.487747e-04
1.120000e+00	1.160000e+00	1.505666e-01	2.363895e-04	2.363895e-04
1.160000e+00	1.200000e+00	1.360494e-01	2.247048e-04	2.247048e-04
1.200000e+00	1.240000e+00	1.231967e-01	2.138275e-04	2.138275e-04
1.240000e+00	1.280000e+00	1.121404e-01	2.040069e-04	2.040069e-04
1.280000e+00	1.320000e+00	1.020341e-01	1.945972e-04	1.945972e-04
1.320000e+00	1.360000e+00	9.273910e-02	1.855220e-04	1.855220e-04
1.360000e+00	1.400000e+00	8.424613e-02	1.768231e-04	1.768231e-04
1.400000e+00	1.440000e+00	7.706435e-02	1.691183e-04	1.691183e-04
1.440000e+00	1.480000e+00	7.058772e-02	1.618559e-04	1.618559e-04
1.480000e+00	1.520000e+00	6.487900e-02	1.551729e-04	1.551729e-04
1.520000e+00	1.560000e+00	5.938697e-02	1.484600e-04	1.484600e-04
1.560000e+00	1.600000e+00	5.441492e-02	1.421095e-04	1.421095e-04
1.600000e+00	1.640000e+00	5.007640e-02	1.363266e-04	1.363266e-04
1.640000e+00	1.680000e+00	4.608080e-02	1.307748e-04	1.307748e-04
1.680000e+00	1.720000e+00	4.271465e-02	1.259077e-04	1.259077e-04
1.720000e+00	1.760000e+00	3.917515e-02	1.205783e-04	1.205783e-04
1.760000e+00	1.800000e+00	3.640985e-02	1.162448e-04	1.162448e-04
1.800000e+00	1.840000e+00	3.355177e-02	1.115891e-04	1.115891e-04
1.840000e+00	1.880000e+00	3.100693e-02	1.072737e-04	1.072737e-04
1.880000e+00	1.920000e+00	2.872967e-02	1.032593e-04	1.032593e-04
1.920000e+00	1.960000e+00	2.663425e-02	9.942239e-05	9.942239e-05
1.960000e+00	2.000000e+00	2.470845e-02	9.576057e-05	9.576057e-05
# END HISTO1D



==> images/effectOfDecays/pTk-LHC.dat <==
# BEGIN PLOT
PlotSize=10.0,6.3
DrawOnly=oldNoDec oldDec newNoDec newDec
Title=$\mathrm{K}^\pm$ transverse momentum at LHC
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
YMin=0.0001
YMax=2.0
LogY=0
RatioPlot=0
RatioPlotSameStyle=1
RatioPlotReference=oldNoDec
RatioPlotYMin=0.2
RatioPlotYMax=2.2
RatioPlotYLabel=with/without
Legend=1
LegendXPos=0.4
LegendYPos=0.95
BottomMargin=-0.04
# END PLOT

# BEGIN HISTO1D oldNoDec
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo decays
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00    4.000000e-02    1.706125e-01    4.069348e-04    4.069348e-04
4.000000e-02    8.000000e-02    4.961157e-01    6.939225e-04    6.939225e-04
8.000000e-02    1.200000e-01    7.776850e-01    8.688031e-04    8.688031e-04
1.200000e-01    1.600000e-01    1.004785e+00    9.875430e-04    9.875430e-04
1.600000e-01    2.000000e-01    1.176990e+00    1.068823e-03    1.068823e-03
2.000000e-01    2.400000e-01    1.295545e+00    1.121362e-03    1.121362e-03
2.400000e-01    2.800000e-01    1.366091e+00    1.151488e-03    1.151488e-03
2.800000e-01    3.200000e-01    1.396864e+00    1.164384e-03    1.164384e-03
3.200000e-01    3.600000e-01    1.393598e+00    1.163022e-03    1.163022e-03
3.600000e-01    4.000000e-01    1.357835e+00    1.148003e-03    1.148003e-03
4.000000e-01    4.400000e-01    1.300874e+00    1.123665e-03    1.123665e-03
4.400000e-01    4.800000e-01    1.229249e+00    1.092294e-03    1.092294e-03
4.800000e-01    5.200000e-01    1.144151e+00    1.053807e-03    1.053807e-03
5.200000e-01    5.600000e-01    1.056826e+00    1.012794e-03    1.012794e-03
5.600000e-01    6.000000e-01    9.626990e-01    9.666398e-04    9.666398e-04
6.000000e-01    6.400000e-01    8.703012e-01    9.190821e-04    9.190821e-04
6.400000e-01    6.800000e-01    7.847420e-01    8.727360e-04    8.727360e-04
6.800000e-01    7.200000e-01    6.994063e-01    8.239182e-04    8.239182e-04
7.200000e-01    7.600000e-01    6.239422e-01    7.782008e-04    7.782008e-04
7.600000e-01    8.000000e-01    5.540595e-01    7.333269e-04    7.333269e-04
8.000000e-01    8.400000e-01    4.913735e-01    6.905979e-04    6.905979e-04
8.400000e-01    8.800000e-01    4.369570e-01    6.512365e-04    6.512365e-04
8.800000e-01    9.200000e-01    3.871420e-01    6.129916e-04    6.129916e-04
9.200000e-01    9.600000e-01    3.455470e-01    5.791260e-04    5.791260e-04
9.600000e-01    1.000000e+00    3.086225e-01    5.473099e-04    5.473099e-04
1.000000e+00    1.040000e+00    2.747905e-01    5.164405e-04    5.164405e-04
1.040000e+00    1.080000e+00    2.471848e-01    4.898130e-04    4.898130e-04
1.080000e+00    1.120000e+00    2.228675e-01    4.650962e-04    4.650962e-04
1.120000e+00    1.160000e+00    2.002953e-01    4.409149e-04    4.409149e-04
1.160000e+00    1.200000e+00    1.818976e-01    4.201776e-04    4.201776e-04
1.200000e+00    1.240000e+00    1.648200e-01    3.999672e-04    3.999672e-04
1.240000e+00    1.280000e+00    1.509113e-01    3.827193e-04    3.827193e-04
1.280000e+00    1.320000e+00    1.374249e-01    3.652179e-04    3.652179e-04
1.320000e+00    1.360000e+00    1.263804e-01    3.502348e-04    3.502348e-04
1.360000e+00    1.400000e+00    1.156476e-01    3.350331e-04    3.350331e-04
1.400000e+00    1.440000e+00    1.064327e-01    3.214083e-04    3.214083e-04
1.440000e+00    1.480000e+00    9.809435e-02    3.085613e-04    3.085613e-04
1.480000e+00    1.520000e+00    9.068577e-02    2.966805e-04    2.966805e-04
1.520000e+00    1.560000e+00    8.347520e-02    2.846414e-04    2.846414e-04
1.560000e+00    1.600000e+00    7.694990e-02    2.732898e-04    2.732898e-04
1.600000e+00    1.640000e+00    7.113310e-02    2.627576e-04    2.627576e-04
1.640000e+00    1.680000e+00    6.578220e-02    2.526816e-04    2.526816e-04
1.680000e+00    1.720000e+00    6.099132e-02    2.433064e-04    2.433064e-04
1.720000e+00    1.760000e+00    5.671002e-02    2.346116e-04    2.346116e-04
1.760000e+00    1.800000e+00    5.294510e-02    2.266900e-04    2.266900e-04
1.800000e+00    1.840000e+00    4.883752e-02    2.177190e-04    2.177190e-04
1.840000e+00    1.880000e+00    4.527058e-02    2.096175e-04    2.096175e-04
1.880000e+00    1.920000e+00    4.221027e-02    2.024084e-04    2.024084e-04
1.920000e+00    1.960000e+00    3.917330e-02    1.949909e-04    1.949909e-04
1.960000e+00    2.000000e+00    3.657597e-02    1.884158e-04    1.884158e-04
# END HISTO1D

# BEGIN HISTO1D oldDec
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w decays
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00    4.000000e-02    2.711565e-01    3.241906e-04    3.241906e-04
4.000000e-02    8.000000e-02    7.759213e-01    5.484022e-04    5.484022e-04
8.000000e-02    1.200000e-01    1.182342e+00    6.769584e-04    6.769584e-04
1.200000e-01    1.600000e-01    1.466850e+00    7.540207e-04    7.540207e-04
1.600000e-01    2.000000e-01    1.626680e+00    7.940383e-04    7.940383e-04
2.000000e-01    2.400000e-01    1.683769e+00    8.078517e-04    8.078517e-04
2.400000e-01    2.800000e-01    1.667459e+00    8.039298e-04    8.039298e-04
2.800000e-01    3.200000e-01    1.600334e+00    7.875819e-04    7.875819e-04
3.200000e-01    3.600000e-01    1.503495e+00    7.633810e-04    7.633810e-04
3.600000e-01    4.000000e-01    1.391265e+00    7.343370e-04    7.343370e-04
4.000000e-01    4.400000e-01    1.271129e+00    7.019161e-04    7.019161e-04
4.400000e-01    4.800000e-01    1.149449e+00    6.674754e-04    6.674754e-04
4.800000e-01    5.200000e-01    1.031530e+00    6.323118e-04    6.323118e-04
5.200000e-01    5.600000e-01    9.189652e-01    5.968153e-04    5.968153e-04
5.600000e-01    6.000000e-01    8.155483e-01    5.622317e-04    5.622317e-04
6.000000e-01    6.400000e-01    7.200140e-01    5.282761e-04    5.282761e-04
6.400000e-01    6.800000e-01    6.329690e-01    4.953152e-04    4.953152e-04
6.800000e-01    7.200000e-01    5.564830e-01    4.644258e-04    4.644258e-04
7.200000e-01    7.600000e-01    4.886467e-01    4.351990e-04    4.351990e-04
7.600000e-01    8.000000e-01    4.274665e-01    4.070441e-04    4.070441e-04
8.000000e-01    8.400000e-01    3.751683e-01    3.813322e-04    3.813322e-04
8.400000e-01    8.800000e-01    3.302577e-01    3.577807e-04    3.577807e-04
8.800000e-01    9.200000e-01    2.913127e-01    3.360239e-04    3.360239e-04
9.200000e-01    9.600000e-01    2.573508e-01    3.158299e-04    3.158299e-04
9.600000e-01    1.000000e+00    2.278557e-01    2.971806e-04    2.971806e-04
1.000000e+00    1.040000e+00    2.026720e-01    2.802769e-04    2.802769e-04
1.040000e+00    1.080000e+00    1.807359e-01    2.646748e-04    2.646748e-04
1.080000e+00    1.120000e+00    1.619312e-01    2.505277e-04    2.505277e-04
1.120000e+00    1.160000e+00    1.455521e-01    2.375197e-04    2.375197e-04
1.160000e+00    1.200000e+00    1.310133e-01    2.253451e-04    2.253451e-04
1.200000e+00    1.240000e+00    1.184292e-01    2.142495e-04    2.142495e-04
1.240000e+00    1.280000e+00    1.074625e-01    2.040887e-04    2.040887e-04
1.280000e+00    1.320000e+00    9.774742e-02    1.946449e-04    1.946449e-04
1.320000e+00    1.360000e+00    8.885282e-02    1.855778e-04    1.855778e-04
1.360000e+00    1.400000e+00    8.127918e-02    1.774925e-04    1.774925e-04
1.400000e+00    1.440000e+00    7.430397e-02    1.697057e-04    1.697057e-04
1.440000e+00    1.480000e+00    6.828922e-02    1.626921e-04    1.626921e-04
1.480000e+00    1.520000e+00    6.233457e-02    1.554372e-04    1.554372e-04
1.520000e+00    1.560000e+00    5.715900e-02    1.488445e-04    1.488445e-04
1.560000e+00    1.600000e+00    5.231557e-02    1.423987e-04    1.423987e-04
1.600000e+00    1.640000e+00    4.833378e-02    1.368724e-04    1.368724e-04
1.640000e+00    1.680000e+00    4.477292e-02    1.317341e-04    1.317341e-04
1.680000e+00    1.720000e+00    4.118492e-02    1.263455e-04    1.263455e-04
1.720000e+00    1.760000e+00    3.805625e-02    1.214517e-04    1.214517e-04
1.760000e+00    1.800000e+00    3.520430e-02    1.168122e-04    1.168122e-04
1.800000e+00    1.840000e+00    3.255470e-02    1.123304e-04    1.123304e-04
1.840000e+00    1.880000e+00    3.006283e-02    1.079457e-04    1.079457e-04
1.880000e+00    1.920000e+00    2.796710e-02    1.041152e-04    1.041152e-04
1.920000e+00    1.960000e+00    2.574810e-02    9.989942e-05    9.989942e-05
1.960000e+00    2.000000e+00    2.393724e-02    9.632244e-05    9.632244e-05
# END HISTO1D

# BEGIN HISTO1D newNoDec
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.527778e-01	5.309816e-04	5.309816e-04
4.000000e-02	8.000000e-02	9.160600e-01	8.556397e-04	8.556397e-04
8.000000e-02	1.200000e-01	1.277643e+00	1.010494e-03	1.010494e-03
1.200000e-01	1.600000e-01	1.474806e+00	1.085667e-03	1.085667e-03
1.600000e-01	2.000000e-01	1.557941e+00	1.115847e-03	1.115847e-03
2.000000e-01	2.400000e-01	1.556866e+00	1.115461e-03	1.115461e-03
2.400000e-01	2.800000e-01	1.512915e+00	1.099604e-03	1.099604e-03
2.800000e-01	3.200000e-01	1.434030e+00	1.070553e-03	1.070553e-03
3.200000e-01	3.600000e-01	1.342028e+00	1.035642e-03	1.035642e-03
3.600000e-01	4.000000e-01	1.240660e+00	9.957616e-04	9.957616e-04
4.000000e-01	4.400000e-01	1.137633e+00	9.535205e-04	9.535205e-04
4.400000e-01	4.800000e-01	1.034466e+00	9.092579e-04	9.092579e-04
4.800000e-01	5.200000e-01	9.391420e-01	8.663523e-04	8.663523e-04
5.200000e-01	5.600000e-01	8.505205e-01	8.244635e-04	8.244635e-04
5.600000e-01	6.000000e-01	7.668183e-01	7.828439e-04	7.828439e-04
6.000000e-01	6.400000e-01	6.916650e-01	7.434930e-04	7.434930e-04
6.400000e-01	6.800000e-01	6.229287e-01	7.055830e-04	7.055830e-04
6.800000e-01	7.200000e-01	5.618135e-01	6.700775e-04	6.700775e-04
7.200000e-01	7.600000e-01	5.043660e-01	6.348949e-04	6.348949e-04
7.600000e-01	8.000000e-01	4.547130e-01	6.028338e-04	6.028338e-04
8.000000e-01	8.400000e-01	4.099183e-01	5.723710e-04	5.723710e-04
8.400000e-01	8.800000e-01	3.692060e-01	5.432045e-04	5.432045e-04
8.800000e-01	9.200000e-01	3.326440e-01	5.156070e-04	5.156070e-04
9.200000e-01	9.600000e-01	3.000500e-01	4.896952e-04	4.896952e-04
9.600000e-01	1.000000e+00	2.717310e-01	4.660136e-04	4.660136e-04
1.000000e+00	1.040000e+00	2.457689e-01	4.431925e-04	4.431925e-04
1.040000e+00	1.080000e+00	2.236845e-01	4.228116e-04	4.228116e-04
1.080000e+00	1.120000e+00	2.016489e-01	4.014457e-04	4.014457e-04
1.120000e+00	1.160000e+00	1.842974e-01	3.837854e-04	3.837854e-04
1.160000e+00	1.200000e+00	1.678641e-01	3.662755e-04	3.662755e-04
1.200000e+00	1.240000e+00	1.522085e-01	3.487774e-04	3.487774e-04
1.240000e+00	1.280000e+00	1.393149e-01	3.336782e-04	3.336782e-04
1.280000e+00	1.320000e+00	1.276481e-01	3.194009e-04	3.194009e-04
1.320000e+00	1.360000e+00	1.164641e-01	3.050879e-04	3.050879e-04
1.360000e+00	1.400000e+00	1.065276e-01	2.917830e-04	2.917830e-04
1.400000e+00	1.440000e+00	9.798485e-02	2.798391e-04	2.798391e-04
1.440000e+00	1.480000e+00	8.996485e-02	2.681423e-04	2.681423e-04
1.480000e+00	1.520000e+00	8.315002e-02	2.577865e-04	2.577865e-04
1.520000e+00	1.560000e+00	7.670045e-02	2.475870e-04	2.475870e-04
1.560000e+00	1.600000e+00	7.041230e-02	2.372210e-04	2.372210e-04
1.600000e+00	1.640000e+00	6.490818e-02	2.277606e-04	2.277606e-04
1.640000e+00	1.680000e+00	5.997150e-02	2.189280e-04	2.189280e-04
1.680000e+00	1.720000e+00	5.585880e-02	2.112879e-04	2.112879e-04
1.720000e+00	1.760000e+00	5.143520e-02	2.027492e-04	2.027492e-04
1.760000e+00	1.800000e+00	4.790352e-02	1.956648e-04	1.956648e-04
1.800000e+00	1.840000e+00	4.445575e-02	1.884920e-04	1.884920e-04
1.840000e+00	1.880000e+00	4.097363e-02	1.809594e-04	1.809594e-04
1.880000e+00	1.920000e+00	3.832265e-02	1.750075e-04	1.750075e-04
1.920000e+00	1.960000e+00	3.554302e-02	1.685412e-04	1.685412e-04
1.960000e+00	2.000000e+00	3.327167e-02	1.630671e-04	1.630671e-04
# END HISTO1D

# BEGIN HISTO1D newDec
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.505475e-01	3.606927e-04	3.606927e-04
4.000000e-02	8.000000e-02	9.553745e-01	5.954575e-04	5.954575e-04
8.000000e-02	1.200000e-01	1.391040e+00	7.185114e-04	7.185114e-04
1.200000e-01	1.600000e-01	1.652043e+00	7.830231e-04	7.830231e-04
1.600000e-01	2.000000e-01	1.765464e+00	8.094562e-04	8.094562e-04
2.000000e-01	2.400000e-01	1.766411e+00	8.096732e-04	8.096732e-04
2.400000e-01	2.800000e-01	1.693321e+00	7.927452e-04	7.927452e-04
2.800000e-01	3.200000e-01	1.577855e+00	7.652397e-04	7.652397e-04
3.200000e-01	3.600000e-01	1.443080e+00	7.318281e-04	7.318281e-04
3.600000e-01	4.000000e-01	1.303853e+00	6.956300e-04	6.956300e-04
4.000000e-01	4.400000e-01	1.167515e+00	6.582564e-04	6.582564e-04
4.400000e-01	4.800000e-01	1.038624e+00	6.208590e-04	6.208590e-04
4.800000e-01	5.200000e-01	9.231807e-01	5.853388e-04	5.853388e-04
5.200000e-01	5.600000e-01	8.177212e-01	5.508921e-04	5.508921e-04
5.600000e-01	6.000000e-01	7.252208e-01	5.187989e-04	5.187989e-04
6.000000e-01	6.400000e-01	6.424027e-01	4.882785e-04	4.882785e-04
6.400000e-01	6.800000e-01	5.705795e-01	4.601739e-04	4.601739e-04
6.800000e-01	7.200000e-01	5.066778e-01	4.336405e-04	4.336405e-04
7.200000e-01	7.600000e-01	4.502412e-01	4.087771e-04	4.087771e-04
7.600000e-01	8.000000e-01	4.000997e-01	3.853436e-04	3.853436e-04
8.000000e-01	8.400000e-01	3.557003e-01	3.633340e-04	3.633340e-04
8.400000e-01	8.800000e-01	3.177182e-01	3.433880e-04	3.433880e-04
8.800000e-01	9.200000e-01	2.839690e-01	3.246381e-04	3.246381e-04
9.200000e-01	9.600000e-01	2.545143e-01	3.073406e-04	3.073406e-04
9.600000e-01	1.000000e+00	2.282737e-01	2.910663e-04	2.910663e-04
1.000000e+00	1.040000e+00	2.045751e-01	2.755437e-04	2.755437e-04
1.040000e+00	1.080000e+00	1.844891e-01	2.616673e-04	2.616673e-04
1.080000e+00	1.120000e+00	1.667572e-01	2.487747e-04	2.487747e-04
1.120000e+00	1.160000e+00	1.505666e-01	2.363895e-04	2.363895e-04
1.160000e+00	1.200000e+00	1.360494e-01	2.247048e-04	2.247048e-04
1.200000e+00	1.240000e+00	1.231967e-01	2.138275e-04	2.138275e-04
1.240000e+00	1.280000e+00	1.121404e-01	2.040069e-04	2.040069e-04
1.280000e+00	1.320000e+00	1.020341e-01	1.945972e-04	1.945972e-04
1.320000e+00	1.360000e+00	9.273910e-02	1.855220e-04	1.855220e-04
1.360000e+00	1.400000e+00	8.424613e-02	1.768231e-04	1.768231e-04
1.400000e+00	1.440000e+00	7.706435e-02	1.691183e-04	1.691183e-04
1.440000e+00	1.480000e+00	7.058772e-02	1.618559e-04	1.618559e-04
1.480000e+00	1.520000e+00	6.487900e-02	1.551729e-04	1.551729e-04
1.520000e+00	1.560000e+00	5.938697e-02	1.484600e-04	1.484600e-04
1.560000e+00	1.600000e+00	5.441492e-02	1.421095e-04	1.421095e-04
1.600000e+00	1.640000e+00	5.007640e-02	1.363266e-04	1.363266e-04
1.640000e+00	1.680000e+00	4.608080e-02	1.307748e-04	1.307748e-04
1.680000e+00	1.720000e+00	4.271465e-02	1.259077e-04	1.259077e-04
1.720000e+00	1.760000e+00	3.917515e-02	1.205783e-04	1.205783e-04
1.760000e+00	1.800000e+00	3.640985e-02	1.162448e-04	1.162448e-04
1.800000e+00	1.840000e+00	3.355177e-02	1.115891e-04	1.115891e-04
1.840000e+00	1.880000e+00	3.100693e-02	1.072737e-04	1.072737e-04
1.880000e+00	1.920000e+00	2.872967e-02	1.032593e-04	1.032593e-04
1.920000e+00	1.960000e+00	2.663425e-02	9.942239e-05	9.942239e-05
1.960000e+00	2.000000e+00	2.470845e-02	9.576057e-05	9.576057e-05
# END HISTO1D



==> images/effectOfDecays/pTp-LEP-ref1.dat <==
# BEGIN PLOT
PlotSize=10.0,6.3
DrawOnly=oldNoDec oldDec
Title=$\mathrm{p},\bar{\mathrm{p}}$ transverse momentum at LEP
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
YMin=0.0001
YMax=0.9
LogY=0
MainPlot=0
RatioPlot=1
RatioPlotSameStyle=1
RatioPlotReference=oldNoDec
RatioPlotYLabel=ratio
Legend=1
LegendOnly=text
LegendXPos=0.4
LegendYPos=0.95
TopMargin=-0.04
BottomMargin=-0.04
RatioPlotYSize=1.6
# END PLOT

# BEGIN HISTO1D text
LineColor=white
Title=w/wo (Gaussian)
# END HISTO1D

# BEGIN HISTO1D oldNoDec
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    9.282395e-02    6.845677e-04    6.845677e-04
4.000000e-02    8.000000e-02    2.618115e-01    1.149690e-03    1.149690e-03
8.000000e-02    1.200000e-01    4.001235e-01    1.421292e-03    1.421292e-03
1.200000e-01    1.600000e-01    5.009595e-01    1.590332e-03    1.590332e-03
1.600000e-01    2.000000e-01    5.648195e-01    1.688656e-03    1.688656e-03
2.000000e-01    2.400000e-01    6.045623e-01    1.747056e-03    1.747056e-03
2.400000e-01    2.800000e-01    6.286997e-01    1.781591e-03    1.781591e-03
2.800000e-01    3.200000e-01    6.352933e-01    1.790909e-03    1.790909e-03
3.200000e-01    3.600000e-01    6.360405e-01    1.791962e-03    1.791962e-03
3.600000e-01    4.000000e-01    6.306385e-01    1.784336e-03    1.784336e-03
4.000000e-01    4.400000e-01    6.120695e-01    1.757870e-03    1.757870e-03
4.400000e-01    4.800000e-01    5.950558e-01    1.733266e-03    1.733266e-03
4.800000e-01    5.200000e-01    5.779257e-01    1.708136e-03    1.708136e-03
5.200000e-01    5.600000e-01    5.572567e-01    1.677313e-03    1.677313e-03
5.600000e-01    6.000000e-01    5.349065e-01    1.643332e-03    1.643332e-03
6.000000e-01    6.400000e-01    5.141465e-01    1.611127e-03    1.611127e-03
6.400000e-01    6.800000e-01    4.913925e-01    1.575073e-03    1.575073e-03
6.800000e-01    7.200000e-01    4.708445e-01    1.541790e-03    1.541790e-03
7.200000e-01    7.600000e-01    4.497867e-01    1.506918e-03    1.506918e-03
7.600000e-01    8.000000e-01    4.305867e-01    1.474405e-03    1.474405e-03
8.000000e-01    8.400000e-01    4.121845e-01    1.442555e-03    1.442555e-03
8.400000e-01    8.800000e-01    3.917882e-01    1.406410e-03    1.406410e-03
8.800000e-01    9.200000e-01    3.769402e-01    1.379503e-03    1.379503e-03
9.200000e-01    9.600000e-01    3.572103e-01    1.342914e-03    1.342914e-03
9.600000e-01    1.000000e+00    3.441342e-01    1.318106e-03    1.318106e-03
1.000000e+00    1.040000e+00    3.290540e-01    1.288902e-03    1.288902e-03
1.040000e+00    1.080000e+00    3.153925e-01    1.261862e-03    1.261862e-03
1.080000e+00    1.120000e+00    3.048560e-01    1.240606e-03    1.240606e-03
1.120000e+00    1.160000e+00    2.907653e-01    1.211596e-03    1.211596e-03
1.160000e+00    1.200000e+00    2.780830e-01    1.184878e-03    1.184878e-03
1.200000e+00    1.240000e+00    2.689755e-01    1.165313e-03    1.165313e-03
1.240000e+00    1.280000e+00    2.581915e-01    1.141714e-03    1.141714e-03
1.280000e+00    1.320000e+00    2.480943e-01    1.119167e-03    1.119167e-03
1.320000e+00    1.360000e+00    2.389664e-01    1.098385e-03    1.098385e-03
1.360000e+00    1.400000e+00    2.308533e-01    1.079579e-03    1.079579e-03
1.400000e+00    1.440000e+00    2.216900e-01    1.057936e-03    1.057936e-03
1.440000e+00    1.480000e+00    2.135365e-01    1.038299e-03    1.038299e-03
1.480000e+00    1.520000e+00    2.060595e-01    1.019959e-03    1.019959e-03
1.520000e+00    1.560000e+00    2.009806e-01    1.007311e-03    1.007311e-03
1.560000e+00    1.600000e+00    1.924282e-01    9.856454e-04    9.856454e-04
1.600000e+00    1.640000e+00    1.872079e-01    9.721841e-04    9.721841e-04
1.640000e+00    1.680000e+00    1.810839e-01    9.561508e-04    9.561508e-04
1.680000e+00    1.720000e+00    1.748842e-01    9.396406e-04    9.396406e-04
1.720000e+00    1.760000e+00    1.688360e-01    9.232490e-04    9.232490e-04
1.760000e+00    1.800000e+00    1.648375e-01    9.122510e-04    9.122510e-04
1.800000e+00    1.840000e+00    1.586832e-01    8.950594e-04    8.950594e-04
1.840000e+00    1.880000e+00    1.546847e-01    8.837106e-04    8.837106e-04
1.880000e+00    1.920000e+00    1.502470e-01    8.709420e-04    8.709420e-04
1.920000e+00    1.960000e+00    1.442492e-01    8.533811e-04    8.533811e-04
1.960000e+00    2.000000e+00    1.415583e-01    8.453842e-04    8.453842e-04
# END HISTO1D

# BEGIN HISTO1D oldDec
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    1.314877e-01    4.618497e-04    4.618497e-04
4.000000e-02    8.000000e-02    3.701067e-01    7.748571e-04    7.748571e-04
8.000000e-02    1.200000e-01    5.501985e-01    9.447520e-04    9.447520e-04
1.200000e-01    1.600000e-01    6.684180e-01    1.041315e-03    1.041315e-03
1.600000e-01    2.000000e-01    7.298005e-01    1.088078e-03    1.088078e-03
2.000000e-01    2.400000e-01    7.551950e-01    1.106847e-03    1.106847e-03
2.400000e-01    2.800000e-01    7.598427e-01    1.110248e-03    1.110248e-03
2.800000e-01    3.200000e-01    7.458655e-01    1.099989e-03    1.099989e-03
3.200000e-01    3.600000e-01    7.232353e-01    1.083173e-03    1.083173e-03
3.600000e-01    4.000000e-01    6.980435e-01    1.064141e-03    1.064141e-03
4.000000e-01    4.400000e-01    6.686468e-01    1.041493e-03    1.041493e-03
4.400000e-01    4.800000e-01    6.334020e-01    1.013673e-03    1.013673e-03
4.800000e-01    5.200000e-01    6.043670e-01    9.901670e-04    9.901670e-04
5.200000e-01    5.600000e-01    5.731047e-01    9.642176e-04    9.642176e-04
5.600000e-01    6.000000e-01    5.441200e-01    9.395188e-04    9.395188e-04
6.000000e-01    6.400000e-01    5.168387e-01    9.156630e-04    9.156630e-04
6.400000e-01    6.800000e-01    4.883685e-01    8.900857e-04    8.900857e-04
6.800000e-01    7.200000e-01    4.641985e-01    8.677806e-04    8.677806e-04
7.200000e-01    7.600000e-01    4.410395e-01    8.458568e-04    8.458568e-04
7.600000e-01    8.000000e-01    4.179727e-01    8.234402e-04    8.234402e-04
8.000000e-01    8.400000e-01    3.976948e-01    8.032174e-04    8.032174e-04
8.400000e-01    8.800000e-01    3.796180e-01    7.847503e-04    7.847503e-04
8.800000e-01    9.200000e-01    3.614895e-01    7.657833e-04    7.657833e-04
9.200000e-01    9.600000e-01    3.428060e-01    7.457312e-04    7.457312e-04
9.600000e-01    1.000000e+00    3.286357e-01    7.301557e-04    7.301557e-04
1.000000e+00    1.040000e+00    3.134290e-01    7.130625e-04    7.130625e-04
1.040000e+00    1.080000e+00    2.996527e-01    6.972158e-04    6.972158e-04
1.080000e+00    1.120000e+00    2.869392e-01    6.822649e-04    6.822649e-04
1.120000e+00    1.160000e+00    2.747433e-01    6.676080e-04    6.676080e-04
1.160000e+00    1.200000e+00    2.632010e-01    6.534341e-04    6.534341e-04
1.200000e+00    1.240000e+00    2.524990e-01    6.400117e-04    6.400117e-04
1.240000e+00    1.280000e+00    2.418263e-01    6.263395e-04    6.263395e-04
1.280000e+00    1.320000e+00    2.323069e-01    6.138880e-04    6.138880e-04
1.320000e+00    1.360000e+00    2.230715e-01    6.015616e-04    6.015616e-04
1.360000e+00    1.400000e+00    2.153221e-01    5.910202e-04    5.910202e-04
1.400000e+00    1.440000e+00    2.085816e-01    5.816960e-04    5.816960e-04
1.440000e+00    1.480000e+00    1.996025e-01    5.690377e-04    5.690377e-04
1.480000e+00    1.520000e+00    1.935678e-01    5.603696e-04    5.603696e-04
1.520000e+00    1.560000e+00    1.858004e-01    5.490116e-04    5.490116e-04
1.560000e+00    1.600000e+00    1.801713e-01    5.406309e-04    5.406309e-04
1.600000e+00    1.640000e+00    1.730951e-01    5.299079e-04    5.299079e-04
1.640000e+00    1.680000e+00    1.684035e-01    5.226773e-04    5.226773e-04
1.680000e+00    1.720000e+00    1.630404e-01    5.142871e-04    5.142871e-04
1.720000e+00    1.760000e+00    1.573998e-01    5.053127e-04    5.053127e-04
1.760000e+00    1.800000e+00    1.518663e-01    4.963509e-04    4.963509e-04
1.800000e+00    1.840000e+00    1.463053e-01    4.871785e-04    4.871785e-04
1.840000e+00    1.880000e+00    1.425141e-01    4.808250e-04    4.808250e-04
1.880000e+00    1.920000e+00    1.388657e-01    4.746304e-04    4.746304e-04
1.920000e+00    1.960000e+00    1.348198e-01    4.676651e-04    4.676651e-04
1.960000e+00    2.000000e+00    1.298882e-01    4.590319e-04    4.590319e-04
# END HISTO1D

# BEGIN HISTO1D newNoDec
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	1.387358e-01	7.459021e-04	7.459021e-04
4.000000e-02	8.000000e-02	3.831585e-01	1.239587e-03	1.239587e-03
8.000000e-02	1.200000e-01	5.641908e-01	1.504183e-03	1.504183e-03
1.200000e-01	1.600000e-01	6.708885e-01	1.640260e-03	1.640260e-03
1.600000e-01	2.000000e-01	7.233710e-01	1.703210e-03	1.703210e-03
2.000000e-01	2.400000e-01	7.445975e-01	1.728018e-03	1.728018e-03
2.400000e-01	2.800000e-01	7.485075e-01	1.732550e-03	1.732550e-03
2.800000e-01	3.200000e-01	7.331483e-01	1.714681e-03	1.714681e-03
3.200000e-01	3.600000e-01	7.093310e-01	1.686600e-03	1.686600e-03
3.600000e-01	4.000000e-01	6.820932e-01	1.653901e-03	1.653901e-03
4.000000e-01	4.400000e-01	6.518798e-01	1.616856e-03	1.616856e-03
4.400000e-01	4.800000e-01	6.225085e-01	1.580011e-03	1.580011e-03
4.800000e-01	5.200000e-01	5.919822e-01	1.540784e-03	1.540784e-03
5.200000e-01	5.600000e-01	5.660075e-01	1.506603e-03	1.506603e-03
5.600000e-01	6.000000e-01	5.363795e-01	1.466641e-03	1.466641e-03
6.000000e-01	6.400000e-01	5.096470e-01	1.429626e-03	1.429626e-03
6.400000e-01	6.800000e-01	4.829465e-01	1.391673e-03	1.391673e-03
6.800000e-01	7.200000e-01	4.587003e-01	1.356289e-03	1.356289e-03
7.200000e-01	7.600000e-01	4.350275e-01	1.320827e-03	1.320827e-03
7.600000e-01	8.000000e-01	4.148880e-01	1.289891e-03	1.289891e-03
8.000000e-01	8.400000e-01	3.933168e-01	1.255911e-03	1.255911e-03
8.400000e-01	8.800000e-01	3.787672e-01	1.232463e-03	1.232463e-03
8.800000e-01	9.200000e-01	3.589685e-01	1.199819e-03	1.199819e-03
9.200000e-01	9.600000e-01	3.437535e-01	1.174116e-03	1.174116e-03
9.600000e-01	1.000000e+00	3.267700e-01	1.144745e-03	1.144745e-03
1.000000e+00	1.040000e+00	3.122367e-01	1.118999e-03	1.118999e-03
1.040000e+00	1.080000e+00	2.987542e-01	1.094573e-03	1.094573e-03
1.080000e+00	1.120000e+00	2.871322e-01	1.073072e-03	1.073072e-03
1.120000e+00	1.160000e+00	2.726353e-01	1.045631e-03	1.045631e-03
1.160000e+00	1.200000e+00	2.627417e-01	1.026484e-03	1.026484e-03
1.200000e+00	1.240000e+00	2.514167e-01	1.004118e-03	1.004118e-03
1.240000e+00	1.280000e+00	2.405168e-01	9.821103e-04	9.821103e-04
1.280000e+00	1.320000e+00	2.328972e-01	9.664287e-04	9.664287e-04
1.320000e+00	1.360000e+00	2.229437e-01	9.455514e-04	9.455514e-04
1.360000e+00	1.400000e+00	2.147427e-01	9.279975e-04	9.279975e-04
1.400000e+00	1.440000e+00	2.071592e-01	9.114645e-04	9.114645e-04
1.440000e+00	1.480000e+00	1.995277e-01	8.945180e-04	8.945180e-04
1.480000e+00	1.520000e+00	1.908334e-01	8.748121e-04	8.748121e-04
1.520000e+00	1.560000e+00	1.855959e-01	8.627239e-04	8.627239e-04
1.560000e+00	1.600000e+00	1.792517e-01	8.478502e-04	8.478502e-04
1.600000e+00	1.640000e+00	1.721856e-01	8.309712e-04	8.309712e-04
1.640000e+00	1.680000e+00	1.668238e-01	8.179307e-04	8.179307e-04
1.680000e+00	1.720000e+00	1.602790e-01	8.017259e-04	8.017259e-04
1.720000e+00	1.760000e+00	1.554506e-01	7.895577e-04	7.895577e-04
1.760000e+00	1.800000e+00	1.508990e-01	7.779125e-04	7.779125e-04
1.800000e+00	1.840000e+00	1.451362e-01	7.629138e-04	7.629138e-04
1.840000e+00	1.880000e+00	1.414748e-01	7.532292e-04	7.532292e-04
1.880000e+00	1.920000e+00	1.371758e-01	7.416966e-04	7.416966e-04
1.920000e+00	1.960000e+00	1.340397e-01	7.331695e-04	7.331695e-04
1.960000e+00	2.000000e+00	1.289026e-01	7.189826e-04	7.189826e-04
# END HISTO1D

# BEGIN HISTO1D newDec
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	1.491169e-01	4.835624e-04	4.835624e-04
4.000000e-02	8.000000e-02	4.157343e-01	8.074152e-04	8.074152e-04
8.000000e-02	1.200000e-01	6.075980e-01	9.761067e-04	9.761067e-04
1.200000e-01	1.600000e-01	7.275807e-01	1.068144e-03	1.068144e-03
1.600000e-01	2.000000e-01	7.857107e-01	1.109994e-03	1.109994e-03
2.000000e-01	2.400000e-01	8.046178e-01	1.123269e-03	1.123269e-03
2.400000e-01	2.800000e-01	7.983342e-01	1.118875e-03	1.118875e-03
2.800000e-01	3.200000e-01	7.762550e-01	1.103294e-03	1.103294e-03
3.200000e-01	3.600000e-01	7.427398e-01	1.079214e-03	1.079214e-03
3.600000e-01	4.000000e-01	7.127495e-01	1.057201e-03	1.057201e-03
4.000000e-01	4.400000e-01	6.750395e-01	1.028854e-03	1.028854e-03
4.400000e-01	4.800000e-01	6.376415e-01	9.999478e-04	9.999478e-04
4.800000e-01	5.200000e-01	6.056880e-01	9.745714e-04	9.745714e-04
5.200000e-01	5.600000e-01	5.722087e-01	9.472539e-04	9.472539e-04
5.600000e-01	6.000000e-01	5.400733e-01	9.202703e-04	9.202703e-04
6.000000e-01	6.400000e-01	5.088130e-01	8.932399e-04	8.932399e-04
6.400000e-01	6.800000e-01	4.827180e-01	8.700330e-04	8.700330e-04
6.800000e-01	7.200000e-01	4.585533e-01	8.479766e-04	8.479766e-04
7.200000e-01	7.600000e-01	4.335167e-01	8.245025e-04	8.245025e-04
7.600000e-01	8.000000e-01	4.113482e-01	8.031450e-04	8.031450e-04
8.000000e-01	8.400000e-01	3.907338e-01	7.827617e-04	7.827617e-04
8.400000e-01	8.800000e-01	3.724557e-01	7.642342e-04	7.642342e-04
8.800000e-01	9.200000e-01	3.540665e-01	7.451291e-04	7.451291e-04
9.200000e-01	9.600000e-01	3.371388e-01	7.270988e-04	7.270988e-04
9.600000e-01	1.000000e+00	3.211532e-01	7.096518e-04	7.096518e-04
1.000000e+00	1.040000e+00	3.076330e-01	6.945533e-04	6.945533e-04
1.040000e+00	1.080000e+00	2.927140e-01	6.775024e-04	6.775024e-04
1.080000e+00	1.120000e+00	2.791717e-01	6.616447e-04	6.616447e-04
1.120000e+00	1.160000e+00	2.686168e-01	6.490163e-04	6.490163e-04
1.160000e+00	1.200000e+00	2.558555e-01	6.334121e-04	6.334121e-04
1.200000e+00	1.240000e+00	2.462460e-01	6.214035e-04	6.214035e-04
1.240000e+00	1.280000e+00	2.361348e-01	6.085119e-04	6.085119e-04
1.280000e+00	1.320000e+00	2.272184e-01	5.969128e-04	5.969128e-04
1.320000e+00	1.360000e+00	2.183194e-01	5.851070e-04	5.851070e-04
1.360000e+00	1.400000e+00	2.087539e-01	5.721454e-04	5.721454e-04
1.400000e+00	1.440000e+00	2.010246e-01	5.614535e-04	5.614535e-04
1.440000e+00	1.480000e+00	1.946596e-01	5.524934e-04	5.524934e-04
1.480000e+00	1.520000e+00	1.882398e-01	5.433064e-04	5.433064e-04
1.520000e+00	1.560000e+00	1.813401e-01	5.332563e-04	5.332563e-04
1.560000e+00	1.600000e+00	1.741456e-01	5.225710e-04	5.225710e-04
1.600000e+00	1.640000e+00	1.681052e-01	5.134281e-04	5.134281e-04
1.640000e+00	1.680000e+00	1.626795e-01	5.050746e-04	5.050746e-04
1.680000e+00	1.720000e+00	1.578324e-01	4.974933e-04	4.974933e-04
1.720000e+00	1.760000e+00	1.530763e-01	4.899403e-04	4.899403e-04
1.760000e+00	1.800000e+00	1.474296e-01	4.808188e-04	4.808188e-04
1.800000e+00	1.840000e+00	1.425245e-01	4.727526e-04	4.727526e-04
1.840000e+00	1.880000e+00	1.382765e-01	4.656539e-04	4.656539e-04
1.880000e+00	1.920000e+00	1.343264e-01	4.589547e-04	4.589547e-04
1.920000e+00	1.960000e+00	1.293523e-01	4.503771e-04	4.503771e-04
1.960000e+00	2.000000e+00	1.260687e-01	4.446239e-04	4.446239e-04
# END HISTO1D



==> images/effectOfDecays/pTp-LEP-ref2.dat <==
# BEGIN PLOT
PlotSize=10.0,6.3
DrawOnly=newNoDec newDec
Title=$\mathrm{p},\bar{\mathrm{p}}$ transverse momentum at LEP
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
YMin=0.0001
YMax=0.9
LogY=0
MainPlot=0
RatioPlot=1
RatioPlotSameStyle=1
RatioPlotReference=newNoDec
RatioPlotYLabel=ratio
Legend=1
LegendOnly=text
LegendXPos=0.4
LegendYPos=0.95
TopMargin=-0.04
BottomMargin=-0.04
RatioPlotYSize=1.6
# END PLOT

# BEGIN HISTO1D text
LineColor=white
Title=w/wo (Thermal)
# END HISTO1D

# BEGIN HISTO1D oldNoDec
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    9.282395e-02    6.845677e-04    6.845677e-04
4.000000e-02    8.000000e-02    2.618115e-01    1.149690e-03    1.149690e-03
8.000000e-02    1.200000e-01    4.001235e-01    1.421292e-03    1.421292e-03
1.200000e-01    1.600000e-01    5.009595e-01    1.590332e-03    1.590332e-03
1.600000e-01    2.000000e-01    5.648195e-01    1.688656e-03    1.688656e-03
2.000000e-01    2.400000e-01    6.045623e-01    1.747056e-03    1.747056e-03
2.400000e-01    2.800000e-01    6.286997e-01    1.781591e-03    1.781591e-03
2.800000e-01    3.200000e-01    6.352933e-01    1.790909e-03    1.790909e-03
3.200000e-01    3.600000e-01    6.360405e-01    1.791962e-03    1.791962e-03
3.600000e-01    4.000000e-01    6.306385e-01    1.784336e-03    1.784336e-03
4.000000e-01    4.400000e-01    6.120695e-01    1.757870e-03    1.757870e-03
4.400000e-01    4.800000e-01    5.950558e-01    1.733266e-03    1.733266e-03
4.800000e-01    5.200000e-01    5.779257e-01    1.708136e-03    1.708136e-03
5.200000e-01    5.600000e-01    5.572567e-01    1.677313e-03    1.677313e-03
5.600000e-01    6.000000e-01    5.349065e-01    1.643332e-03    1.643332e-03
6.000000e-01    6.400000e-01    5.141465e-01    1.611127e-03    1.611127e-03
6.400000e-01    6.800000e-01    4.913925e-01    1.575073e-03    1.575073e-03
6.800000e-01    7.200000e-01    4.708445e-01    1.541790e-03    1.541790e-03
7.200000e-01    7.600000e-01    4.497867e-01    1.506918e-03    1.506918e-03
7.600000e-01    8.000000e-01    4.305867e-01    1.474405e-03    1.474405e-03
8.000000e-01    8.400000e-01    4.121845e-01    1.442555e-03    1.442555e-03
8.400000e-01    8.800000e-01    3.917882e-01    1.406410e-03    1.406410e-03
8.800000e-01    9.200000e-01    3.769402e-01    1.379503e-03    1.379503e-03
9.200000e-01    9.600000e-01    3.572103e-01    1.342914e-03    1.342914e-03
9.600000e-01    1.000000e+00    3.441342e-01    1.318106e-03    1.318106e-03
1.000000e+00    1.040000e+00    3.290540e-01    1.288902e-03    1.288902e-03
1.040000e+00    1.080000e+00    3.153925e-01    1.261862e-03    1.261862e-03
1.080000e+00    1.120000e+00    3.048560e-01    1.240606e-03    1.240606e-03
1.120000e+00    1.160000e+00    2.907653e-01    1.211596e-03    1.211596e-03
1.160000e+00    1.200000e+00    2.780830e-01    1.184878e-03    1.184878e-03
1.200000e+00    1.240000e+00    2.689755e-01    1.165313e-03    1.165313e-03
1.240000e+00    1.280000e+00    2.581915e-01    1.141714e-03    1.141714e-03
1.280000e+00    1.320000e+00    2.480943e-01    1.119167e-03    1.119167e-03
1.320000e+00    1.360000e+00    2.389664e-01    1.098385e-03    1.098385e-03
1.360000e+00    1.400000e+00    2.308533e-01    1.079579e-03    1.079579e-03
1.400000e+00    1.440000e+00    2.216900e-01    1.057936e-03    1.057936e-03
1.440000e+00    1.480000e+00    2.135365e-01    1.038299e-03    1.038299e-03
1.480000e+00    1.520000e+00    2.060595e-01    1.019959e-03    1.019959e-03
1.520000e+00    1.560000e+00    2.009806e-01    1.007311e-03    1.007311e-03
1.560000e+00    1.600000e+00    1.924282e-01    9.856454e-04    9.856454e-04
1.600000e+00    1.640000e+00    1.872079e-01    9.721841e-04    9.721841e-04
1.640000e+00    1.680000e+00    1.810839e-01    9.561508e-04    9.561508e-04
1.680000e+00    1.720000e+00    1.748842e-01    9.396406e-04    9.396406e-04
1.720000e+00    1.760000e+00    1.688360e-01    9.232490e-04    9.232490e-04
1.760000e+00    1.800000e+00    1.648375e-01    9.122510e-04    9.122510e-04
1.800000e+00    1.840000e+00    1.586832e-01    8.950594e-04    8.950594e-04
1.840000e+00    1.880000e+00    1.546847e-01    8.837106e-04    8.837106e-04
1.880000e+00    1.920000e+00    1.502470e-01    8.709420e-04    8.709420e-04
1.920000e+00    1.960000e+00    1.442492e-01    8.533811e-04    8.533811e-04
1.960000e+00    2.000000e+00    1.415583e-01    8.453842e-04    8.453842e-04
# END HISTO1D

# BEGIN HISTO1D oldDec
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    1.314877e-01    4.618497e-04    4.618497e-04
4.000000e-02    8.000000e-02    3.701067e-01    7.748571e-04    7.748571e-04
8.000000e-02    1.200000e-01    5.501985e-01    9.447520e-04    9.447520e-04
1.200000e-01    1.600000e-01    6.684180e-01    1.041315e-03    1.041315e-03
1.600000e-01    2.000000e-01    7.298005e-01    1.088078e-03    1.088078e-03
2.000000e-01    2.400000e-01    7.551950e-01    1.106847e-03    1.106847e-03
2.400000e-01    2.800000e-01    7.598427e-01    1.110248e-03    1.110248e-03
2.800000e-01    3.200000e-01    7.458655e-01    1.099989e-03    1.099989e-03
3.200000e-01    3.600000e-01    7.232353e-01    1.083173e-03    1.083173e-03
3.600000e-01    4.000000e-01    6.980435e-01    1.064141e-03    1.064141e-03
4.000000e-01    4.400000e-01    6.686468e-01    1.041493e-03    1.041493e-03
4.400000e-01    4.800000e-01    6.334020e-01    1.013673e-03    1.013673e-03
4.800000e-01    5.200000e-01    6.043670e-01    9.901670e-04    9.901670e-04
5.200000e-01    5.600000e-01    5.731047e-01    9.642176e-04    9.642176e-04
5.600000e-01    6.000000e-01    5.441200e-01    9.395188e-04    9.395188e-04
6.000000e-01    6.400000e-01    5.168387e-01    9.156630e-04    9.156630e-04
6.400000e-01    6.800000e-01    4.883685e-01    8.900857e-04    8.900857e-04
6.800000e-01    7.200000e-01    4.641985e-01    8.677806e-04    8.677806e-04
7.200000e-01    7.600000e-01    4.410395e-01    8.458568e-04    8.458568e-04
7.600000e-01    8.000000e-01    4.179727e-01    8.234402e-04    8.234402e-04
8.000000e-01    8.400000e-01    3.976948e-01    8.032174e-04    8.032174e-04
8.400000e-01    8.800000e-01    3.796180e-01    7.847503e-04    7.847503e-04
8.800000e-01    9.200000e-01    3.614895e-01    7.657833e-04    7.657833e-04
9.200000e-01    9.600000e-01    3.428060e-01    7.457312e-04    7.457312e-04
9.600000e-01    1.000000e+00    3.286357e-01    7.301557e-04    7.301557e-04
1.000000e+00    1.040000e+00    3.134290e-01    7.130625e-04    7.130625e-04
1.040000e+00    1.080000e+00    2.996527e-01    6.972158e-04    6.972158e-04
1.080000e+00    1.120000e+00    2.869392e-01    6.822649e-04    6.822649e-04
1.120000e+00    1.160000e+00    2.747433e-01    6.676080e-04    6.676080e-04
1.160000e+00    1.200000e+00    2.632010e-01    6.534341e-04    6.534341e-04
1.200000e+00    1.240000e+00    2.524990e-01    6.400117e-04    6.400117e-04
1.240000e+00    1.280000e+00    2.418263e-01    6.263395e-04    6.263395e-04
1.280000e+00    1.320000e+00    2.323069e-01    6.138880e-04    6.138880e-04
1.320000e+00    1.360000e+00    2.230715e-01    6.015616e-04    6.015616e-04
1.360000e+00    1.400000e+00    2.153221e-01    5.910202e-04    5.910202e-04
1.400000e+00    1.440000e+00    2.085816e-01    5.816960e-04    5.816960e-04
1.440000e+00    1.480000e+00    1.996025e-01    5.690377e-04    5.690377e-04
1.480000e+00    1.520000e+00    1.935678e-01    5.603696e-04    5.603696e-04
1.520000e+00    1.560000e+00    1.858004e-01    5.490116e-04    5.490116e-04
1.560000e+00    1.600000e+00    1.801713e-01    5.406309e-04    5.406309e-04
1.600000e+00    1.640000e+00    1.730951e-01    5.299079e-04    5.299079e-04
1.640000e+00    1.680000e+00    1.684035e-01    5.226773e-04    5.226773e-04
1.680000e+00    1.720000e+00    1.630404e-01    5.142871e-04    5.142871e-04
1.720000e+00    1.760000e+00    1.573998e-01    5.053127e-04    5.053127e-04
1.760000e+00    1.800000e+00    1.518663e-01    4.963509e-04    4.963509e-04
1.800000e+00    1.840000e+00    1.463053e-01    4.871785e-04    4.871785e-04
1.840000e+00    1.880000e+00    1.425141e-01    4.808250e-04    4.808250e-04
1.880000e+00    1.920000e+00    1.388657e-01    4.746304e-04    4.746304e-04
1.920000e+00    1.960000e+00    1.348198e-01    4.676651e-04    4.676651e-04
1.960000e+00    2.000000e+00    1.298882e-01    4.590319e-04    4.590319e-04
# END HISTO1D

# BEGIN HISTO1D newNoDec
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	1.387358e-01	7.459021e-04	7.459021e-04
4.000000e-02	8.000000e-02	3.831585e-01	1.239587e-03	1.239587e-03
8.000000e-02	1.200000e-01	5.641908e-01	1.504183e-03	1.504183e-03
1.200000e-01	1.600000e-01	6.708885e-01	1.640260e-03	1.640260e-03
1.600000e-01	2.000000e-01	7.233710e-01	1.703210e-03	1.703210e-03
2.000000e-01	2.400000e-01	7.445975e-01	1.728018e-03	1.728018e-03
2.400000e-01	2.800000e-01	7.485075e-01	1.732550e-03	1.732550e-03
2.800000e-01	3.200000e-01	7.331483e-01	1.714681e-03	1.714681e-03
3.200000e-01	3.600000e-01	7.093310e-01	1.686600e-03	1.686600e-03
3.600000e-01	4.000000e-01	6.820932e-01	1.653901e-03	1.653901e-03
4.000000e-01	4.400000e-01	6.518798e-01	1.616856e-03	1.616856e-03
4.400000e-01	4.800000e-01	6.225085e-01	1.580011e-03	1.580011e-03
4.800000e-01	5.200000e-01	5.919822e-01	1.540784e-03	1.540784e-03
5.200000e-01	5.600000e-01	5.660075e-01	1.506603e-03	1.506603e-03
5.600000e-01	6.000000e-01	5.363795e-01	1.466641e-03	1.466641e-03
6.000000e-01	6.400000e-01	5.096470e-01	1.429626e-03	1.429626e-03
6.400000e-01	6.800000e-01	4.829465e-01	1.391673e-03	1.391673e-03
6.800000e-01	7.200000e-01	4.587003e-01	1.356289e-03	1.356289e-03
7.200000e-01	7.600000e-01	4.350275e-01	1.320827e-03	1.320827e-03
7.600000e-01	8.000000e-01	4.148880e-01	1.289891e-03	1.289891e-03
8.000000e-01	8.400000e-01	3.933168e-01	1.255911e-03	1.255911e-03
8.400000e-01	8.800000e-01	3.787672e-01	1.232463e-03	1.232463e-03
8.800000e-01	9.200000e-01	3.589685e-01	1.199819e-03	1.199819e-03
9.200000e-01	9.600000e-01	3.437535e-01	1.174116e-03	1.174116e-03
9.600000e-01	1.000000e+00	3.267700e-01	1.144745e-03	1.144745e-03
1.000000e+00	1.040000e+00	3.122367e-01	1.118999e-03	1.118999e-03
1.040000e+00	1.080000e+00	2.987542e-01	1.094573e-03	1.094573e-03
1.080000e+00	1.120000e+00	2.871322e-01	1.073072e-03	1.073072e-03
1.120000e+00	1.160000e+00	2.726353e-01	1.045631e-03	1.045631e-03
1.160000e+00	1.200000e+00	2.627417e-01	1.026484e-03	1.026484e-03
1.200000e+00	1.240000e+00	2.514167e-01	1.004118e-03	1.004118e-03
1.240000e+00	1.280000e+00	2.405168e-01	9.821103e-04	9.821103e-04
1.280000e+00	1.320000e+00	2.328972e-01	9.664287e-04	9.664287e-04
1.320000e+00	1.360000e+00	2.229437e-01	9.455514e-04	9.455514e-04
1.360000e+00	1.400000e+00	2.147427e-01	9.279975e-04	9.279975e-04
1.400000e+00	1.440000e+00	2.071592e-01	9.114645e-04	9.114645e-04
1.440000e+00	1.480000e+00	1.995277e-01	8.945180e-04	8.945180e-04
1.480000e+00	1.520000e+00	1.908334e-01	8.748121e-04	8.748121e-04
1.520000e+00	1.560000e+00	1.855959e-01	8.627239e-04	8.627239e-04
1.560000e+00	1.600000e+00	1.792517e-01	8.478502e-04	8.478502e-04
1.600000e+00	1.640000e+00	1.721856e-01	8.309712e-04	8.309712e-04
1.640000e+00	1.680000e+00	1.668238e-01	8.179307e-04	8.179307e-04
1.680000e+00	1.720000e+00	1.602790e-01	8.017259e-04	8.017259e-04
1.720000e+00	1.760000e+00	1.554506e-01	7.895577e-04	7.895577e-04
1.760000e+00	1.800000e+00	1.508990e-01	7.779125e-04	7.779125e-04
1.800000e+00	1.840000e+00	1.451362e-01	7.629138e-04	7.629138e-04
1.840000e+00	1.880000e+00	1.414748e-01	7.532292e-04	7.532292e-04
1.880000e+00	1.920000e+00	1.371758e-01	7.416966e-04	7.416966e-04
1.920000e+00	1.960000e+00	1.340397e-01	7.331695e-04	7.331695e-04
1.960000e+00	2.000000e+00	1.289026e-01	7.189826e-04	7.189826e-04
# END HISTO1D

# BEGIN HISTO1D newDec
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	1.491169e-01	4.835624e-04	4.835624e-04
4.000000e-02	8.000000e-02	4.157343e-01	8.074152e-04	8.074152e-04
8.000000e-02	1.200000e-01	6.075980e-01	9.761067e-04	9.761067e-04
1.200000e-01	1.600000e-01	7.275807e-01	1.068144e-03	1.068144e-03
1.600000e-01	2.000000e-01	7.857107e-01	1.109994e-03	1.109994e-03
2.000000e-01	2.400000e-01	8.046178e-01	1.123269e-03	1.123269e-03
2.400000e-01	2.800000e-01	7.983342e-01	1.118875e-03	1.118875e-03
2.800000e-01	3.200000e-01	7.762550e-01	1.103294e-03	1.103294e-03
3.200000e-01	3.600000e-01	7.427398e-01	1.079214e-03	1.079214e-03
3.600000e-01	4.000000e-01	7.127495e-01	1.057201e-03	1.057201e-03
4.000000e-01	4.400000e-01	6.750395e-01	1.028854e-03	1.028854e-03
4.400000e-01	4.800000e-01	6.376415e-01	9.999478e-04	9.999478e-04
4.800000e-01	5.200000e-01	6.056880e-01	9.745714e-04	9.745714e-04
5.200000e-01	5.600000e-01	5.722087e-01	9.472539e-04	9.472539e-04
5.600000e-01	6.000000e-01	5.400733e-01	9.202703e-04	9.202703e-04
6.000000e-01	6.400000e-01	5.088130e-01	8.932399e-04	8.932399e-04
6.400000e-01	6.800000e-01	4.827180e-01	8.700330e-04	8.700330e-04
6.800000e-01	7.200000e-01	4.585533e-01	8.479766e-04	8.479766e-04
7.200000e-01	7.600000e-01	4.335167e-01	8.245025e-04	8.245025e-04
7.600000e-01	8.000000e-01	4.113482e-01	8.031450e-04	8.031450e-04
8.000000e-01	8.400000e-01	3.907338e-01	7.827617e-04	7.827617e-04
8.400000e-01	8.800000e-01	3.724557e-01	7.642342e-04	7.642342e-04
8.800000e-01	9.200000e-01	3.540665e-01	7.451291e-04	7.451291e-04
9.200000e-01	9.600000e-01	3.371388e-01	7.270988e-04	7.270988e-04
9.600000e-01	1.000000e+00	3.211532e-01	7.096518e-04	7.096518e-04
1.000000e+00	1.040000e+00	3.076330e-01	6.945533e-04	6.945533e-04
1.040000e+00	1.080000e+00	2.927140e-01	6.775024e-04	6.775024e-04
1.080000e+00	1.120000e+00	2.791717e-01	6.616447e-04	6.616447e-04
1.120000e+00	1.160000e+00	2.686168e-01	6.490163e-04	6.490163e-04
1.160000e+00	1.200000e+00	2.558555e-01	6.334121e-04	6.334121e-04
1.200000e+00	1.240000e+00	2.462460e-01	6.214035e-04	6.214035e-04
1.240000e+00	1.280000e+00	2.361348e-01	6.085119e-04	6.085119e-04
1.280000e+00	1.320000e+00	2.272184e-01	5.969128e-04	5.969128e-04
1.320000e+00	1.360000e+00	2.183194e-01	5.851070e-04	5.851070e-04
1.360000e+00	1.400000e+00	2.087539e-01	5.721454e-04	5.721454e-04
1.400000e+00	1.440000e+00	2.010246e-01	5.614535e-04	5.614535e-04
1.440000e+00	1.480000e+00	1.946596e-01	5.524934e-04	5.524934e-04
1.480000e+00	1.520000e+00	1.882398e-01	5.433064e-04	5.433064e-04
1.520000e+00	1.560000e+00	1.813401e-01	5.332563e-04	5.332563e-04
1.560000e+00	1.600000e+00	1.741456e-01	5.225710e-04	5.225710e-04
1.600000e+00	1.640000e+00	1.681052e-01	5.134281e-04	5.134281e-04
1.640000e+00	1.680000e+00	1.626795e-01	5.050746e-04	5.050746e-04
1.680000e+00	1.720000e+00	1.578324e-01	4.974933e-04	4.974933e-04
1.720000e+00	1.760000e+00	1.530763e-01	4.899403e-04	4.899403e-04
1.760000e+00	1.800000e+00	1.474296e-01	4.808188e-04	4.808188e-04
1.800000e+00	1.840000e+00	1.425245e-01	4.727526e-04	4.727526e-04
1.840000e+00	1.880000e+00	1.382765e-01	4.656539e-04	4.656539e-04
1.880000e+00	1.920000e+00	1.343264e-01	4.589547e-04	4.589547e-04
1.920000e+00	1.960000e+00	1.293523e-01	4.503771e-04	4.503771e-04
1.960000e+00	2.000000e+00	1.260687e-01	4.446239e-04	4.446239e-04
# END HISTO1D



==> images/effectOfDecays/pTp-LEP-ref3.dat <==
# BEGIN PLOT
PlotSize=10.0,6.3
DrawOnly=oldNoDec newNoDec
Title=$\mathrm{p},\bar{\mathrm{p}}$ transverse momentum at LEP
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
YMin=0.0001
YMax=0.9
LogY=0
MainPlot=0
RatioPlot=1
RatioPlotSameStyle=1
RatioPlotReference=oldNoDec
RatioPlotYLabel=ratio
Legend=1
LegendOnly=text
LegendXPos=0.4
LegendYPos=0.95
TopMargin=-0.04
BottomMargin=-0.04
RatioPlotYSize=1.6
# END PLOT

# BEGIN HISTO1D text
LineColor=white
Title=Thermal/Gaussian (wo)
# END HISTO1D

# BEGIN HISTO1D oldNoDec
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    9.282395e-02    6.845677e-04    6.845677e-04
4.000000e-02    8.000000e-02    2.618115e-01    1.149690e-03    1.149690e-03
8.000000e-02    1.200000e-01    4.001235e-01    1.421292e-03    1.421292e-03
1.200000e-01    1.600000e-01    5.009595e-01    1.590332e-03    1.590332e-03
1.600000e-01    2.000000e-01    5.648195e-01    1.688656e-03    1.688656e-03
2.000000e-01    2.400000e-01    6.045623e-01    1.747056e-03    1.747056e-03
2.400000e-01    2.800000e-01    6.286997e-01    1.781591e-03    1.781591e-03
2.800000e-01    3.200000e-01    6.352933e-01    1.790909e-03    1.790909e-03
3.200000e-01    3.600000e-01    6.360405e-01    1.791962e-03    1.791962e-03
3.600000e-01    4.000000e-01    6.306385e-01    1.784336e-03    1.784336e-03
4.000000e-01    4.400000e-01    6.120695e-01    1.757870e-03    1.757870e-03
4.400000e-01    4.800000e-01    5.950558e-01    1.733266e-03    1.733266e-03
4.800000e-01    5.200000e-01    5.779257e-01    1.708136e-03    1.708136e-03
5.200000e-01    5.600000e-01    5.572567e-01    1.677313e-03    1.677313e-03
5.600000e-01    6.000000e-01    5.349065e-01    1.643332e-03    1.643332e-03
6.000000e-01    6.400000e-01    5.141465e-01    1.611127e-03    1.611127e-03
6.400000e-01    6.800000e-01    4.913925e-01    1.575073e-03    1.575073e-03
6.800000e-01    7.200000e-01    4.708445e-01    1.541790e-03    1.541790e-03
7.200000e-01    7.600000e-01    4.497867e-01    1.506918e-03    1.506918e-03
7.600000e-01    8.000000e-01    4.305867e-01    1.474405e-03    1.474405e-03
8.000000e-01    8.400000e-01    4.121845e-01    1.442555e-03    1.442555e-03
8.400000e-01    8.800000e-01    3.917882e-01    1.406410e-03    1.406410e-03
8.800000e-01    9.200000e-01    3.769402e-01    1.379503e-03    1.379503e-03
9.200000e-01    9.600000e-01    3.572103e-01    1.342914e-03    1.342914e-03
9.600000e-01    1.000000e+00    3.441342e-01    1.318106e-03    1.318106e-03
1.000000e+00    1.040000e+00    3.290540e-01    1.288902e-03    1.288902e-03
1.040000e+00    1.080000e+00    3.153925e-01    1.261862e-03    1.261862e-03
1.080000e+00    1.120000e+00    3.048560e-01    1.240606e-03    1.240606e-03
1.120000e+00    1.160000e+00    2.907653e-01    1.211596e-03    1.211596e-03
1.160000e+00    1.200000e+00    2.780830e-01    1.184878e-03    1.184878e-03
1.200000e+00    1.240000e+00    2.689755e-01    1.165313e-03    1.165313e-03
1.240000e+00    1.280000e+00    2.581915e-01    1.141714e-03    1.141714e-03
1.280000e+00    1.320000e+00    2.480943e-01    1.119167e-03    1.119167e-03
1.320000e+00    1.360000e+00    2.389664e-01    1.098385e-03    1.098385e-03
1.360000e+00    1.400000e+00    2.308533e-01    1.079579e-03    1.079579e-03
1.400000e+00    1.440000e+00    2.216900e-01    1.057936e-03    1.057936e-03
1.440000e+00    1.480000e+00    2.135365e-01    1.038299e-03    1.038299e-03
1.480000e+00    1.520000e+00    2.060595e-01    1.019959e-03    1.019959e-03
1.520000e+00    1.560000e+00    2.009806e-01    1.007311e-03    1.007311e-03
1.560000e+00    1.600000e+00    1.924282e-01    9.856454e-04    9.856454e-04
1.600000e+00    1.640000e+00    1.872079e-01    9.721841e-04    9.721841e-04
1.640000e+00    1.680000e+00    1.810839e-01    9.561508e-04    9.561508e-04
1.680000e+00    1.720000e+00    1.748842e-01    9.396406e-04    9.396406e-04
1.720000e+00    1.760000e+00    1.688360e-01    9.232490e-04    9.232490e-04
1.760000e+00    1.800000e+00    1.648375e-01    9.122510e-04    9.122510e-04
1.800000e+00    1.840000e+00    1.586832e-01    8.950594e-04    8.950594e-04
1.840000e+00    1.880000e+00    1.546847e-01    8.837106e-04    8.837106e-04
1.880000e+00    1.920000e+00    1.502470e-01    8.709420e-04    8.709420e-04
1.920000e+00    1.960000e+00    1.442492e-01    8.533811e-04    8.533811e-04
1.960000e+00    2.000000e+00    1.415583e-01    8.453842e-04    8.453842e-04
# END HISTO1D

# BEGIN HISTO1D oldDec
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    1.314877e-01    4.618497e-04    4.618497e-04
4.000000e-02    8.000000e-02    3.701067e-01    7.748571e-04    7.748571e-04
8.000000e-02    1.200000e-01    5.501985e-01    9.447520e-04    9.447520e-04
1.200000e-01    1.600000e-01    6.684180e-01    1.041315e-03    1.041315e-03
1.600000e-01    2.000000e-01    7.298005e-01    1.088078e-03    1.088078e-03
2.000000e-01    2.400000e-01    7.551950e-01    1.106847e-03    1.106847e-03
2.400000e-01    2.800000e-01    7.598427e-01    1.110248e-03    1.110248e-03
2.800000e-01    3.200000e-01    7.458655e-01    1.099989e-03    1.099989e-03
3.200000e-01    3.600000e-01    7.232353e-01    1.083173e-03    1.083173e-03
3.600000e-01    4.000000e-01    6.980435e-01    1.064141e-03    1.064141e-03
4.000000e-01    4.400000e-01    6.686468e-01    1.041493e-03    1.041493e-03
4.400000e-01    4.800000e-01    6.334020e-01    1.013673e-03    1.013673e-03
4.800000e-01    5.200000e-01    6.043670e-01    9.901670e-04    9.901670e-04
5.200000e-01    5.600000e-01    5.731047e-01    9.642176e-04    9.642176e-04
5.600000e-01    6.000000e-01    5.441200e-01    9.395188e-04    9.395188e-04
6.000000e-01    6.400000e-01    5.168387e-01    9.156630e-04    9.156630e-04
6.400000e-01    6.800000e-01    4.883685e-01    8.900857e-04    8.900857e-04
6.800000e-01    7.200000e-01    4.641985e-01    8.677806e-04    8.677806e-04
7.200000e-01    7.600000e-01    4.410395e-01    8.458568e-04    8.458568e-04
7.600000e-01    8.000000e-01    4.179727e-01    8.234402e-04    8.234402e-04
8.000000e-01    8.400000e-01    3.976948e-01    8.032174e-04    8.032174e-04
8.400000e-01    8.800000e-01    3.796180e-01    7.847503e-04    7.847503e-04
8.800000e-01    9.200000e-01    3.614895e-01    7.657833e-04    7.657833e-04
9.200000e-01    9.600000e-01    3.428060e-01    7.457312e-04    7.457312e-04
9.600000e-01    1.000000e+00    3.286357e-01    7.301557e-04    7.301557e-04
1.000000e+00    1.040000e+00    3.134290e-01    7.130625e-04    7.130625e-04
1.040000e+00    1.080000e+00    2.996527e-01    6.972158e-04    6.972158e-04
1.080000e+00    1.120000e+00    2.869392e-01    6.822649e-04    6.822649e-04
1.120000e+00    1.160000e+00    2.747433e-01    6.676080e-04    6.676080e-04
1.160000e+00    1.200000e+00    2.632010e-01    6.534341e-04    6.534341e-04
1.200000e+00    1.240000e+00    2.524990e-01    6.400117e-04    6.400117e-04
1.240000e+00    1.280000e+00    2.418263e-01    6.263395e-04    6.263395e-04
1.280000e+00    1.320000e+00    2.323069e-01    6.138880e-04    6.138880e-04
1.320000e+00    1.360000e+00    2.230715e-01    6.015616e-04    6.015616e-04
1.360000e+00    1.400000e+00    2.153221e-01    5.910202e-04    5.910202e-04
1.400000e+00    1.440000e+00    2.085816e-01    5.816960e-04    5.816960e-04
1.440000e+00    1.480000e+00    1.996025e-01    5.690377e-04    5.690377e-04
1.480000e+00    1.520000e+00    1.935678e-01    5.603696e-04    5.603696e-04
1.520000e+00    1.560000e+00    1.858004e-01    5.490116e-04    5.490116e-04
1.560000e+00    1.600000e+00    1.801713e-01    5.406309e-04    5.406309e-04
1.600000e+00    1.640000e+00    1.730951e-01    5.299079e-04    5.299079e-04
1.640000e+00    1.680000e+00    1.684035e-01    5.226773e-04    5.226773e-04
1.680000e+00    1.720000e+00    1.630404e-01    5.142871e-04    5.142871e-04
1.720000e+00    1.760000e+00    1.573998e-01    5.053127e-04    5.053127e-04
1.760000e+00    1.800000e+00    1.518663e-01    4.963509e-04    4.963509e-04
1.800000e+00    1.840000e+00    1.463053e-01    4.871785e-04    4.871785e-04
1.840000e+00    1.880000e+00    1.425141e-01    4.808250e-04    4.808250e-04
1.880000e+00    1.920000e+00    1.388657e-01    4.746304e-04    4.746304e-04
1.920000e+00    1.960000e+00    1.348198e-01    4.676651e-04    4.676651e-04
1.960000e+00    2.000000e+00    1.298882e-01    4.590319e-04    4.590319e-04
# END HISTO1D

# BEGIN HISTO1D newNoDec
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	1.387358e-01	7.459021e-04	7.459021e-04
4.000000e-02	8.000000e-02	3.831585e-01	1.239587e-03	1.239587e-03
8.000000e-02	1.200000e-01	5.641908e-01	1.504183e-03	1.504183e-03
1.200000e-01	1.600000e-01	6.708885e-01	1.640260e-03	1.640260e-03
1.600000e-01	2.000000e-01	7.233710e-01	1.703210e-03	1.703210e-03
2.000000e-01	2.400000e-01	7.445975e-01	1.728018e-03	1.728018e-03
2.400000e-01	2.800000e-01	7.485075e-01	1.732550e-03	1.732550e-03
2.800000e-01	3.200000e-01	7.331483e-01	1.714681e-03	1.714681e-03
3.200000e-01	3.600000e-01	7.093310e-01	1.686600e-03	1.686600e-03
3.600000e-01	4.000000e-01	6.820932e-01	1.653901e-03	1.653901e-03
4.000000e-01	4.400000e-01	6.518798e-01	1.616856e-03	1.616856e-03
4.400000e-01	4.800000e-01	6.225085e-01	1.580011e-03	1.580011e-03
4.800000e-01	5.200000e-01	5.919822e-01	1.540784e-03	1.540784e-03
5.200000e-01	5.600000e-01	5.660075e-01	1.506603e-03	1.506603e-03
5.600000e-01	6.000000e-01	5.363795e-01	1.466641e-03	1.466641e-03
6.000000e-01	6.400000e-01	5.096470e-01	1.429626e-03	1.429626e-03
6.400000e-01	6.800000e-01	4.829465e-01	1.391673e-03	1.391673e-03
6.800000e-01	7.200000e-01	4.587003e-01	1.356289e-03	1.356289e-03
7.200000e-01	7.600000e-01	4.350275e-01	1.320827e-03	1.320827e-03
7.600000e-01	8.000000e-01	4.148880e-01	1.289891e-03	1.289891e-03
8.000000e-01	8.400000e-01	3.933168e-01	1.255911e-03	1.255911e-03
8.400000e-01	8.800000e-01	3.787672e-01	1.232463e-03	1.232463e-03
8.800000e-01	9.200000e-01	3.589685e-01	1.199819e-03	1.199819e-03
9.200000e-01	9.600000e-01	3.437535e-01	1.174116e-03	1.174116e-03
9.600000e-01	1.000000e+00	3.267700e-01	1.144745e-03	1.144745e-03
1.000000e+00	1.040000e+00	3.122367e-01	1.118999e-03	1.118999e-03
1.040000e+00	1.080000e+00	2.987542e-01	1.094573e-03	1.094573e-03
1.080000e+00	1.120000e+00	2.871322e-01	1.073072e-03	1.073072e-03
1.120000e+00	1.160000e+00	2.726353e-01	1.045631e-03	1.045631e-03
1.160000e+00	1.200000e+00	2.627417e-01	1.026484e-03	1.026484e-03
1.200000e+00	1.240000e+00	2.514167e-01	1.004118e-03	1.004118e-03
1.240000e+00	1.280000e+00	2.405168e-01	9.821103e-04	9.821103e-04
1.280000e+00	1.320000e+00	2.328972e-01	9.664287e-04	9.664287e-04
1.320000e+00	1.360000e+00	2.229437e-01	9.455514e-04	9.455514e-04
1.360000e+00	1.400000e+00	2.147427e-01	9.279975e-04	9.279975e-04
1.400000e+00	1.440000e+00	2.071592e-01	9.114645e-04	9.114645e-04
1.440000e+00	1.480000e+00	1.995277e-01	8.945180e-04	8.945180e-04
1.480000e+00	1.520000e+00	1.908334e-01	8.748121e-04	8.748121e-04
1.520000e+00	1.560000e+00	1.855959e-01	8.627239e-04	8.627239e-04
1.560000e+00	1.600000e+00	1.792517e-01	8.478502e-04	8.478502e-04
1.600000e+00	1.640000e+00	1.721856e-01	8.309712e-04	8.309712e-04
1.640000e+00	1.680000e+00	1.668238e-01	8.179307e-04	8.179307e-04
1.680000e+00	1.720000e+00	1.602790e-01	8.017259e-04	8.017259e-04
1.720000e+00	1.760000e+00	1.554506e-01	7.895577e-04	7.895577e-04
1.760000e+00	1.800000e+00	1.508990e-01	7.779125e-04	7.779125e-04
1.800000e+00	1.840000e+00	1.451362e-01	7.629138e-04	7.629138e-04
1.840000e+00	1.880000e+00	1.414748e-01	7.532292e-04	7.532292e-04
1.880000e+00	1.920000e+00	1.371758e-01	7.416966e-04	7.416966e-04
1.920000e+00	1.960000e+00	1.340397e-01	7.331695e-04	7.331695e-04
1.960000e+00	2.000000e+00	1.289026e-01	7.189826e-04	7.189826e-04
# END HISTO1D

# BEGIN HISTO1D newDec
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	1.491169e-01	4.835624e-04	4.835624e-04
4.000000e-02	8.000000e-02	4.157343e-01	8.074152e-04	8.074152e-04
8.000000e-02	1.200000e-01	6.075980e-01	9.761067e-04	9.761067e-04
1.200000e-01	1.600000e-01	7.275807e-01	1.068144e-03	1.068144e-03
1.600000e-01	2.000000e-01	7.857107e-01	1.109994e-03	1.109994e-03
2.000000e-01	2.400000e-01	8.046178e-01	1.123269e-03	1.123269e-03
2.400000e-01	2.800000e-01	7.983342e-01	1.118875e-03	1.118875e-03
2.800000e-01	3.200000e-01	7.762550e-01	1.103294e-03	1.103294e-03
3.200000e-01	3.600000e-01	7.427398e-01	1.079214e-03	1.079214e-03
3.600000e-01	4.000000e-01	7.127495e-01	1.057201e-03	1.057201e-03
4.000000e-01	4.400000e-01	6.750395e-01	1.028854e-03	1.028854e-03
4.400000e-01	4.800000e-01	6.376415e-01	9.999478e-04	9.999478e-04
4.800000e-01	5.200000e-01	6.056880e-01	9.745714e-04	9.745714e-04
5.200000e-01	5.600000e-01	5.722087e-01	9.472539e-04	9.472539e-04
5.600000e-01	6.000000e-01	5.400733e-01	9.202703e-04	9.202703e-04
6.000000e-01	6.400000e-01	5.088130e-01	8.932399e-04	8.932399e-04
6.400000e-01	6.800000e-01	4.827180e-01	8.700330e-04	8.700330e-04
6.800000e-01	7.200000e-01	4.585533e-01	8.479766e-04	8.479766e-04
7.200000e-01	7.600000e-01	4.335167e-01	8.245025e-04	8.245025e-04
7.600000e-01	8.000000e-01	4.113482e-01	8.031450e-04	8.031450e-04
8.000000e-01	8.400000e-01	3.907338e-01	7.827617e-04	7.827617e-04
8.400000e-01	8.800000e-01	3.724557e-01	7.642342e-04	7.642342e-04
8.800000e-01	9.200000e-01	3.540665e-01	7.451291e-04	7.451291e-04
9.200000e-01	9.600000e-01	3.371388e-01	7.270988e-04	7.270988e-04
9.600000e-01	1.000000e+00	3.211532e-01	7.096518e-04	7.096518e-04
1.000000e+00	1.040000e+00	3.076330e-01	6.945533e-04	6.945533e-04
1.040000e+00	1.080000e+00	2.927140e-01	6.775024e-04	6.775024e-04
1.080000e+00	1.120000e+00	2.791717e-01	6.616447e-04	6.616447e-04
1.120000e+00	1.160000e+00	2.686168e-01	6.490163e-04	6.490163e-04
1.160000e+00	1.200000e+00	2.558555e-01	6.334121e-04	6.334121e-04
1.200000e+00	1.240000e+00	2.462460e-01	6.214035e-04	6.214035e-04
1.240000e+00	1.280000e+00	2.361348e-01	6.085119e-04	6.085119e-04
1.280000e+00	1.320000e+00	2.272184e-01	5.969128e-04	5.969128e-04
1.320000e+00	1.360000e+00	2.183194e-01	5.851070e-04	5.851070e-04
1.360000e+00	1.400000e+00	2.087539e-01	5.721454e-04	5.721454e-04
1.400000e+00	1.440000e+00	2.010246e-01	5.614535e-04	5.614535e-04
1.440000e+00	1.480000e+00	1.946596e-01	5.524934e-04	5.524934e-04
1.480000e+00	1.520000e+00	1.882398e-01	5.433064e-04	5.433064e-04
1.520000e+00	1.560000e+00	1.813401e-01	5.332563e-04	5.332563e-04
1.560000e+00	1.600000e+00	1.741456e-01	5.225710e-04	5.225710e-04
1.600000e+00	1.640000e+00	1.681052e-01	5.134281e-04	5.134281e-04
1.640000e+00	1.680000e+00	1.626795e-01	5.050746e-04	5.050746e-04
1.680000e+00	1.720000e+00	1.578324e-01	4.974933e-04	4.974933e-04
1.720000e+00	1.760000e+00	1.530763e-01	4.899403e-04	4.899403e-04
1.760000e+00	1.800000e+00	1.474296e-01	4.808188e-04	4.808188e-04
1.800000e+00	1.840000e+00	1.425245e-01	4.727526e-04	4.727526e-04
1.840000e+00	1.880000e+00	1.382765e-01	4.656539e-04	4.656539e-04
1.880000e+00	1.920000e+00	1.343264e-01	4.589547e-04	4.589547e-04
1.920000e+00	1.960000e+00	1.293523e-01	4.503771e-04	4.503771e-04
1.960000e+00	2.000000e+00	1.260687e-01	4.446239e-04	4.446239e-04
# END HISTO1D



==> images/effectOfDecays/pTp-LEP-ref4.dat <==
# BEGIN PLOT
PlotSize=10.0,6.3
DrawOnly=oldDec newDec
Title=$\mathrm{p},\bar{\mathrm{p}}$ transverse momentum at LEP
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
YMin=0.0001
YMax=0.9
LogY=0
MainPlot=0
RatioPlot=1
RatioPlotSameStyle=1
RatioPlotReference=oldDec
RatioPlotYLabel=ratio
Legend=1
LegendOnly=text
LegendXPos=0.4
LegendYPos=0.95
TopMargin=-0.04
RatioPlotYSize=1.6
# END PLOT

# BEGIN HISTO1D text
LineColor=white
Title=Thermal/Gaussian (w)
# END HISTO1D

# BEGIN HISTO1D oldNoDec
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    9.282395e-02    6.845677e-04    6.845677e-04
4.000000e-02    8.000000e-02    2.618115e-01    1.149690e-03    1.149690e-03
8.000000e-02    1.200000e-01    4.001235e-01    1.421292e-03    1.421292e-03
1.200000e-01    1.600000e-01    5.009595e-01    1.590332e-03    1.590332e-03
1.600000e-01    2.000000e-01    5.648195e-01    1.688656e-03    1.688656e-03
2.000000e-01    2.400000e-01    6.045623e-01    1.747056e-03    1.747056e-03
2.400000e-01    2.800000e-01    6.286997e-01    1.781591e-03    1.781591e-03
2.800000e-01    3.200000e-01    6.352933e-01    1.790909e-03    1.790909e-03
3.200000e-01    3.600000e-01    6.360405e-01    1.791962e-03    1.791962e-03
3.600000e-01    4.000000e-01    6.306385e-01    1.784336e-03    1.784336e-03
4.000000e-01    4.400000e-01    6.120695e-01    1.757870e-03    1.757870e-03
4.400000e-01    4.800000e-01    5.950558e-01    1.733266e-03    1.733266e-03
4.800000e-01    5.200000e-01    5.779257e-01    1.708136e-03    1.708136e-03
5.200000e-01    5.600000e-01    5.572567e-01    1.677313e-03    1.677313e-03
5.600000e-01    6.000000e-01    5.349065e-01    1.643332e-03    1.643332e-03
6.000000e-01    6.400000e-01    5.141465e-01    1.611127e-03    1.611127e-03
6.400000e-01    6.800000e-01    4.913925e-01    1.575073e-03    1.575073e-03
6.800000e-01    7.200000e-01    4.708445e-01    1.541790e-03    1.541790e-03
7.200000e-01    7.600000e-01    4.497867e-01    1.506918e-03    1.506918e-03
7.600000e-01    8.000000e-01    4.305867e-01    1.474405e-03    1.474405e-03
8.000000e-01    8.400000e-01    4.121845e-01    1.442555e-03    1.442555e-03
8.400000e-01    8.800000e-01    3.917882e-01    1.406410e-03    1.406410e-03
8.800000e-01    9.200000e-01    3.769402e-01    1.379503e-03    1.379503e-03
9.200000e-01    9.600000e-01    3.572103e-01    1.342914e-03    1.342914e-03
9.600000e-01    1.000000e+00    3.441342e-01    1.318106e-03    1.318106e-03
1.000000e+00    1.040000e+00    3.290540e-01    1.288902e-03    1.288902e-03
1.040000e+00    1.080000e+00    3.153925e-01    1.261862e-03    1.261862e-03
1.080000e+00    1.120000e+00    3.048560e-01    1.240606e-03    1.240606e-03
1.120000e+00    1.160000e+00    2.907653e-01    1.211596e-03    1.211596e-03
1.160000e+00    1.200000e+00    2.780830e-01    1.184878e-03    1.184878e-03
1.200000e+00    1.240000e+00    2.689755e-01    1.165313e-03    1.165313e-03
1.240000e+00    1.280000e+00    2.581915e-01    1.141714e-03    1.141714e-03
1.280000e+00    1.320000e+00    2.480943e-01    1.119167e-03    1.119167e-03
1.320000e+00    1.360000e+00    2.389664e-01    1.098385e-03    1.098385e-03
1.360000e+00    1.400000e+00    2.308533e-01    1.079579e-03    1.079579e-03
1.400000e+00    1.440000e+00    2.216900e-01    1.057936e-03    1.057936e-03
1.440000e+00    1.480000e+00    2.135365e-01    1.038299e-03    1.038299e-03
1.480000e+00    1.520000e+00    2.060595e-01    1.019959e-03    1.019959e-03
1.520000e+00    1.560000e+00    2.009806e-01    1.007311e-03    1.007311e-03
1.560000e+00    1.600000e+00    1.924282e-01    9.856454e-04    9.856454e-04
1.600000e+00    1.640000e+00    1.872079e-01    9.721841e-04    9.721841e-04
1.640000e+00    1.680000e+00    1.810839e-01    9.561508e-04    9.561508e-04
1.680000e+00    1.720000e+00    1.748842e-01    9.396406e-04    9.396406e-04
1.720000e+00    1.760000e+00    1.688360e-01    9.232490e-04    9.232490e-04
1.760000e+00    1.800000e+00    1.648375e-01    9.122510e-04    9.122510e-04
1.800000e+00    1.840000e+00    1.586832e-01    8.950594e-04    8.950594e-04
1.840000e+00    1.880000e+00    1.546847e-01    8.837106e-04    8.837106e-04
1.880000e+00    1.920000e+00    1.502470e-01    8.709420e-04    8.709420e-04
1.920000e+00    1.960000e+00    1.442492e-01    8.533811e-04    8.533811e-04
1.960000e+00    2.000000e+00    1.415583e-01    8.453842e-04    8.453842e-04
# END HISTO1D

# BEGIN HISTO1D oldDec
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    1.314877e-01    4.618497e-04    4.618497e-04
4.000000e-02    8.000000e-02    3.701067e-01    7.748571e-04    7.748571e-04
8.000000e-02    1.200000e-01    5.501985e-01    9.447520e-04    9.447520e-04
1.200000e-01    1.600000e-01    6.684180e-01    1.041315e-03    1.041315e-03
1.600000e-01    2.000000e-01    7.298005e-01    1.088078e-03    1.088078e-03
2.000000e-01    2.400000e-01    7.551950e-01    1.106847e-03    1.106847e-03
2.400000e-01    2.800000e-01    7.598427e-01    1.110248e-03    1.110248e-03
2.800000e-01    3.200000e-01    7.458655e-01    1.099989e-03    1.099989e-03
3.200000e-01    3.600000e-01    7.232353e-01    1.083173e-03    1.083173e-03
3.600000e-01    4.000000e-01    6.980435e-01    1.064141e-03    1.064141e-03
4.000000e-01    4.400000e-01    6.686468e-01    1.041493e-03    1.041493e-03
4.400000e-01    4.800000e-01    6.334020e-01    1.013673e-03    1.013673e-03
4.800000e-01    5.200000e-01    6.043670e-01    9.901670e-04    9.901670e-04
5.200000e-01    5.600000e-01    5.731047e-01    9.642176e-04    9.642176e-04
5.600000e-01    6.000000e-01    5.441200e-01    9.395188e-04    9.395188e-04
6.000000e-01    6.400000e-01    5.168387e-01    9.156630e-04    9.156630e-04
6.400000e-01    6.800000e-01    4.883685e-01    8.900857e-04    8.900857e-04
6.800000e-01    7.200000e-01    4.641985e-01    8.677806e-04    8.677806e-04
7.200000e-01    7.600000e-01    4.410395e-01    8.458568e-04    8.458568e-04
7.600000e-01    8.000000e-01    4.179727e-01    8.234402e-04    8.234402e-04
8.000000e-01    8.400000e-01    3.976948e-01    8.032174e-04    8.032174e-04
8.400000e-01    8.800000e-01    3.796180e-01    7.847503e-04    7.847503e-04
8.800000e-01    9.200000e-01    3.614895e-01    7.657833e-04    7.657833e-04
9.200000e-01    9.600000e-01    3.428060e-01    7.457312e-04    7.457312e-04
9.600000e-01    1.000000e+00    3.286357e-01    7.301557e-04    7.301557e-04
1.000000e+00    1.040000e+00    3.134290e-01    7.130625e-04    7.130625e-04
1.040000e+00    1.080000e+00    2.996527e-01    6.972158e-04    6.972158e-04
1.080000e+00    1.120000e+00    2.869392e-01    6.822649e-04    6.822649e-04
1.120000e+00    1.160000e+00    2.747433e-01    6.676080e-04    6.676080e-04
1.160000e+00    1.200000e+00    2.632010e-01    6.534341e-04    6.534341e-04
1.200000e+00    1.240000e+00    2.524990e-01    6.400117e-04    6.400117e-04
1.240000e+00    1.280000e+00    2.418263e-01    6.263395e-04    6.263395e-04
1.280000e+00    1.320000e+00    2.323069e-01    6.138880e-04    6.138880e-04
1.320000e+00    1.360000e+00    2.230715e-01    6.015616e-04    6.015616e-04
1.360000e+00    1.400000e+00    2.153221e-01    5.910202e-04    5.910202e-04
1.400000e+00    1.440000e+00    2.085816e-01    5.816960e-04    5.816960e-04
1.440000e+00    1.480000e+00    1.996025e-01    5.690377e-04    5.690377e-04
1.480000e+00    1.520000e+00    1.935678e-01    5.603696e-04    5.603696e-04
1.520000e+00    1.560000e+00    1.858004e-01    5.490116e-04    5.490116e-04
1.560000e+00    1.600000e+00    1.801713e-01    5.406309e-04    5.406309e-04
1.600000e+00    1.640000e+00    1.730951e-01    5.299079e-04    5.299079e-04
1.640000e+00    1.680000e+00    1.684035e-01    5.226773e-04    5.226773e-04
1.680000e+00    1.720000e+00    1.630404e-01    5.142871e-04    5.142871e-04
1.720000e+00    1.760000e+00    1.573998e-01    5.053127e-04    5.053127e-04
1.760000e+00    1.800000e+00    1.518663e-01    4.963509e-04    4.963509e-04
1.800000e+00    1.840000e+00    1.463053e-01    4.871785e-04    4.871785e-04
1.840000e+00    1.880000e+00    1.425141e-01    4.808250e-04    4.808250e-04
1.880000e+00    1.920000e+00    1.388657e-01    4.746304e-04    4.746304e-04
1.920000e+00    1.960000e+00    1.348198e-01    4.676651e-04    4.676651e-04
1.960000e+00    2.000000e+00    1.298882e-01    4.590319e-04    4.590319e-04
# END HISTO1D

# BEGIN HISTO1D newNoDec
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	1.387358e-01	7.459021e-04	7.459021e-04
4.000000e-02	8.000000e-02	3.831585e-01	1.239587e-03	1.239587e-03
8.000000e-02	1.200000e-01	5.641908e-01	1.504183e-03	1.504183e-03
1.200000e-01	1.600000e-01	6.708885e-01	1.640260e-03	1.640260e-03
1.600000e-01	2.000000e-01	7.233710e-01	1.703210e-03	1.703210e-03
2.000000e-01	2.400000e-01	7.445975e-01	1.728018e-03	1.728018e-03
2.400000e-01	2.800000e-01	7.485075e-01	1.732550e-03	1.732550e-03
2.800000e-01	3.200000e-01	7.331483e-01	1.714681e-03	1.714681e-03
3.200000e-01	3.600000e-01	7.093310e-01	1.686600e-03	1.686600e-03
3.600000e-01	4.000000e-01	6.820932e-01	1.653901e-03	1.653901e-03
4.000000e-01	4.400000e-01	6.518798e-01	1.616856e-03	1.616856e-03
4.400000e-01	4.800000e-01	6.225085e-01	1.580011e-03	1.580011e-03
4.800000e-01	5.200000e-01	5.919822e-01	1.540784e-03	1.540784e-03
5.200000e-01	5.600000e-01	5.660075e-01	1.506603e-03	1.506603e-03
5.600000e-01	6.000000e-01	5.363795e-01	1.466641e-03	1.466641e-03
6.000000e-01	6.400000e-01	5.096470e-01	1.429626e-03	1.429626e-03
6.400000e-01	6.800000e-01	4.829465e-01	1.391673e-03	1.391673e-03
6.800000e-01	7.200000e-01	4.587003e-01	1.356289e-03	1.356289e-03
7.200000e-01	7.600000e-01	4.350275e-01	1.320827e-03	1.320827e-03
7.600000e-01	8.000000e-01	4.148880e-01	1.289891e-03	1.289891e-03
8.000000e-01	8.400000e-01	3.933168e-01	1.255911e-03	1.255911e-03
8.400000e-01	8.800000e-01	3.787672e-01	1.232463e-03	1.232463e-03
8.800000e-01	9.200000e-01	3.589685e-01	1.199819e-03	1.199819e-03
9.200000e-01	9.600000e-01	3.437535e-01	1.174116e-03	1.174116e-03
9.600000e-01	1.000000e+00	3.267700e-01	1.144745e-03	1.144745e-03
1.000000e+00	1.040000e+00	3.122367e-01	1.118999e-03	1.118999e-03
1.040000e+00	1.080000e+00	2.987542e-01	1.094573e-03	1.094573e-03
1.080000e+00	1.120000e+00	2.871322e-01	1.073072e-03	1.073072e-03
1.120000e+00	1.160000e+00	2.726353e-01	1.045631e-03	1.045631e-03
1.160000e+00	1.200000e+00	2.627417e-01	1.026484e-03	1.026484e-03
1.200000e+00	1.240000e+00	2.514167e-01	1.004118e-03	1.004118e-03
1.240000e+00	1.280000e+00	2.405168e-01	9.821103e-04	9.821103e-04
1.280000e+00	1.320000e+00	2.328972e-01	9.664287e-04	9.664287e-04
1.320000e+00	1.360000e+00	2.229437e-01	9.455514e-04	9.455514e-04
1.360000e+00	1.400000e+00	2.147427e-01	9.279975e-04	9.279975e-04
1.400000e+00	1.440000e+00	2.071592e-01	9.114645e-04	9.114645e-04
1.440000e+00	1.480000e+00	1.995277e-01	8.945180e-04	8.945180e-04
1.480000e+00	1.520000e+00	1.908334e-01	8.748121e-04	8.748121e-04
1.520000e+00	1.560000e+00	1.855959e-01	8.627239e-04	8.627239e-04
1.560000e+00	1.600000e+00	1.792517e-01	8.478502e-04	8.478502e-04
1.600000e+00	1.640000e+00	1.721856e-01	8.309712e-04	8.309712e-04
1.640000e+00	1.680000e+00	1.668238e-01	8.179307e-04	8.179307e-04
1.680000e+00	1.720000e+00	1.602790e-01	8.017259e-04	8.017259e-04
1.720000e+00	1.760000e+00	1.554506e-01	7.895577e-04	7.895577e-04
1.760000e+00	1.800000e+00	1.508990e-01	7.779125e-04	7.779125e-04
1.800000e+00	1.840000e+00	1.451362e-01	7.629138e-04	7.629138e-04
1.840000e+00	1.880000e+00	1.414748e-01	7.532292e-04	7.532292e-04
1.880000e+00	1.920000e+00	1.371758e-01	7.416966e-04	7.416966e-04
1.920000e+00	1.960000e+00	1.340397e-01	7.331695e-04	7.331695e-04
1.960000e+00	2.000000e+00	1.289026e-01	7.189826e-04	7.189826e-04
# END HISTO1D

# BEGIN HISTO1D newDec
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	1.491169e-01	4.835624e-04	4.835624e-04
4.000000e-02	8.000000e-02	4.157343e-01	8.074152e-04	8.074152e-04
8.000000e-02	1.200000e-01	6.075980e-01	9.761067e-04	9.761067e-04
1.200000e-01	1.600000e-01	7.275807e-01	1.068144e-03	1.068144e-03
1.600000e-01	2.000000e-01	7.857107e-01	1.109994e-03	1.109994e-03
2.000000e-01	2.400000e-01	8.046178e-01	1.123269e-03	1.123269e-03
2.400000e-01	2.800000e-01	7.983342e-01	1.118875e-03	1.118875e-03
2.800000e-01	3.200000e-01	7.762550e-01	1.103294e-03	1.103294e-03
3.200000e-01	3.600000e-01	7.427398e-01	1.079214e-03	1.079214e-03
3.600000e-01	4.000000e-01	7.127495e-01	1.057201e-03	1.057201e-03
4.000000e-01	4.400000e-01	6.750395e-01	1.028854e-03	1.028854e-03
4.400000e-01	4.800000e-01	6.376415e-01	9.999478e-04	9.999478e-04
4.800000e-01	5.200000e-01	6.056880e-01	9.745714e-04	9.745714e-04
5.200000e-01	5.600000e-01	5.722087e-01	9.472539e-04	9.472539e-04
5.600000e-01	6.000000e-01	5.400733e-01	9.202703e-04	9.202703e-04
6.000000e-01	6.400000e-01	5.088130e-01	8.932399e-04	8.932399e-04
6.400000e-01	6.800000e-01	4.827180e-01	8.700330e-04	8.700330e-04
6.800000e-01	7.200000e-01	4.585533e-01	8.479766e-04	8.479766e-04
7.200000e-01	7.600000e-01	4.335167e-01	8.245025e-04	8.245025e-04
7.600000e-01	8.000000e-01	4.113482e-01	8.031450e-04	8.031450e-04
8.000000e-01	8.400000e-01	3.907338e-01	7.827617e-04	7.827617e-04
8.400000e-01	8.800000e-01	3.724557e-01	7.642342e-04	7.642342e-04
8.800000e-01	9.200000e-01	3.540665e-01	7.451291e-04	7.451291e-04
9.200000e-01	9.600000e-01	3.371388e-01	7.270988e-04	7.270988e-04
9.600000e-01	1.000000e+00	3.211532e-01	7.096518e-04	7.096518e-04
1.000000e+00	1.040000e+00	3.076330e-01	6.945533e-04	6.945533e-04
1.040000e+00	1.080000e+00	2.927140e-01	6.775024e-04	6.775024e-04
1.080000e+00	1.120000e+00	2.791717e-01	6.616447e-04	6.616447e-04
1.120000e+00	1.160000e+00	2.686168e-01	6.490163e-04	6.490163e-04
1.160000e+00	1.200000e+00	2.558555e-01	6.334121e-04	6.334121e-04
1.200000e+00	1.240000e+00	2.462460e-01	6.214035e-04	6.214035e-04
1.240000e+00	1.280000e+00	2.361348e-01	6.085119e-04	6.085119e-04
1.280000e+00	1.320000e+00	2.272184e-01	5.969128e-04	5.969128e-04
1.320000e+00	1.360000e+00	2.183194e-01	5.851070e-04	5.851070e-04
1.360000e+00	1.400000e+00	2.087539e-01	5.721454e-04	5.721454e-04
1.400000e+00	1.440000e+00	2.010246e-01	5.614535e-04	5.614535e-04
1.440000e+00	1.480000e+00	1.946596e-01	5.524934e-04	5.524934e-04
1.480000e+00	1.520000e+00	1.882398e-01	5.433064e-04	5.433064e-04
1.520000e+00	1.560000e+00	1.813401e-01	5.332563e-04	5.332563e-04
1.560000e+00	1.600000e+00	1.741456e-01	5.225710e-04	5.225710e-04
1.600000e+00	1.640000e+00	1.681052e-01	5.134281e-04	5.134281e-04
1.640000e+00	1.680000e+00	1.626795e-01	5.050746e-04	5.050746e-04
1.680000e+00	1.720000e+00	1.578324e-01	4.974933e-04	4.974933e-04
1.720000e+00	1.760000e+00	1.530763e-01	4.899403e-04	4.899403e-04
1.760000e+00	1.800000e+00	1.474296e-01	4.808188e-04	4.808188e-04
1.800000e+00	1.840000e+00	1.425245e-01	4.727526e-04	4.727526e-04
1.840000e+00	1.880000e+00	1.382765e-01	4.656539e-04	4.656539e-04
1.880000e+00	1.920000e+00	1.343264e-01	4.589547e-04	4.589547e-04
1.920000e+00	1.960000e+00	1.293523e-01	4.503771e-04	4.503771e-04
1.960000e+00	2.000000e+00	1.260687e-01	4.446239e-04	4.446239e-04
# END HISTO1D



==> images/effectOfDecays/pTp-LEP.dat <==
# BEGIN PLOT
PlotSize=10.0,6.3
DrawOnly=oldNoDec oldDec newNoDec newDec
Title=$\mathrm{p},\bar{\mathrm{p}}$ transverse momentum at LEP
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
YMin=0.0001
YMax=0.9
LogY=0
RatioPlot=0
RatioPlotSameStyle=1
RatioPlotReference=oldNoDec
RatioPlotYMin=0.2
RatioPlotYMax=2.2
RatioPlotYLabel=with/without
Legend=1
LegendXPos=0.4
LegendYPos=0.95
BottomMargin=-0.04
# END PLOT

# BEGIN HISTO1D oldNoDec
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    9.282395e-02    6.845677e-04    6.845677e-04
4.000000e-02    8.000000e-02    2.618115e-01    1.149690e-03    1.149690e-03
8.000000e-02    1.200000e-01    4.001235e-01    1.421292e-03    1.421292e-03
1.200000e-01    1.600000e-01    5.009595e-01    1.590332e-03    1.590332e-03
1.600000e-01    2.000000e-01    5.648195e-01    1.688656e-03    1.688656e-03
2.000000e-01    2.400000e-01    6.045623e-01    1.747056e-03    1.747056e-03
2.400000e-01    2.800000e-01    6.286997e-01    1.781591e-03    1.781591e-03
2.800000e-01    3.200000e-01    6.352933e-01    1.790909e-03    1.790909e-03
3.200000e-01    3.600000e-01    6.360405e-01    1.791962e-03    1.791962e-03
3.600000e-01    4.000000e-01    6.306385e-01    1.784336e-03    1.784336e-03
4.000000e-01    4.400000e-01    6.120695e-01    1.757870e-03    1.757870e-03
4.400000e-01    4.800000e-01    5.950558e-01    1.733266e-03    1.733266e-03
4.800000e-01    5.200000e-01    5.779257e-01    1.708136e-03    1.708136e-03
5.200000e-01    5.600000e-01    5.572567e-01    1.677313e-03    1.677313e-03
5.600000e-01    6.000000e-01    5.349065e-01    1.643332e-03    1.643332e-03
6.000000e-01    6.400000e-01    5.141465e-01    1.611127e-03    1.611127e-03
6.400000e-01    6.800000e-01    4.913925e-01    1.575073e-03    1.575073e-03
6.800000e-01    7.200000e-01    4.708445e-01    1.541790e-03    1.541790e-03
7.200000e-01    7.600000e-01    4.497867e-01    1.506918e-03    1.506918e-03
7.600000e-01    8.000000e-01    4.305867e-01    1.474405e-03    1.474405e-03
8.000000e-01    8.400000e-01    4.121845e-01    1.442555e-03    1.442555e-03
8.400000e-01    8.800000e-01    3.917882e-01    1.406410e-03    1.406410e-03
8.800000e-01    9.200000e-01    3.769402e-01    1.379503e-03    1.379503e-03
9.200000e-01    9.600000e-01    3.572103e-01    1.342914e-03    1.342914e-03
9.600000e-01    1.000000e+00    3.441342e-01    1.318106e-03    1.318106e-03
1.000000e+00    1.040000e+00    3.290540e-01    1.288902e-03    1.288902e-03
1.040000e+00    1.080000e+00    3.153925e-01    1.261862e-03    1.261862e-03
1.080000e+00    1.120000e+00    3.048560e-01    1.240606e-03    1.240606e-03
1.120000e+00    1.160000e+00    2.907653e-01    1.211596e-03    1.211596e-03
1.160000e+00    1.200000e+00    2.780830e-01    1.184878e-03    1.184878e-03
1.200000e+00    1.240000e+00    2.689755e-01    1.165313e-03    1.165313e-03
1.240000e+00    1.280000e+00    2.581915e-01    1.141714e-03    1.141714e-03
1.280000e+00    1.320000e+00    2.480943e-01    1.119167e-03    1.119167e-03
1.320000e+00    1.360000e+00    2.389664e-01    1.098385e-03    1.098385e-03
1.360000e+00    1.400000e+00    2.308533e-01    1.079579e-03    1.079579e-03
1.400000e+00    1.440000e+00    2.216900e-01    1.057936e-03    1.057936e-03
1.440000e+00    1.480000e+00    2.135365e-01    1.038299e-03    1.038299e-03
1.480000e+00    1.520000e+00    2.060595e-01    1.019959e-03    1.019959e-03
1.520000e+00    1.560000e+00    2.009806e-01    1.007311e-03    1.007311e-03
1.560000e+00    1.600000e+00    1.924282e-01    9.856454e-04    9.856454e-04
1.600000e+00    1.640000e+00    1.872079e-01    9.721841e-04    9.721841e-04
1.640000e+00    1.680000e+00    1.810839e-01    9.561508e-04    9.561508e-04
1.680000e+00    1.720000e+00    1.748842e-01    9.396406e-04    9.396406e-04
1.720000e+00    1.760000e+00    1.688360e-01    9.232490e-04    9.232490e-04
1.760000e+00    1.800000e+00    1.648375e-01    9.122510e-04    9.122510e-04
1.800000e+00    1.840000e+00    1.586832e-01    8.950594e-04    8.950594e-04
1.840000e+00    1.880000e+00    1.546847e-01    8.837106e-04    8.837106e-04
1.880000e+00    1.920000e+00    1.502470e-01    8.709420e-04    8.709420e-04
1.920000e+00    1.960000e+00    1.442492e-01    8.533811e-04    8.533811e-04
1.960000e+00    2.000000e+00    1.415583e-01    8.453842e-04    8.453842e-04
# END HISTO1D

# BEGIN HISTO1D oldDec
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    1.314877e-01    4.618497e-04    4.618497e-04
4.000000e-02    8.000000e-02    3.701067e-01    7.748571e-04    7.748571e-04
8.000000e-02    1.200000e-01    5.501985e-01    9.447520e-04    9.447520e-04
1.200000e-01    1.600000e-01    6.684180e-01    1.041315e-03    1.041315e-03
1.600000e-01    2.000000e-01    7.298005e-01    1.088078e-03    1.088078e-03
2.000000e-01    2.400000e-01    7.551950e-01    1.106847e-03    1.106847e-03
2.400000e-01    2.800000e-01    7.598427e-01    1.110248e-03    1.110248e-03
2.800000e-01    3.200000e-01    7.458655e-01    1.099989e-03    1.099989e-03
3.200000e-01    3.600000e-01    7.232353e-01    1.083173e-03    1.083173e-03
3.600000e-01    4.000000e-01    6.980435e-01    1.064141e-03    1.064141e-03
4.000000e-01    4.400000e-01    6.686468e-01    1.041493e-03    1.041493e-03
4.400000e-01    4.800000e-01    6.334020e-01    1.013673e-03    1.013673e-03
4.800000e-01    5.200000e-01    6.043670e-01    9.901670e-04    9.901670e-04
5.200000e-01    5.600000e-01    5.731047e-01    9.642176e-04    9.642176e-04
5.600000e-01    6.000000e-01    5.441200e-01    9.395188e-04    9.395188e-04
6.000000e-01    6.400000e-01    5.168387e-01    9.156630e-04    9.156630e-04
6.400000e-01    6.800000e-01    4.883685e-01    8.900857e-04    8.900857e-04
6.800000e-01    7.200000e-01    4.641985e-01    8.677806e-04    8.677806e-04
7.200000e-01    7.600000e-01    4.410395e-01    8.458568e-04    8.458568e-04
7.600000e-01    8.000000e-01    4.179727e-01    8.234402e-04    8.234402e-04
8.000000e-01    8.400000e-01    3.976948e-01    8.032174e-04    8.032174e-04
8.400000e-01    8.800000e-01    3.796180e-01    7.847503e-04    7.847503e-04
8.800000e-01    9.200000e-01    3.614895e-01    7.657833e-04    7.657833e-04
9.200000e-01    9.600000e-01    3.428060e-01    7.457312e-04    7.457312e-04
9.600000e-01    1.000000e+00    3.286357e-01    7.301557e-04    7.301557e-04
1.000000e+00    1.040000e+00    3.134290e-01    7.130625e-04    7.130625e-04
1.040000e+00    1.080000e+00    2.996527e-01    6.972158e-04    6.972158e-04
1.080000e+00    1.120000e+00    2.869392e-01    6.822649e-04    6.822649e-04
1.120000e+00    1.160000e+00    2.747433e-01    6.676080e-04    6.676080e-04
1.160000e+00    1.200000e+00    2.632010e-01    6.534341e-04    6.534341e-04
1.200000e+00    1.240000e+00    2.524990e-01    6.400117e-04    6.400117e-04
1.240000e+00    1.280000e+00    2.418263e-01    6.263395e-04    6.263395e-04
1.280000e+00    1.320000e+00    2.323069e-01    6.138880e-04    6.138880e-04
1.320000e+00    1.360000e+00    2.230715e-01    6.015616e-04    6.015616e-04
1.360000e+00    1.400000e+00    2.153221e-01    5.910202e-04    5.910202e-04
1.400000e+00    1.440000e+00    2.085816e-01    5.816960e-04    5.816960e-04
1.440000e+00    1.480000e+00    1.996025e-01    5.690377e-04    5.690377e-04
1.480000e+00    1.520000e+00    1.935678e-01    5.603696e-04    5.603696e-04
1.520000e+00    1.560000e+00    1.858004e-01    5.490116e-04    5.490116e-04
1.560000e+00    1.600000e+00    1.801713e-01    5.406309e-04    5.406309e-04
1.600000e+00    1.640000e+00    1.730951e-01    5.299079e-04    5.299079e-04
1.640000e+00    1.680000e+00    1.684035e-01    5.226773e-04    5.226773e-04
1.680000e+00    1.720000e+00    1.630404e-01    5.142871e-04    5.142871e-04
1.720000e+00    1.760000e+00    1.573998e-01    5.053127e-04    5.053127e-04
1.760000e+00    1.800000e+00    1.518663e-01    4.963509e-04    4.963509e-04
1.800000e+00    1.840000e+00    1.463053e-01    4.871785e-04    4.871785e-04
1.840000e+00    1.880000e+00    1.425141e-01    4.808250e-04    4.808250e-04
1.880000e+00    1.920000e+00    1.388657e-01    4.746304e-04    4.746304e-04
1.920000e+00    1.960000e+00    1.348198e-01    4.676651e-04    4.676651e-04
1.960000e+00    2.000000e+00    1.298882e-01    4.590319e-04    4.590319e-04
# END HISTO1D

# BEGIN HISTO1D newNoDec
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	1.387358e-01	7.459021e-04	7.459021e-04
4.000000e-02	8.000000e-02	3.831585e-01	1.239587e-03	1.239587e-03
8.000000e-02	1.200000e-01	5.641908e-01	1.504183e-03	1.504183e-03
1.200000e-01	1.600000e-01	6.708885e-01	1.640260e-03	1.640260e-03
1.600000e-01	2.000000e-01	7.233710e-01	1.703210e-03	1.703210e-03
2.000000e-01	2.400000e-01	7.445975e-01	1.728018e-03	1.728018e-03
2.400000e-01	2.800000e-01	7.485075e-01	1.732550e-03	1.732550e-03
2.800000e-01	3.200000e-01	7.331483e-01	1.714681e-03	1.714681e-03
3.200000e-01	3.600000e-01	7.093310e-01	1.686600e-03	1.686600e-03
3.600000e-01	4.000000e-01	6.820932e-01	1.653901e-03	1.653901e-03
4.000000e-01	4.400000e-01	6.518798e-01	1.616856e-03	1.616856e-03
4.400000e-01	4.800000e-01	6.225085e-01	1.580011e-03	1.580011e-03
4.800000e-01	5.200000e-01	5.919822e-01	1.540784e-03	1.540784e-03
5.200000e-01	5.600000e-01	5.660075e-01	1.506603e-03	1.506603e-03
5.600000e-01	6.000000e-01	5.363795e-01	1.466641e-03	1.466641e-03
6.000000e-01	6.400000e-01	5.096470e-01	1.429626e-03	1.429626e-03
6.400000e-01	6.800000e-01	4.829465e-01	1.391673e-03	1.391673e-03
6.800000e-01	7.200000e-01	4.587003e-01	1.356289e-03	1.356289e-03
7.200000e-01	7.600000e-01	4.350275e-01	1.320827e-03	1.320827e-03
7.600000e-01	8.000000e-01	4.148880e-01	1.289891e-03	1.289891e-03
8.000000e-01	8.400000e-01	3.933168e-01	1.255911e-03	1.255911e-03
8.400000e-01	8.800000e-01	3.787672e-01	1.232463e-03	1.232463e-03
8.800000e-01	9.200000e-01	3.589685e-01	1.199819e-03	1.199819e-03
9.200000e-01	9.600000e-01	3.437535e-01	1.174116e-03	1.174116e-03
9.600000e-01	1.000000e+00	3.267700e-01	1.144745e-03	1.144745e-03
1.000000e+00	1.040000e+00	3.122367e-01	1.118999e-03	1.118999e-03
1.040000e+00	1.080000e+00	2.987542e-01	1.094573e-03	1.094573e-03
1.080000e+00	1.120000e+00	2.871322e-01	1.073072e-03	1.073072e-03
1.120000e+00	1.160000e+00	2.726353e-01	1.045631e-03	1.045631e-03
1.160000e+00	1.200000e+00	2.627417e-01	1.026484e-03	1.026484e-03
1.200000e+00	1.240000e+00	2.514167e-01	1.004118e-03	1.004118e-03
1.240000e+00	1.280000e+00	2.405168e-01	9.821103e-04	9.821103e-04
1.280000e+00	1.320000e+00	2.328972e-01	9.664287e-04	9.664287e-04
1.320000e+00	1.360000e+00	2.229437e-01	9.455514e-04	9.455514e-04
1.360000e+00	1.400000e+00	2.147427e-01	9.279975e-04	9.279975e-04
1.400000e+00	1.440000e+00	2.071592e-01	9.114645e-04	9.114645e-04
1.440000e+00	1.480000e+00	1.995277e-01	8.945180e-04	8.945180e-04
1.480000e+00	1.520000e+00	1.908334e-01	8.748121e-04	8.748121e-04
1.520000e+00	1.560000e+00	1.855959e-01	8.627239e-04	8.627239e-04
1.560000e+00	1.600000e+00	1.792517e-01	8.478502e-04	8.478502e-04
1.600000e+00	1.640000e+00	1.721856e-01	8.309712e-04	8.309712e-04
1.640000e+00	1.680000e+00	1.668238e-01	8.179307e-04	8.179307e-04
1.680000e+00	1.720000e+00	1.602790e-01	8.017259e-04	8.017259e-04
1.720000e+00	1.760000e+00	1.554506e-01	7.895577e-04	7.895577e-04
1.760000e+00	1.800000e+00	1.508990e-01	7.779125e-04	7.779125e-04
1.800000e+00	1.840000e+00	1.451362e-01	7.629138e-04	7.629138e-04
1.840000e+00	1.880000e+00	1.414748e-01	7.532292e-04	7.532292e-04
1.880000e+00	1.920000e+00	1.371758e-01	7.416966e-04	7.416966e-04
1.920000e+00	1.960000e+00	1.340397e-01	7.331695e-04	7.331695e-04
1.960000e+00	2.000000e+00	1.289026e-01	7.189826e-04	7.189826e-04
# END HISTO1D

# BEGIN HISTO1D newDec
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	1.491169e-01	4.835624e-04	4.835624e-04
4.000000e-02	8.000000e-02	4.157343e-01	8.074152e-04	8.074152e-04
8.000000e-02	1.200000e-01	6.075980e-01	9.761067e-04	9.761067e-04
1.200000e-01	1.600000e-01	7.275807e-01	1.068144e-03	1.068144e-03
1.600000e-01	2.000000e-01	7.857107e-01	1.109994e-03	1.109994e-03
2.000000e-01	2.400000e-01	8.046178e-01	1.123269e-03	1.123269e-03
2.400000e-01	2.800000e-01	7.983342e-01	1.118875e-03	1.118875e-03
2.800000e-01	3.200000e-01	7.762550e-01	1.103294e-03	1.103294e-03
3.200000e-01	3.600000e-01	7.427398e-01	1.079214e-03	1.079214e-03
3.600000e-01	4.000000e-01	7.127495e-01	1.057201e-03	1.057201e-03
4.000000e-01	4.400000e-01	6.750395e-01	1.028854e-03	1.028854e-03
4.400000e-01	4.800000e-01	6.376415e-01	9.999478e-04	9.999478e-04
4.800000e-01	5.200000e-01	6.056880e-01	9.745714e-04	9.745714e-04
5.200000e-01	5.600000e-01	5.722087e-01	9.472539e-04	9.472539e-04
5.600000e-01	6.000000e-01	5.400733e-01	9.202703e-04	9.202703e-04
6.000000e-01	6.400000e-01	5.088130e-01	8.932399e-04	8.932399e-04
6.400000e-01	6.800000e-01	4.827180e-01	8.700330e-04	8.700330e-04
6.800000e-01	7.200000e-01	4.585533e-01	8.479766e-04	8.479766e-04
7.200000e-01	7.600000e-01	4.335167e-01	8.245025e-04	8.245025e-04
7.600000e-01	8.000000e-01	4.113482e-01	8.031450e-04	8.031450e-04
8.000000e-01	8.400000e-01	3.907338e-01	7.827617e-04	7.827617e-04
8.400000e-01	8.800000e-01	3.724557e-01	7.642342e-04	7.642342e-04
8.800000e-01	9.200000e-01	3.540665e-01	7.451291e-04	7.451291e-04
9.200000e-01	9.600000e-01	3.371388e-01	7.270988e-04	7.270988e-04
9.600000e-01	1.000000e+00	3.211532e-01	7.096518e-04	7.096518e-04
1.000000e+00	1.040000e+00	3.076330e-01	6.945533e-04	6.945533e-04
1.040000e+00	1.080000e+00	2.927140e-01	6.775024e-04	6.775024e-04
1.080000e+00	1.120000e+00	2.791717e-01	6.616447e-04	6.616447e-04
1.120000e+00	1.160000e+00	2.686168e-01	6.490163e-04	6.490163e-04
1.160000e+00	1.200000e+00	2.558555e-01	6.334121e-04	6.334121e-04
1.200000e+00	1.240000e+00	2.462460e-01	6.214035e-04	6.214035e-04
1.240000e+00	1.280000e+00	2.361348e-01	6.085119e-04	6.085119e-04
1.280000e+00	1.320000e+00	2.272184e-01	5.969128e-04	5.969128e-04
1.320000e+00	1.360000e+00	2.183194e-01	5.851070e-04	5.851070e-04
1.360000e+00	1.400000e+00	2.087539e-01	5.721454e-04	5.721454e-04
1.400000e+00	1.440000e+00	2.010246e-01	5.614535e-04	5.614535e-04
1.440000e+00	1.480000e+00	1.946596e-01	5.524934e-04	5.524934e-04
1.480000e+00	1.520000e+00	1.882398e-01	5.433064e-04	5.433064e-04
1.520000e+00	1.560000e+00	1.813401e-01	5.332563e-04	5.332563e-04
1.560000e+00	1.600000e+00	1.741456e-01	5.225710e-04	5.225710e-04
1.600000e+00	1.640000e+00	1.681052e-01	5.134281e-04	5.134281e-04
1.640000e+00	1.680000e+00	1.626795e-01	5.050746e-04	5.050746e-04
1.680000e+00	1.720000e+00	1.578324e-01	4.974933e-04	4.974933e-04
1.720000e+00	1.760000e+00	1.530763e-01	4.899403e-04	4.899403e-04
1.760000e+00	1.800000e+00	1.474296e-01	4.808188e-04	4.808188e-04
1.800000e+00	1.840000e+00	1.425245e-01	4.727526e-04	4.727526e-04
1.840000e+00	1.880000e+00	1.382765e-01	4.656539e-04	4.656539e-04
1.880000e+00	1.920000e+00	1.343264e-01	4.589547e-04	4.589547e-04
1.920000e+00	1.960000e+00	1.293523e-01	4.503771e-04	4.503771e-04
1.960000e+00	2.000000e+00	1.260687e-01	4.446239e-04	4.446239e-04
# END HISTO1D



==> images/effectOfDecays/pTp-LHC-HS-ref1.dat <==
# BEGIN PLOT
PlotSize=10.0,6.3
DrawOnly=oldNoDecHS oldDecHS
Title=$\mathrm{p},\bar{\mathrm{p}}$ transverse momentum at LHC
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
YMin=0.0001
YMax=2.0
LogY=0
MainPlot=0
RatioPlot=1
RatioPlotSameStyle=1
RatioPlotReference=oldNoDecHS
RatioPlotYLabel=ratio
Legend=1
LegendOnly=text
LegendXPos=0.4
LegendYPos=0.95
TopMargin=-0.04
BottomMargin=-0.04
RatioPlotYSize=1.6
# END PLOT

# BEGIN HISTO1D text
LineColor=white
Title=w/wo (Gaussian)
# END HISTO1D

# BEGIN HISTO1D oldNoDecHS
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    2.620235e-01    5.481637e-04    5.481637e-04
4.000000e-02    8.000000e-02    7.315120e-01    9.159063e-04    9.159063e-04
8.000000e-02    1.200000e-01    1.080990e+00    1.113400e-03    1.113400e-03
1.200000e-01    1.600000e-01    1.303222e+00    1.222502e-03    1.222502e-03
1.600000e-01    2.000000e-01    1.417409e+00    1.274934e-03    1.274934e-03
2.000000e-01    2.400000e-01    1.455063e+00    1.291758e-03    1.291758e-03
2.400000e-01    2.800000e-01    1.444438e+00    1.287033e-03    1.287033e-03
2.800000e-01    3.200000e-01    1.402286e+00    1.268115e-03    1.268115e-03
3.200000e-01    3.600000e-01    1.330549e+00    1.235253e-03    1.235253e-03
3.600000e-01    4.000000e-01    1.251409e+00    1.197953e-03    1.197953e-03
4.000000e-01    4.400000e-01    1.164179e+00    1.155447e-03    1.155447e-03
4.400000e-01    4.800000e-01    1.079793e+00    1.112783e-03    1.112783e-03
4.800000e-01    5.200000e-01    9.918015e-01    1.066480e-03    1.066480e-03
5.200000e-01    5.600000e-01    9.095177e-01    1.021282e-03    1.021282e-03
5.600000e-01    6.000000e-01    8.293223e-01    9.752182e-04    9.752182e-04
6.000000e-01    6.400000e-01    7.554305e-01    9.307594e-04    9.307594e-04
6.400000e-01    6.800000e-01    6.846695e-01    8.860961e-04    8.860961e-04
6.800000e-01    7.200000e-01    6.210233e-01    8.439061e-04    8.439061e-04
7.200000e-01    7.600000e-01    5.615650e-01    8.024910e-04    8.024910e-04
7.600000e-01    8.000000e-01    5.062190e-01    7.619201e-04    7.619201e-04
8.000000e-01    8.400000e-01    4.575783e-01    7.243908e-04    7.243908e-04
8.400000e-01    8.800000e-01    4.132287e-01    6.883915e-04    6.883915e-04
8.800000e-01    9.200000e-01    3.717360e-01    6.529163e-04    6.529163e-04
9.200000e-01    9.600000e-01    3.358830e-01    6.206321e-04    6.206321e-04
9.600000e-01    1.000000e+00    3.025840e-01    5.890649e-04    5.890649e-04
1.000000e+00    1.040000e+00    2.744992e-01    5.610619e-04    5.610619e-04
1.040000e+00    1.080000e+00    2.470751e-01    5.322979e-04    5.322979e-04
1.080000e+00    1.120000e+00    2.243436e-01    5.072209e-04    5.072209e-04
1.120000e+00    1.160000e+00    2.039986e-01    4.836752e-04    4.836752e-04
1.160000e+00    1.200000e+00    1.840343e-01    4.593985e-04    4.593985e-04
1.200000e+00    1.240000e+00    1.683715e-01    4.394147e-04    4.394147e-04
1.240000e+00    1.280000e+00    1.539886e-01    4.202275e-04    4.202275e-04
1.280000e+00    1.320000e+00    1.402169e-01    4.009963e-04    4.009963e-04
1.320000e+00    1.360000e+00    1.281975e-01    3.834246e-04    3.834246e-04
1.360000e+00    1.400000e+00    1.178111e-01    3.675644e-04    3.675644e-04
1.400000e+00    1.440000e+00    1.073180e-01    3.508138e-04    3.508138e-04
1.440000e+00    1.480000e+00    9.825275e-02    3.356700e-04    3.356700e-04
1.480000e+00    1.520000e+00    9.127000e-02    3.235223e-04    3.235223e-04
1.520000e+00    1.560000e+00    8.378497e-02    3.099726e-04    3.099726e-04
1.560000e+00    1.600000e+00    7.693180e-02    2.970251e-04    2.970251e-04
1.600000e+00    1.640000e+00    7.065088e-02    2.846420e-04    2.846420e-04
1.640000e+00    1.680000e+00    6.589517e-02    2.748951e-04    2.748951e-04
1.680000e+00    1.720000e+00    6.044225e-02    2.632755e-04    2.632755e-04
1.720000e+00    1.760000e+00    5.578515e-02    2.529296e-04    2.529296e-04
1.760000e+00    1.800000e+00    5.187577e-02    2.439061e-04    2.439061e-04
1.800000e+00    1.840000e+00    4.796985e-02    2.345441e-04    2.345441e-04
1.840000e+00    1.880000e+00    4.427608e-02    2.253330e-04    2.253330e-04
1.880000e+00    1.920000e+00    4.146302e-02    2.180573e-04    2.180573e-04
1.920000e+00    1.960000e+00    3.830362e-02    2.095850e-04    2.095850e-04
1.960000e+00    2.000000e+00    3.535640e-02    2.013605e-04    2.013605e-04
# END HISTO1D

# BEGIN HISTO1D oldDecHS
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    3.157862e-01    3.685549e-04    3.685549e-04
4.000000e-02    8.000000e-02    8.902530e-01    6.188172e-04    6.188172e-04
8.000000e-02    1.200000e-01    1.328470e+00    7.559298e-04    7.559298e-04
1.200000e-01    1.600000e-01    1.605939e+00    8.311321e-04    8.311321e-04
1.600000e-01    2.000000e-01    1.738470e+00    8.647474e-04    8.647474e-04
2.000000e-01    2.400000e-01    1.757688e+00    8.695139e-04    8.695139e-04
2.400000e-01    2.800000e-01    1.702229e+00    8.556865e-04    8.556865e-04
2.800000e-01    3.200000e-01    1.601448e+00    8.299695e-04    8.299695e-04
3.200000e-01    3.600000e-01    1.476604e+00    7.969622e-04    7.969622e-04
3.600000e-01    4.000000e-01    1.345864e+00    7.608628e-04    7.608628e-04
4.000000e-01    4.400000e-01    1.213613e+00    7.225131e-04    7.225131e-04
4.400000e-01    4.800000e-01    1.087736e+00    6.840179e-04    6.840179e-04
4.800000e-01    5.200000e-01    9.698112e-01    6.458761e-04    6.458761e-04
5.200000e-01    5.600000e-01    8.616147e-01    6.087825e-04    6.087825e-04
5.600000e-01    6.000000e-01    7.630348e-01    5.728987e-04    5.728987e-04
6.000000e-01    6.400000e-01    6.758967e-01    5.391950e-04    5.391950e-04
6.400000e-01    6.800000e-01    5.971530e-01    5.068138e-04    5.068138e-04
6.800000e-01    7.200000e-01    5.276293e-01    4.763981e-04    4.763981e-04
7.200000e-01    7.600000e-01    4.663180e-01    4.478647e-04    4.478647e-04
7.600000e-01    8.000000e-01    4.112127e-01    4.205706e-04    4.205706e-04
8.000000e-01    8.400000e-01    3.640003e-01    3.956913e-04    3.956913e-04
8.400000e-01    8.800000e-01    3.219080e-01    3.721102e-04    3.721102e-04
8.800000e-01    9.200000e-01    2.857590e-01    3.505949e-04    3.505949e-04
9.200000e-01    9.600000e-01    2.535835e-01    3.302677e-04    3.302677e-04
9.600000e-01    1.000000e+00    2.253933e-01    3.113696e-04    3.113696e-04
1.000000e+00    1.040000e+00    2.012782e-01    2.942416e-04    2.942416e-04
1.040000e+00    1.080000e+00    1.788107e-01    2.773335e-04    2.773335e-04
1.080000e+00    1.120000e+00    1.605185e-01    2.627653e-04    2.627653e-04
1.120000e+00    1.160000e+00    1.437430e-01    2.486560e-04    2.486560e-04
1.160000e+00    1.200000e+00    1.291332e-01    2.356810e-04    2.356810e-04
1.200000e+00    1.240000e+00    1.165214e-01    2.238766e-04    2.238766e-04
1.240000e+00    1.280000e+00    1.049455e-01    2.124651e-04    2.124651e-04
1.280000e+00    1.320000e+00    9.496405e-02    2.021088e-04    2.021088e-04
1.320000e+00    1.360000e+00    8.591645e-02    1.922400e-04    1.922400e-04
1.360000e+00    1.400000e+00    7.791410e-02    1.830685e-04    1.830685e-04
1.400000e+00    1.440000e+00    7.094710e-02    1.746920e-04    1.746920e-04
1.440000e+00    1.480000e+00    6.464295e-02    1.667501e-04    1.667501e-04
1.480000e+00    1.520000e+00    5.906402e-02    1.593922e-04    1.593922e-04
1.520000e+00    1.560000e+00    5.423870e-02    1.527426e-04    1.527426e-04
1.560000e+00    1.600000e+00    4.888212e-02    1.450043e-04    1.450043e-04
1.600000e+00    1.640000e+00    4.525348e-02    1.395184e-04    1.395184e-04
1.640000e+00    1.680000e+00    4.142090e-02    1.334798e-04    1.334798e-04
1.680000e+00    1.720000e+00    3.796257e-02    1.277861e-04    1.277861e-04
1.720000e+00    1.760000e+00    3.480877e-02    1.223630e-04    1.223630e-04
1.760000e+00    1.800000e+00    3.200597e-02    1.173333e-04    1.173333e-04
1.800000e+00    1.840000e+00    2.968020e-02    1.129897e-04    1.129897e-04
1.840000e+00    1.880000e+00    2.715225e-02    1.080708e-04    1.080708e-04
1.880000e+00    1.920000e+00    2.511380e-02    1.039350e-04    1.039350e-04
1.920000e+00    1.960000e+00    2.318936e-02    9.987345e-05    9.987345e-05
1.960000e+00    2.000000e+00    2.143868e-02    9.602952e-05    9.602952e-05
# END HISTO1D

# BEGIN HISTO1D newNoDecHS
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Thermal $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.479815e-01	5.646818e-04	5.646818e-04
4.000000e-02	8.000000e-02	9.391355e-01	9.276620e-04	9.276620e-04
8.000000e-02	1.200000e-01	1.330335e+00	1.104094e-03	1.104094e-03
1.200000e-01	1.600000e-01	1.535371e+00	1.186130e-03	1.186130e-03
1.600000e-01	2.000000e-01	1.605039e+00	1.212742e-03	1.212742e-03
2.000000e-01	2.400000e-01	1.590004e+00	1.207049e-03	1.207049e-03
2.400000e-01	2.800000e-01	1.523777e+00	1.181643e-03	1.181643e-03
2.800000e-01	3.200000e-01	1.433522e+00	1.146114e-03	1.146114e-03
3.200000e-01	3.600000e-01	1.329591e+00	1.103786e-03	1.103786e-03
3.600000e-01	4.000000e-01	1.219283e+00	1.057007e-03	1.057007e-03
4.000000e-01	4.400000e-01	1.112818e+00	1.009805e-03	1.009805e-03
4.400000e-01	4.800000e-01	1.009828e+00	9.619430e-04	9.619430e-04
4.800000e-01	5.200000e-01	9.173525e-01	9.168407e-04	9.168407e-04
5.200000e-01	5.600000e-01	8.299687e-01	8.720805e-04	8.720805e-04
5.600000e-01	6.000000e-01	7.493775e-01	8.286593e-04	8.286593e-04
6.000000e-01	6.400000e-01	6.775877e-01	7.879678e-04	7.879678e-04
6.400000e-01	6.800000e-01	6.115205e-01	7.485679e-04	7.485679e-04
6.800000e-01	7.200000e-01	5.536313e-01	7.122559e-04	7.122559e-04
7.200000e-01	7.600000e-01	4.998592e-01	6.767833e-04	6.767833e-04
7.600000e-01	8.000000e-01	4.521790e-01	6.436962e-04	6.436962e-04
8.000000e-01	8.400000e-01	4.093315e-01	6.124397e-04	6.124397e-04
8.400000e-01	8.800000e-01	3.700392e-01	5.823038e-04	5.823038e-04
8.800000e-01	9.200000e-01	3.356017e-01	5.545464e-04	5.545464e-04
9.200000e-01	9.600000e-01	3.030813e-01	5.269936e-04	5.269936e-04
9.600000e-01	1.000000e+00	2.762640e-01	5.031389e-04	5.031389e-04
1.000000e+00	1.040000e+00	2.499590e-01	4.785861e-04	4.785861e-04
1.040000e+00	1.080000e+00	2.271378e-01	4.562160e-04	4.562160e-04
1.080000e+00	1.120000e+00	2.060247e-01	4.344955e-04	4.344955e-04
1.120000e+00	1.160000e+00	1.879226e-01	4.149686e-04	4.149686e-04
1.160000e+00	1.200000e+00	1.703126e-01	3.950473e-04	3.950473e-04
1.200000e+00	1.240000e+00	1.561406e-01	3.782541e-04	3.782541e-04
1.240000e+00	1.280000e+00	1.411751e-01	3.596705e-04	3.596705e-04
1.280000e+00	1.320000e+00	1.290924e-01	3.439348e-04	3.439348e-04
1.320000e+00	1.360000e+00	1.180369e-01	3.288779e-04	3.288779e-04
1.360000e+00	1.400000e+00	1.082011e-01	3.148774e-04	3.148774e-04
1.400000e+00	1.440000e+00	9.895530e-02	3.011239e-04	3.011239e-04
1.440000e+00	1.480000e+00	9.102445e-02	2.888051e-04	2.888051e-04
1.480000e+00	1.520000e+00	8.369932e-02	2.769407e-04	2.769407e-04
1.520000e+00	1.560000e+00	7.621017e-02	2.642604e-04	2.642604e-04
1.560000e+00	1.600000e+00	7.004785e-02	2.533513e-04	2.533513e-04
1.600000e+00	1.640000e+00	6.463328e-02	2.433626e-04	2.433626e-04
1.640000e+00	1.680000e+00	5.939277e-02	2.332881e-04	2.332881e-04
1.680000e+00	1.720000e+00	5.466727e-02	2.238151e-04	2.238151e-04
1.720000e+00	1.760000e+00	5.031380e-02	2.147184e-04	2.147184e-04
1.760000e+00	1.800000e+00	4.666680e-02	2.067901e-04	2.067901e-04
1.800000e+00	1.840000e+00	4.271925e-02	1.978507e-04	1.978507e-04
1.840000e+00	1.880000e+00	3.943698e-02	1.900980e-04	1.900980e-04
1.880000e+00	1.920000e+00	3.716265e-02	1.845351e-04	1.845351e-04
1.920000e+00	1.960000e+00	3.390510e-02	1.762618e-04	1.762618e-04
1.960000e+00	2.000000e+00	3.166192e-02	1.703313e-04	1.703313e-04
# END HISTO1D

# BEGIN HISTO1D newDecHS
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Thermal $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.587222e-01	3.863777e-04	3.863777e-04
4.000000e-02	8.000000e-02	9.965257e-01	6.439872e-04	6.439872e-04
8.000000e-02	1.200000e-01	1.458029e+00	7.789616e-04	7.789616e-04
1.200000e-01	1.600000e-01	1.724890e+00	8.472544e-04	8.472544e-04
1.600000e-01	2.000000e-01	1.831683e+00	8.730883e-04	8.730883e-04
2.000000e-01	2.400000e-01	1.816447e+00	8.694495e-04	8.694495e-04
2.400000e-01	2.800000e-01	1.727358e+00	8.478602e-04	8.478602e-04
2.800000e-01	3.200000e-01	1.599222e+00	8.158067e-04	8.158067e-04
3.200000e-01	3.600000e-01	1.452433e+00	7.774653e-04	7.774653e-04
3.600000e-01	4.000000e-01	1.305948e+00	7.372181e-04	7.372181e-04
4.000000e-01	4.400000e-01	1.163121e+00	6.957376e-04	6.957376e-04
4.400000e-01	4.800000e-01	1.033396e+00	6.557924e-04	6.557924e-04
4.800000e-01	5.200000e-01	9.134777e-01	6.165695e-04	6.165695e-04
5.200000e-01	5.600000e-01	8.067217e-01	5.794219e-04	5.794219e-04
5.600000e-01	6.000000e-01	7.135860e-01	5.449494e-04	5.449494e-04
6.000000e-01	6.400000e-01	6.313100e-01	5.125715e-04	5.125715e-04
6.400000e-01	6.800000e-01	5.580337e-01	4.819070e-04	4.819070e-04
6.800000e-01	7.200000e-01	4.944603e-01	4.536268e-04	4.536268e-04
7.200000e-01	7.600000e-01	4.381952e-01	4.270383e-04	4.270383e-04
7.600000e-01	8.000000e-01	3.887900e-01	4.022450e-04	4.022450e-04
8.000000e-01	8.400000e-01	3.458090e-01	3.793597e-04	3.793597e-04
8.400000e-01	8.800000e-01	3.075010e-01	3.577307e-04	3.577307e-04
8.800000e-01	9.200000e-01	2.747490e-01	3.381436e-04	3.381436e-04
9.200000e-01	9.600000e-01	2.457690e-01	3.198133e-04	3.198133e-04
9.600000e-01	1.000000e+00	2.195443e-01	3.022693e-04	3.022693e-04
1.000000e+00	1.040000e+00	1.964834e-01	2.859539e-04	2.859539e-04
1.040000e+00	1.080000e+00	1.769769e-01	2.713884e-04	2.713884e-04
1.080000e+00	1.120000e+00	1.586248e-01	2.569323e-04	2.569323e-04
1.120000e+00	1.160000e+00	1.429670e-01	2.439220e-04	2.439220e-04
1.160000e+00	1.200000e+00	1.288827e-01	2.315956e-04	2.315956e-04
1.200000e+00	1.240000e+00	1.164768e-01	2.201673e-04	2.201673e-04
1.240000e+00	1.280000e+00	1.050635e-01	2.091023e-04	2.091023e-04
1.280000e+00	1.320000e+00	9.507675e-02	1.989162e-04	1.989162e-04
1.320000e+00	1.360000e+00	8.604680e-02	1.892345e-04	1.892345e-04
1.360000e+00	1.400000e+00	7.802313e-02	1.801958e-04	1.801958e-04
1.400000e+00	1.440000e+00	7.071857e-02	1.715536e-04	1.715536e-04
1.440000e+00	1.480000e+00	6.465005e-02	1.640278e-04	1.640278e-04
1.480000e+00	1.520000e+00	5.885162e-02	1.564992e-04	1.564992e-04
1.520000e+00	1.560000e+00	5.377190e-02	1.495928e-04	1.495928e-04
1.560000e+00	1.600000e+00	4.899515e-02	1.427939e-04	1.427939e-04
1.600000e+00	1.640000e+00	4.473113e-02	1.364388e-04	1.364388e-04
1.640000e+00	1.680000e+00	4.098980e-02	1.306083e-04	1.306083e-04
1.680000e+00	1.720000e+00	3.771125e-02	1.252762e-04	1.252762e-04
1.720000e+00	1.760000e+00	3.475940e-02	1.202733e-04	1.202733e-04
1.760000e+00	1.800000e+00	3.164605e-02	1.147606e-04	1.147606e-04
1.800000e+00	1.840000e+00	2.933260e-02	1.104863e-04	1.104863e-04
1.840000e+00	1.880000e+00	2.681688e-02	1.056421e-04	1.056421e-04
1.880000e+00	1.920000e+00	2.487962e-02	1.017548e-04	1.017548e-04
1.920000e+00	1.960000e+00	2.275426e-02	9.731155e-05	9.731155e-05
1.960000e+00	2.000000e+00	2.124566e-02	9.403038e-05	9.403038e-05
# END HISTO1D



==> images/effectOfDecays/pTp-LHC-HS-ref2.dat <==
# BEGIN PLOT
PlotSize=10.0,6.3
DrawOnly=newNoDecHS newDecHS
Title=$\mathrm{p},\bar{\mathrm{p}}$ transverse momentum at LHC
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
YMin=0.0001
YMax=2.0
LogY=0
MainPlot=0
RatioPlot=1
RatioPlotSameStyle=1
RatioPlotReference=newNoDecHS
RatioPlotYLabel=ratio
Legend=1
LegendOnly=text
LegendXPos=0.4
LegendYPos=0.95
TopMargin=-0.04
BottomMargin=-0.04
RatioPlotYSize=1.6
# END PLOT

# BEGIN HISTO1D text
LineColor=white
Title=w/wo (Thermal)
# END HISTO1D

# BEGIN HISTO1D oldNoDecHS
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    2.620235e-01    5.481637e-04    5.481637e-04
4.000000e-02    8.000000e-02    7.315120e-01    9.159063e-04    9.159063e-04
8.000000e-02    1.200000e-01    1.080990e+00    1.113400e-03    1.113400e-03
1.200000e-01    1.600000e-01    1.303222e+00    1.222502e-03    1.222502e-03
1.600000e-01    2.000000e-01    1.417409e+00    1.274934e-03    1.274934e-03
2.000000e-01    2.400000e-01    1.455063e+00    1.291758e-03    1.291758e-03
2.400000e-01    2.800000e-01    1.444438e+00    1.287033e-03    1.287033e-03
2.800000e-01    3.200000e-01    1.402286e+00    1.268115e-03    1.268115e-03
3.200000e-01    3.600000e-01    1.330549e+00    1.235253e-03    1.235253e-03
3.600000e-01    4.000000e-01    1.251409e+00    1.197953e-03    1.197953e-03
4.000000e-01    4.400000e-01    1.164179e+00    1.155447e-03    1.155447e-03
4.400000e-01    4.800000e-01    1.079793e+00    1.112783e-03    1.112783e-03
4.800000e-01    5.200000e-01    9.918015e-01    1.066480e-03    1.066480e-03
5.200000e-01    5.600000e-01    9.095177e-01    1.021282e-03    1.021282e-03
5.600000e-01    6.000000e-01    8.293223e-01    9.752182e-04    9.752182e-04
6.000000e-01    6.400000e-01    7.554305e-01    9.307594e-04    9.307594e-04
6.400000e-01    6.800000e-01    6.846695e-01    8.860961e-04    8.860961e-04
6.800000e-01    7.200000e-01    6.210233e-01    8.439061e-04    8.439061e-04
7.200000e-01    7.600000e-01    5.615650e-01    8.024910e-04    8.024910e-04
7.600000e-01    8.000000e-01    5.062190e-01    7.619201e-04    7.619201e-04
8.000000e-01    8.400000e-01    4.575783e-01    7.243908e-04    7.243908e-04
8.400000e-01    8.800000e-01    4.132287e-01    6.883915e-04    6.883915e-04
8.800000e-01    9.200000e-01    3.717360e-01    6.529163e-04    6.529163e-04
9.200000e-01    9.600000e-01    3.358830e-01    6.206321e-04    6.206321e-04
9.600000e-01    1.000000e+00    3.025840e-01    5.890649e-04    5.890649e-04
1.000000e+00    1.040000e+00    2.744992e-01    5.610619e-04    5.610619e-04
1.040000e+00    1.080000e+00    2.470751e-01    5.322979e-04    5.322979e-04
1.080000e+00    1.120000e+00    2.243436e-01    5.072209e-04    5.072209e-04
1.120000e+00    1.160000e+00    2.039986e-01    4.836752e-04    4.836752e-04
1.160000e+00    1.200000e+00    1.840343e-01    4.593985e-04    4.593985e-04
1.200000e+00    1.240000e+00    1.683715e-01    4.394147e-04    4.394147e-04
1.240000e+00    1.280000e+00    1.539886e-01    4.202275e-04    4.202275e-04
1.280000e+00    1.320000e+00    1.402169e-01    4.009963e-04    4.009963e-04
1.320000e+00    1.360000e+00    1.281975e-01    3.834246e-04    3.834246e-04
1.360000e+00    1.400000e+00    1.178111e-01    3.675644e-04    3.675644e-04
1.400000e+00    1.440000e+00    1.073180e-01    3.508138e-04    3.508138e-04
1.440000e+00    1.480000e+00    9.825275e-02    3.356700e-04    3.356700e-04
1.480000e+00    1.520000e+00    9.127000e-02    3.235223e-04    3.235223e-04
1.520000e+00    1.560000e+00    8.378497e-02    3.099726e-04    3.099726e-04
1.560000e+00    1.600000e+00    7.693180e-02    2.970251e-04    2.970251e-04
1.600000e+00    1.640000e+00    7.065088e-02    2.846420e-04    2.846420e-04
1.640000e+00    1.680000e+00    6.589517e-02    2.748951e-04    2.748951e-04
1.680000e+00    1.720000e+00    6.044225e-02    2.632755e-04    2.632755e-04
1.720000e+00    1.760000e+00    5.578515e-02    2.529296e-04    2.529296e-04
1.760000e+00    1.800000e+00    5.187577e-02    2.439061e-04    2.439061e-04
1.800000e+00    1.840000e+00    4.796985e-02    2.345441e-04    2.345441e-04
1.840000e+00    1.880000e+00    4.427608e-02    2.253330e-04    2.253330e-04
1.880000e+00    1.920000e+00    4.146302e-02    2.180573e-04    2.180573e-04
1.920000e+00    1.960000e+00    3.830362e-02    2.095850e-04    2.095850e-04
1.960000e+00    2.000000e+00    3.535640e-02    2.013605e-04    2.013605e-04
# END HISTO1D

# BEGIN HISTO1D oldDecHS
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    3.157862e-01    3.685549e-04    3.685549e-04
4.000000e-02    8.000000e-02    8.902530e-01    6.188172e-04    6.188172e-04
8.000000e-02    1.200000e-01    1.328470e+00    7.559298e-04    7.559298e-04
1.200000e-01    1.600000e-01    1.605939e+00    8.311321e-04    8.311321e-04
1.600000e-01    2.000000e-01    1.738470e+00    8.647474e-04    8.647474e-04
2.000000e-01    2.400000e-01    1.757688e+00    8.695139e-04    8.695139e-04
2.400000e-01    2.800000e-01    1.702229e+00    8.556865e-04    8.556865e-04
2.800000e-01    3.200000e-01    1.601448e+00    8.299695e-04    8.299695e-04
3.200000e-01    3.600000e-01    1.476604e+00    7.969622e-04    7.969622e-04
3.600000e-01    4.000000e-01    1.345864e+00    7.608628e-04    7.608628e-04
4.000000e-01    4.400000e-01    1.213613e+00    7.225131e-04    7.225131e-04
4.400000e-01    4.800000e-01    1.087736e+00    6.840179e-04    6.840179e-04
4.800000e-01    5.200000e-01    9.698112e-01    6.458761e-04    6.458761e-04
5.200000e-01    5.600000e-01    8.616147e-01    6.087825e-04    6.087825e-04
5.600000e-01    6.000000e-01    7.630348e-01    5.728987e-04    5.728987e-04
6.000000e-01    6.400000e-01    6.758967e-01    5.391950e-04    5.391950e-04
6.400000e-01    6.800000e-01    5.971530e-01    5.068138e-04    5.068138e-04
6.800000e-01    7.200000e-01    5.276293e-01    4.763981e-04    4.763981e-04
7.200000e-01    7.600000e-01    4.663180e-01    4.478647e-04    4.478647e-04
7.600000e-01    8.000000e-01    4.112127e-01    4.205706e-04    4.205706e-04
8.000000e-01    8.400000e-01    3.640003e-01    3.956913e-04    3.956913e-04
8.400000e-01    8.800000e-01    3.219080e-01    3.721102e-04    3.721102e-04
8.800000e-01    9.200000e-01    2.857590e-01    3.505949e-04    3.505949e-04
9.200000e-01    9.600000e-01    2.535835e-01    3.302677e-04    3.302677e-04
9.600000e-01    1.000000e+00    2.253933e-01    3.113696e-04    3.113696e-04
1.000000e+00    1.040000e+00    2.012782e-01    2.942416e-04    2.942416e-04
1.040000e+00    1.080000e+00    1.788107e-01    2.773335e-04    2.773335e-04
1.080000e+00    1.120000e+00    1.605185e-01    2.627653e-04    2.627653e-04
1.120000e+00    1.160000e+00    1.437430e-01    2.486560e-04    2.486560e-04
1.160000e+00    1.200000e+00    1.291332e-01    2.356810e-04    2.356810e-04
1.200000e+00    1.240000e+00    1.165214e-01    2.238766e-04    2.238766e-04
1.240000e+00    1.280000e+00    1.049455e-01    2.124651e-04    2.124651e-04
1.280000e+00    1.320000e+00    9.496405e-02    2.021088e-04    2.021088e-04
1.320000e+00    1.360000e+00    8.591645e-02    1.922400e-04    1.922400e-04
1.360000e+00    1.400000e+00    7.791410e-02    1.830685e-04    1.830685e-04
1.400000e+00    1.440000e+00    7.094710e-02    1.746920e-04    1.746920e-04
1.440000e+00    1.480000e+00    6.464295e-02    1.667501e-04    1.667501e-04
1.480000e+00    1.520000e+00    5.906402e-02    1.593922e-04    1.593922e-04
1.520000e+00    1.560000e+00    5.423870e-02    1.527426e-04    1.527426e-04
1.560000e+00    1.600000e+00    4.888212e-02    1.450043e-04    1.450043e-04
1.600000e+00    1.640000e+00    4.525348e-02    1.395184e-04    1.395184e-04
1.640000e+00    1.680000e+00    4.142090e-02    1.334798e-04    1.334798e-04
1.680000e+00    1.720000e+00    3.796257e-02    1.277861e-04    1.277861e-04
1.720000e+00    1.760000e+00    3.480877e-02    1.223630e-04    1.223630e-04
1.760000e+00    1.800000e+00    3.200597e-02    1.173333e-04    1.173333e-04
1.800000e+00    1.840000e+00    2.968020e-02    1.129897e-04    1.129897e-04
1.840000e+00    1.880000e+00    2.715225e-02    1.080708e-04    1.080708e-04
1.880000e+00    1.920000e+00    2.511380e-02    1.039350e-04    1.039350e-04
1.920000e+00    1.960000e+00    2.318936e-02    9.987345e-05    9.987345e-05
1.960000e+00    2.000000e+00    2.143868e-02    9.602952e-05    9.602952e-05
# END HISTO1D

# BEGIN HISTO1D newNoDecHS
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Thermal $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.479815e-01	5.646818e-04	5.646818e-04
4.000000e-02	8.000000e-02	9.391355e-01	9.276620e-04	9.276620e-04
8.000000e-02	1.200000e-01	1.330335e+00	1.104094e-03	1.104094e-03
1.200000e-01	1.600000e-01	1.535371e+00	1.186130e-03	1.186130e-03
1.600000e-01	2.000000e-01	1.605039e+00	1.212742e-03	1.212742e-03
2.000000e-01	2.400000e-01	1.590004e+00	1.207049e-03	1.207049e-03
2.400000e-01	2.800000e-01	1.523777e+00	1.181643e-03	1.181643e-03
2.800000e-01	3.200000e-01	1.433522e+00	1.146114e-03	1.146114e-03
3.200000e-01	3.600000e-01	1.329591e+00	1.103786e-03	1.103786e-03
3.600000e-01	4.000000e-01	1.219283e+00	1.057007e-03	1.057007e-03
4.000000e-01	4.400000e-01	1.112818e+00	1.009805e-03	1.009805e-03
4.400000e-01	4.800000e-01	1.009828e+00	9.619430e-04	9.619430e-04
4.800000e-01	5.200000e-01	9.173525e-01	9.168407e-04	9.168407e-04
5.200000e-01	5.600000e-01	8.299687e-01	8.720805e-04	8.720805e-04
5.600000e-01	6.000000e-01	7.493775e-01	8.286593e-04	8.286593e-04
6.000000e-01	6.400000e-01	6.775877e-01	7.879678e-04	7.879678e-04
6.400000e-01	6.800000e-01	6.115205e-01	7.485679e-04	7.485679e-04
6.800000e-01	7.200000e-01	5.536313e-01	7.122559e-04	7.122559e-04
7.200000e-01	7.600000e-01	4.998592e-01	6.767833e-04	6.767833e-04
7.600000e-01	8.000000e-01	4.521790e-01	6.436962e-04	6.436962e-04
8.000000e-01	8.400000e-01	4.093315e-01	6.124397e-04	6.124397e-04
8.400000e-01	8.800000e-01	3.700392e-01	5.823038e-04	5.823038e-04
8.800000e-01	9.200000e-01	3.356017e-01	5.545464e-04	5.545464e-04
9.200000e-01	9.600000e-01	3.030813e-01	5.269936e-04	5.269936e-04
9.600000e-01	1.000000e+00	2.762640e-01	5.031389e-04	5.031389e-04
1.000000e+00	1.040000e+00	2.499590e-01	4.785861e-04	4.785861e-04
1.040000e+00	1.080000e+00	2.271378e-01	4.562160e-04	4.562160e-04
1.080000e+00	1.120000e+00	2.060247e-01	4.344955e-04	4.344955e-04
1.120000e+00	1.160000e+00	1.879226e-01	4.149686e-04	4.149686e-04
1.160000e+00	1.200000e+00	1.703126e-01	3.950473e-04	3.950473e-04
1.200000e+00	1.240000e+00	1.561406e-01	3.782541e-04	3.782541e-04
1.240000e+00	1.280000e+00	1.411751e-01	3.596705e-04	3.596705e-04
1.280000e+00	1.320000e+00	1.290924e-01	3.439348e-04	3.439348e-04
1.320000e+00	1.360000e+00	1.180369e-01	3.288779e-04	3.288779e-04
1.360000e+00	1.400000e+00	1.082011e-01	3.148774e-04	3.148774e-04
1.400000e+00	1.440000e+00	9.895530e-02	3.011239e-04	3.011239e-04
1.440000e+00	1.480000e+00	9.102445e-02	2.888051e-04	2.888051e-04
1.480000e+00	1.520000e+00	8.369932e-02	2.769407e-04	2.769407e-04
1.520000e+00	1.560000e+00	7.621017e-02	2.642604e-04	2.642604e-04
1.560000e+00	1.600000e+00	7.004785e-02	2.533513e-04	2.533513e-04
1.600000e+00	1.640000e+00	6.463328e-02	2.433626e-04	2.433626e-04
1.640000e+00	1.680000e+00	5.939277e-02	2.332881e-04	2.332881e-04
1.680000e+00	1.720000e+00	5.466727e-02	2.238151e-04	2.238151e-04
1.720000e+00	1.760000e+00	5.031380e-02	2.147184e-04	2.147184e-04
1.760000e+00	1.800000e+00	4.666680e-02	2.067901e-04	2.067901e-04
1.800000e+00	1.840000e+00	4.271925e-02	1.978507e-04	1.978507e-04
1.840000e+00	1.880000e+00	3.943698e-02	1.900980e-04	1.900980e-04
1.880000e+00	1.920000e+00	3.716265e-02	1.845351e-04	1.845351e-04
1.920000e+00	1.960000e+00	3.390510e-02	1.762618e-04	1.762618e-04
1.960000e+00	2.000000e+00	3.166192e-02	1.703313e-04	1.703313e-04
# END HISTO1D

# BEGIN HISTO1D newDecHS
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Thermal $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.587222e-01	3.863777e-04	3.863777e-04
4.000000e-02	8.000000e-02	9.965257e-01	6.439872e-04	6.439872e-04
8.000000e-02	1.200000e-01	1.458029e+00	7.789616e-04	7.789616e-04
1.200000e-01	1.600000e-01	1.724890e+00	8.472544e-04	8.472544e-04
1.600000e-01	2.000000e-01	1.831683e+00	8.730883e-04	8.730883e-04
2.000000e-01	2.400000e-01	1.816447e+00	8.694495e-04	8.694495e-04
2.400000e-01	2.800000e-01	1.727358e+00	8.478602e-04	8.478602e-04
2.800000e-01	3.200000e-01	1.599222e+00	8.158067e-04	8.158067e-04
3.200000e-01	3.600000e-01	1.452433e+00	7.774653e-04	7.774653e-04
3.600000e-01	4.000000e-01	1.305948e+00	7.372181e-04	7.372181e-04
4.000000e-01	4.400000e-01	1.163121e+00	6.957376e-04	6.957376e-04
4.400000e-01	4.800000e-01	1.033396e+00	6.557924e-04	6.557924e-04
4.800000e-01	5.200000e-01	9.134777e-01	6.165695e-04	6.165695e-04
5.200000e-01	5.600000e-01	8.067217e-01	5.794219e-04	5.794219e-04
5.600000e-01	6.000000e-01	7.135860e-01	5.449494e-04	5.449494e-04
6.000000e-01	6.400000e-01	6.313100e-01	5.125715e-04	5.125715e-04
6.400000e-01	6.800000e-01	5.580337e-01	4.819070e-04	4.819070e-04
6.800000e-01	7.200000e-01	4.944603e-01	4.536268e-04	4.536268e-04
7.200000e-01	7.600000e-01	4.381952e-01	4.270383e-04	4.270383e-04
7.600000e-01	8.000000e-01	3.887900e-01	4.022450e-04	4.022450e-04
8.000000e-01	8.400000e-01	3.458090e-01	3.793597e-04	3.793597e-04
8.400000e-01	8.800000e-01	3.075010e-01	3.577307e-04	3.577307e-04
8.800000e-01	9.200000e-01	2.747490e-01	3.381436e-04	3.381436e-04
9.200000e-01	9.600000e-01	2.457690e-01	3.198133e-04	3.198133e-04
9.600000e-01	1.000000e+00	2.195443e-01	3.022693e-04	3.022693e-04
1.000000e+00	1.040000e+00	1.964834e-01	2.859539e-04	2.859539e-04
1.040000e+00	1.080000e+00	1.769769e-01	2.713884e-04	2.713884e-04
1.080000e+00	1.120000e+00	1.586248e-01	2.569323e-04	2.569323e-04
1.120000e+00	1.160000e+00	1.429670e-01	2.439220e-04	2.439220e-04
1.160000e+00	1.200000e+00	1.288827e-01	2.315956e-04	2.315956e-04
1.200000e+00	1.240000e+00	1.164768e-01	2.201673e-04	2.201673e-04
1.240000e+00	1.280000e+00	1.050635e-01	2.091023e-04	2.091023e-04
1.280000e+00	1.320000e+00	9.507675e-02	1.989162e-04	1.989162e-04
1.320000e+00	1.360000e+00	8.604680e-02	1.892345e-04	1.892345e-04
1.360000e+00	1.400000e+00	7.802313e-02	1.801958e-04	1.801958e-04
1.400000e+00	1.440000e+00	7.071857e-02	1.715536e-04	1.715536e-04
1.440000e+00	1.480000e+00	6.465005e-02	1.640278e-04	1.640278e-04
1.480000e+00	1.520000e+00	5.885162e-02	1.564992e-04	1.564992e-04
1.520000e+00	1.560000e+00	5.377190e-02	1.495928e-04	1.495928e-04
1.560000e+00	1.600000e+00	4.899515e-02	1.427939e-04	1.427939e-04
1.600000e+00	1.640000e+00	4.473113e-02	1.364388e-04	1.364388e-04
1.640000e+00	1.680000e+00	4.098980e-02	1.306083e-04	1.306083e-04
1.680000e+00	1.720000e+00	3.771125e-02	1.252762e-04	1.252762e-04
1.720000e+00	1.760000e+00	3.475940e-02	1.202733e-04	1.202733e-04
1.760000e+00	1.800000e+00	3.164605e-02	1.147606e-04	1.147606e-04
1.800000e+00	1.840000e+00	2.933260e-02	1.104863e-04	1.104863e-04
1.840000e+00	1.880000e+00	2.681688e-02	1.056421e-04	1.056421e-04
1.880000e+00	1.920000e+00	2.487962e-02	1.017548e-04	1.017548e-04
1.920000e+00	1.960000e+00	2.275426e-02	9.731155e-05	9.731155e-05
1.960000e+00	2.000000e+00	2.124566e-02	9.403038e-05	9.403038e-05
# END HISTO1D



==> images/effectOfDecays/pTp-LHC-HS-ref3.dat <==
# BEGIN PLOT
PlotSize=10.0,6.3
DrawOnly=oldNoDecHS newNoDecHS
Title=$\mathrm{p},\bar{\mathrm{p}}$ transverse momentum at LHC
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
YMin=0.0001
YMax=2.0
LogY=0
MainPlot=0
RatioPlot=1
RatioPlotSameStyle=1
RatioPlotReference=oldNoDecHS
RatioPlotYLabel=ratio
Legend=1
LegendOnly=text
LegendXPos=0.4
LegendYPos=0.95
TopMargin=-0.04
BottomMargin=-0.04
RatioPlotYSize=1.6
# END PLOT

# BEGIN HISTO1D text
LineColor=white
Title=Thermal/Gaussian (wo)
# END HISTO1D

# BEGIN HISTO1D oldNoDecHS
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    2.620235e-01    5.481637e-04    5.481637e-04
4.000000e-02    8.000000e-02    7.315120e-01    9.159063e-04    9.159063e-04
8.000000e-02    1.200000e-01    1.080990e+00    1.113400e-03    1.113400e-03
1.200000e-01    1.600000e-01    1.303222e+00    1.222502e-03    1.222502e-03
1.600000e-01    2.000000e-01    1.417409e+00    1.274934e-03    1.274934e-03
2.000000e-01    2.400000e-01    1.455063e+00    1.291758e-03    1.291758e-03
2.400000e-01    2.800000e-01    1.444438e+00    1.287033e-03    1.287033e-03
2.800000e-01    3.200000e-01    1.402286e+00    1.268115e-03    1.268115e-03
3.200000e-01    3.600000e-01    1.330549e+00    1.235253e-03    1.235253e-03
3.600000e-01    4.000000e-01    1.251409e+00    1.197953e-03    1.197953e-03
4.000000e-01    4.400000e-01    1.164179e+00    1.155447e-03    1.155447e-03
4.400000e-01    4.800000e-01    1.079793e+00    1.112783e-03    1.112783e-03
4.800000e-01    5.200000e-01    9.918015e-01    1.066480e-03    1.066480e-03
5.200000e-01    5.600000e-01    9.095177e-01    1.021282e-03    1.021282e-03
5.600000e-01    6.000000e-01    8.293223e-01    9.752182e-04    9.752182e-04
6.000000e-01    6.400000e-01    7.554305e-01    9.307594e-04    9.307594e-04
6.400000e-01    6.800000e-01    6.846695e-01    8.860961e-04    8.860961e-04
6.800000e-01    7.200000e-01    6.210233e-01    8.439061e-04    8.439061e-04
7.200000e-01    7.600000e-01    5.615650e-01    8.024910e-04    8.024910e-04
7.600000e-01    8.000000e-01    5.062190e-01    7.619201e-04    7.619201e-04
8.000000e-01    8.400000e-01    4.575783e-01    7.243908e-04    7.243908e-04
8.400000e-01    8.800000e-01    4.132287e-01    6.883915e-04    6.883915e-04
8.800000e-01    9.200000e-01    3.717360e-01    6.529163e-04    6.529163e-04
9.200000e-01    9.600000e-01    3.358830e-01    6.206321e-04    6.206321e-04
9.600000e-01    1.000000e+00    3.025840e-01    5.890649e-04    5.890649e-04
1.000000e+00    1.040000e+00    2.744992e-01    5.610619e-04    5.610619e-04
1.040000e+00    1.080000e+00    2.470751e-01    5.322979e-04    5.322979e-04
1.080000e+00    1.120000e+00    2.243436e-01    5.072209e-04    5.072209e-04
1.120000e+00    1.160000e+00    2.039986e-01    4.836752e-04    4.836752e-04
1.160000e+00    1.200000e+00    1.840343e-01    4.593985e-04    4.593985e-04
1.200000e+00    1.240000e+00    1.683715e-01    4.394147e-04    4.394147e-04
1.240000e+00    1.280000e+00    1.539886e-01    4.202275e-04    4.202275e-04
1.280000e+00    1.320000e+00    1.402169e-01    4.009963e-04    4.009963e-04
1.320000e+00    1.360000e+00    1.281975e-01    3.834246e-04    3.834246e-04
1.360000e+00    1.400000e+00    1.178111e-01    3.675644e-04    3.675644e-04
1.400000e+00    1.440000e+00    1.073180e-01    3.508138e-04    3.508138e-04
1.440000e+00    1.480000e+00    9.825275e-02    3.356700e-04    3.356700e-04
1.480000e+00    1.520000e+00    9.127000e-02    3.235223e-04    3.235223e-04
1.520000e+00    1.560000e+00    8.378497e-02    3.099726e-04    3.099726e-04
1.560000e+00    1.600000e+00    7.693180e-02    2.970251e-04    2.970251e-04
1.600000e+00    1.640000e+00    7.065088e-02    2.846420e-04    2.846420e-04
1.640000e+00    1.680000e+00    6.589517e-02    2.748951e-04    2.748951e-04
1.680000e+00    1.720000e+00    6.044225e-02    2.632755e-04    2.632755e-04
1.720000e+00    1.760000e+00    5.578515e-02    2.529296e-04    2.529296e-04
1.760000e+00    1.800000e+00    5.187577e-02    2.439061e-04    2.439061e-04
1.800000e+00    1.840000e+00    4.796985e-02    2.345441e-04    2.345441e-04
1.840000e+00    1.880000e+00    4.427608e-02    2.253330e-04    2.253330e-04
1.880000e+00    1.920000e+00    4.146302e-02    2.180573e-04    2.180573e-04
1.920000e+00    1.960000e+00    3.830362e-02    2.095850e-04    2.095850e-04
1.960000e+00    2.000000e+00    3.535640e-02    2.013605e-04    2.013605e-04
# END HISTO1D

# BEGIN HISTO1D oldDecHS
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    3.157862e-01    3.685549e-04    3.685549e-04
4.000000e-02    8.000000e-02    8.902530e-01    6.188172e-04    6.188172e-04
8.000000e-02    1.200000e-01    1.328470e+00    7.559298e-04    7.559298e-04
1.200000e-01    1.600000e-01    1.605939e+00    8.311321e-04    8.311321e-04
1.600000e-01    2.000000e-01    1.738470e+00    8.647474e-04    8.647474e-04
2.000000e-01    2.400000e-01    1.757688e+00    8.695139e-04    8.695139e-04
2.400000e-01    2.800000e-01    1.702229e+00    8.556865e-04    8.556865e-04
2.800000e-01    3.200000e-01    1.601448e+00    8.299695e-04    8.299695e-04
3.200000e-01    3.600000e-01    1.476604e+00    7.969622e-04    7.969622e-04
3.600000e-01    4.000000e-01    1.345864e+00    7.608628e-04    7.608628e-04
4.000000e-01    4.400000e-01    1.213613e+00    7.225131e-04    7.225131e-04
4.400000e-01    4.800000e-01    1.087736e+00    6.840179e-04    6.840179e-04
4.800000e-01    5.200000e-01    9.698112e-01    6.458761e-04    6.458761e-04
5.200000e-01    5.600000e-01    8.616147e-01    6.087825e-04    6.087825e-04
5.600000e-01    6.000000e-01    7.630348e-01    5.728987e-04    5.728987e-04
6.000000e-01    6.400000e-01    6.758967e-01    5.391950e-04    5.391950e-04
6.400000e-01    6.800000e-01    5.971530e-01    5.068138e-04    5.068138e-04
6.800000e-01    7.200000e-01    5.276293e-01    4.763981e-04    4.763981e-04
7.200000e-01    7.600000e-01    4.663180e-01    4.478647e-04    4.478647e-04
7.600000e-01    8.000000e-01    4.112127e-01    4.205706e-04    4.205706e-04
8.000000e-01    8.400000e-01    3.640003e-01    3.956913e-04    3.956913e-04
8.400000e-01    8.800000e-01    3.219080e-01    3.721102e-04    3.721102e-04
8.800000e-01    9.200000e-01    2.857590e-01    3.505949e-04    3.505949e-04
9.200000e-01    9.600000e-01    2.535835e-01    3.302677e-04    3.302677e-04
9.600000e-01    1.000000e+00    2.253933e-01    3.113696e-04    3.113696e-04
1.000000e+00    1.040000e+00    2.012782e-01    2.942416e-04    2.942416e-04
1.040000e+00    1.080000e+00    1.788107e-01    2.773335e-04    2.773335e-04
1.080000e+00    1.120000e+00    1.605185e-01    2.627653e-04    2.627653e-04
1.120000e+00    1.160000e+00    1.437430e-01    2.486560e-04    2.486560e-04
1.160000e+00    1.200000e+00    1.291332e-01    2.356810e-04    2.356810e-04
1.200000e+00    1.240000e+00    1.165214e-01    2.238766e-04    2.238766e-04
1.240000e+00    1.280000e+00    1.049455e-01    2.124651e-04    2.124651e-04
1.280000e+00    1.320000e+00    9.496405e-02    2.021088e-04    2.021088e-04
1.320000e+00    1.360000e+00    8.591645e-02    1.922400e-04    1.922400e-04
1.360000e+00    1.400000e+00    7.791410e-02    1.830685e-04    1.830685e-04
1.400000e+00    1.440000e+00    7.094710e-02    1.746920e-04    1.746920e-04
1.440000e+00    1.480000e+00    6.464295e-02    1.667501e-04    1.667501e-04
1.480000e+00    1.520000e+00    5.906402e-02    1.593922e-04    1.593922e-04
1.520000e+00    1.560000e+00    5.423870e-02    1.527426e-04    1.527426e-04
1.560000e+00    1.600000e+00    4.888212e-02    1.450043e-04    1.450043e-04
1.600000e+00    1.640000e+00    4.525348e-02    1.395184e-04    1.395184e-04
1.640000e+00    1.680000e+00    4.142090e-02    1.334798e-04    1.334798e-04
1.680000e+00    1.720000e+00    3.796257e-02    1.277861e-04    1.277861e-04
1.720000e+00    1.760000e+00    3.480877e-02    1.223630e-04    1.223630e-04
1.760000e+00    1.800000e+00    3.200597e-02    1.173333e-04    1.173333e-04
1.800000e+00    1.840000e+00    2.968020e-02    1.129897e-04    1.129897e-04
1.840000e+00    1.880000e+00    2.715225e-02    1.080708e-04    1.080708e-04
1.880000e+00    1.920000e+00    2.511380e-02    1.039350e-04    1.039350e-04
1.920000e+00    1.960000e+00    2.318936e-02    9.987345e-05    9.987345e-05
1.960000e+00    2.000000e+00    2.143868e-02    9.602952e-05    9.602952e-05
# END HISTO1D

# BEGIN HISTO1D newNoDecHS
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Thermal $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.479815e-01	5.646818e-04	5.646818e-04
4.000000e-02	8.000000e-02	9.391355e-01	9.276620e-04	9.276620e-04
8.000000e-02	1.200000e-01	1.330335e+00	1.104094e-03	1.104094e-03
1.200000e-01	1.600000e-01	1.535371e+00	1.186130e-03	1.186130e-03
1.600000e-01	2.000000e-01	1.605039e+00	1.212742e-03	1.212742e-03
2.000000e-01	2.400000e-01	1.590004e+00	1.207049e-03	1.207049e-03
2.400000e-01	2.800000e-01	1.523777e+00	1.181643e-03	1.181643e-03
2.800000e-01	3.200000e-01	1.433522e+00	1.146114e-03	1.146114e-03
3.200000e-01	3.600000e-01	1.329591e+00	1.103786e-03	1.103786e-03
3.600000e-01	4.000000e-01	1.219283e+00	1.057007e-03	1.057007e-03
4.000000e-01	4.400000e-01	1.112818e+00	1.009805e-03	1.009805e-03
4.400000e-01	4.800000e-01	1.009828e+00	9.619430e-04	9.619430e-04
4.800000e-01	5.200000e-01	9.173525e-01	9.168407e-04	9.168407e-04
5.200000e-01	5.600000e-01	8.299687e-01	8.720805e-04	8.720805e-04
5.600000e-01	6.000000e-01	7.493775e-01	8.286593e-04	8.286593e-04
6.000000e-01	6.400000e-01	6.775877e-01	7.879678e-04	7.879678e-04
6.400000e-01	6.800000e-01	6.115205e-01	7.485679e-04	7.485679e-04
6.800000e-01	7.200000e-01	5.536313e-01	7.122559e-04	7.122559e-04
7.200000e-01	7.600000e-01	4.998592e-01	6.767833e-04	6.767833e-04
7.600000e-01	8.000000e-01	4.521790e-01	6.436962e-04	6.436962e-04
8.000000e-01	8.400000e-01	4.093315e-01	6.124397e-04	6.124397e-04
8.400000e-01	8.800000e-01	3.700392e-01	5.823038e-04	5.823038e-04
8.800000e-01	9.200000e-01	3.356017e-01	5.545464e-04	5.545464e-04
9.200000e-01	9.600000e-01	3.030813e-01	5.269936e-04	5.269936e-04
9.600000e-01	1.000000e+00	2.762640e-01	5.031389e-04	5.031389e-04
1.000000e+00	1.040000e+00	2.499590e-01	4.785861e-04	4.785861e-04
1.040000e+00	1.080000e+00	2.271378e-01	4.562160e-04	4.562160e-04
1.080000e+00	1.120000e+00	2.060247e-01	4.344955e-04	4.344955e-04
1.120000e+00	1.160000e+00	1.879226e-01	4.149686e-04	4.149686e-04
1.160000e+00	1.200000e+00	1.703126e-01	3.950473e-04	3.950473e-04
1.200000e+00	1.240000e+00	1.561406e-01	3.782541e-04	3.782541e-04
1.240000e+00	1.280000e+00	1.411751e-01	3.596705e-04	3.596705e-04
1.280000e+00	1.320000e+00	1.290924e-01	3.439348e-04	3.439348e-04
1.320000e+00	1.360000e+00	1.180369e-01	3.288779e-04	3.288779e-04
1.360000e+00	1.400000e+00	1.082011e-01	3.148774e-04	3.148774e-04
1.400000e+00	1.440000e+00	9.895530e-02	3.011239e-04	3.011239e-04
1.440000e+00	1.480000e+00	9.102445e-02	2.888051e-04	2.888051e-04
1.480000e+00	1.520000e+00	8.369932e-02	2.769407e-04	2.769407e-04
1.520000e+00	1.560000e+00	7.621017e-02	2.642604e-04	2.642604e-04
1.560000e+00	1.600000e+00	7.004785e-02	2.533513e-04	2.533513e-04
1.600000e+00	1.640000e+00	6.463328e-02	2.433626e-04	2.433626e-04
1.640000e+00	1.680000e+00	5.939277e-02	2.332881e-04	2.332881e-04
1.680000e+00	1.720000e+00	5.466727e-02	2.238151e-04	2.238151e-04
1.720000e+00	1.760000e+00	5.031380e-02	2.147184e-04	2.147184e-04
1.760000e+00	1.800000e+00	4.666680e-02	2.067901e-04	2.067901e-04
1.800000e+00	1.840000e+00	4.271925e-02	1.978507e-04	1.978507e-04
1.840000e+00	1.880000e+00	3.943698e-02	1.900980e-04	1.900980e-04
1.880000e+00	1.920000e+00	3.716265e-02	1.845351e-04	1.845351e-04
1.920000e+00	1.960000e+00	3.390510e-02	1.762618e-04	1.762618e-04
1.960000e+00	2.000000e+00	3.166192e-02	1.703313e-04	1.703313e-04
# END HISTO1D

# BEGIN HISTO1D newDecHS
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Thermal $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.587222e-01	3.863777e-04	3.863777e-04
4.000000e-02	8.000000e-02	9.965257e-01	6.439872e-04	6.439872e-04
8.000000e-02	1.200000e-01	1.458029e+00	7.789616e-04	7.789616e-04
1.200000e-01	1.600000e-01	1.724890e+00	8.472544e-04	8.472544e-04
1.600000e-01	2.000000e-01	1.831683e+00	8.730883e-04	8.730883e-04
2.000000e-01	2.400000e-01	1.816447e+00	8.694495e-04	8.694495e-04
2.400000e-01	2.800000e-01	1.727358e+00	8.478602e-04	8.478602e-04
2.800000e-01	3.200000e-01	1.599222e+00	8.158067e-04	8.158067e-04
3.200000e-01	3.600000e-01	1.452433e+00	7.774653e-04	7.774653e-04
3.600000e-01	4.000000e-01	1.305948e+00	7.372181e-04	7.372181e-04
4.000000e-01	4.400000e-01	1.163121e+00	6.957376e-04	6.957376e-04
4.400000e-01	4.800000e-01	1.033396e+00	6.557924e-04	6.557924e-04
4.800000e-01	5.200000e-01	9.134777e-01	6.165695e-04	6.165695e-04
5.200000e-01	5.600000e-01	8.067217e-01	5.794219e-04	5.794219e-04
5.600000e-01	6.000000e-01	7.135860e-01	5.449494e-04	5.449494e-04
6.000000e-01	6.400000e-01	6.313100e-01	5.125715e-04	5.125715e-04
6.400000e-01	6.800000e-01	5.580337e-01	4.819070e-04	4.819070e-04
6.800000e-01	7.200000e-01	4.944603e-01	4.536268e-04	4.536268e-04
7.200000e-01	7.600000e-01	4.381952e-01	4.270383e-04	4.270383e-04
7.600000e-01	8.000000e-01	3.887900e-01	4.022450e-04	4.022450e-04
8.000000e-01	8.400000e-01	3.458090e-01	3.793597e-04	3.793597e-04
8.400000e-01	8.800000e-01	3.075010e-01	3.577307e-04	3.577307e-04
8.800000e-01	9.200000e-01	2.747490e-01	3.381436e-04	3.381436e-04
9.200000e-01	9.600000e-01	2.457690e-01	3.198133e-04	3.198133e-04
9.600000e-01	1.000000e+00	2.195443e-01	3.022693e-04	3.022693e-04
1.000000e+00	1.040000e+00	1.964834e-01	2.859539e-04	2.859539e-04
1.040000e+00	1.080000e+00	1.769769e-01	2.713884e-04	2.713884e-04
1.080000e+00	1.120000e+00	1.586248e-01	2.569323e-04	2.569323e-04
1.120000e+00	1.160000e+00	1.429670e-01	2.439220e-04	2.439220e-04
1.160000e+00	1.200000e+00	1.288827e-01	2.315956e-04	2.315956e-04
1.200000e+00	1.240000e+00	1.164768e-01	2.201673e-04	2.201673e-04
1.240000e+00	1.280000e+00	1.050635e-01	2.091023e-04	2.091023e-04
1.280000e+00	1.320000e+00	9.507675e-02	1.989162e-04	1.989162e-04
1.320000e+00	1.360000e+00	8.604680e-02	1.892345e-04	1.892345e-04
1.360000e+00	1.400000e+00	7.802313e-02	1.801958e-04	1.801958e-04
1.400000e+00	1.440000e+00	7.071857e-02	1.715536e-04	1.715536e-04
1.440000e+00	1.480000e+00	6.465005e-02	1.640278e-04	1.640278e-04
1.480000e+00	1.520000e+00	5.885162e-02	1.564992e-04	1.564992e-04
1.520000e+00	1.560000e+00	5.377190e-02	1.495928e-04	1.495928e-04
1.560000e+00	1.600000e+00	4.899515e-02	1.427939e-04	1.427939e-04
1.600000e+00	1.640000e+00	4.473113e-02	1.364388e-04	1.364388e-04
1.640000e+00	1.680000e+00	4.098980e-02	1.306083e-04	1.306083e-04
1.680000e+00	1.720000e+00	3.771125e-02	1.252762e-04	1.252762e-04
1.720000e+00	1.760000e+00	3.475940e-02	1.202733e-04	1.202733e-04
1.760000e+00	1.800000e+00	3.164605e-02	1.147606e-04	1.147606e-04
1.800000e+00	1.840000e+00	2.933260e-02	1.104863e-04	1.104863e-04
1.840000e+00	1.880000e+00	2.681688e-02	1.056421e-04	1.056421e-04
1.880000e+00	1.920000e+00	2.487962e-02	1.017548e-04	1.017548e-04
1.920000e+00	1.960000e+00	2.275426e-02	9.731155e-05	9.731155e-05
1.960000e+00	2.000000e+00	2.124566e-02	9.403038e-05	9.403038e-05
# END HISTO1D



==> images/effectOfDecays/pTp-LHC-HS-ref4.dat <==
# BEGIN PLOT
PlotSize=10.0,6.3
DrawOnly=oldDecHS newDecHS
Title=$\mathrm{p},\bar{\mathrm{p}}$ transverse momentum at LHC
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
YMin=0.0001
YMax=2.0
LogY=0
MainPlot=0
RatioPlot=1
RatioPlotSameStyle=1
RatioPlotReference=oldDecHS
RatioPlotYLabel=ratio
Legend=1
LegendOnly=text
LegendXPos=0.4
LegendYPos=0.95
TopMargin=-0.04
RatioPlotYSize=1.6
# END PLOT

# BEGIN HISTO1D text
LineColor=white
Title=Thermal/Gaussian (w)
# END HISTO1D

# BEGIN HISTO1D oldNoDecHS
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    2.620235e-01    5.481637e-04    5.481637e-04
4.000000e-02    8.000000e-02    7.315120e-01    9.159063e-04    9.159063e-04
8.000000e-02    1.200000e-01    1.080990e+00    1.113400e-03    1.113400e-03
1.200000e-01    1.600000e-01    1.303222e+00    1.222502e-03    1.222502e-03
1.600000e-01    2.000000e-01    1.417409e+00    1.274934e-03    1.274934e-03
2.000000e-01    2.400000e-01    1.455063e+00    1.291758e-03    1.291758e-03
2.400000e-01    2.800000e-01    1.444438e+00    1.287033e-03    1.287033e-03
2.800000e-01    3.200000e-01    1.402286e+00    1.268115e-03    1.268115e-03
3.200000e-01    3.600000e-01    1.330549e+00    1.235253e-03    1.235253e-03
3.600000e-01    4.000000e-01    1.251409e+00    1.197953e-03    1.197953e-03
4.000000e-01    4.400000e-01    1.164179e+00    1.155447e-03    1.155447e-03
4.400000e-01    4.800000e-01    1.079793e+00    1.112783e-03    1.112783e-03
4.800000e-01    5.200000e-01    9.918015e-01    1.066480e-03    1.066480e-03
5.200000e-01    5.600000e-01    9.095177e-01    1.021282e-03    1.021282e-03
5.600000e-01    6.000000e-01    8.293223e-01    9.752182e-04    9.752182e-04
6.000000e-01    6.400000e-01    7.554305e-01    9.307594e-04    9.307594e-04
6.400000e-01    6.800000e-01    6.846695e-01    8.860961e-04    8.860961e-04
6.800000e-01    7.200000e-01    6.210233e-01    8.439061e-04    8.439061e-04
7.200000e-01    7.600000e-01    5.615650e-01    8.024910e-04    8.024910e-04
7.600000e-01    8.000000e-01    5.062190e-01    7.619201e-04    7.619201e-04
8.000000e-01    8.400000e-01    4.575783e-01    7.243908e-04    7.243908e-04
8.400000e-01    8.800000e-01    4.132287e-01    6.883915e-04    6.883915e-04
8.800000e-01    9.200000e-01    3.717360e-01    6.529163e-04    6.529163e-04
9.200000e-01    9.600000e-01    3.358830e-01    6.206321e-04    6.206321e-04
9.600000e-01    1.000000e+00    3.025840e-01    5.890649e-04    5.890649e-04
1.000000e+00    1.040000e+00    2.744992e-01    5.610619e-04    5.610619e-04
1.040000e+00    1.080000e+00    2.470751e-01    5.322979e-04    5.322979e-04
1.080000e+00    1.120000e+00    2.243436e-01    5.072209e-04    5.072209e-04
1.120000e+00    1.160000e+00    2.039986e-01    4.836752e-04    4.836752e-04
1.160000e+00    1.200000e+00    1.840343e-01    4.593985e-04    4.593985e-04
1.200000e+00    1.240000e+00    1.683715e-01    4.394147e-04    4.394147e-04
1.240000e+00    1.280000e+00    1.539886e-01    4.202275e-04    4.202275e-04
1.280000e+00    1.320000e+00    1.402169e-01    4.009963e-04    4.009963e-04
1.320000e+00    1.360000e+00    1.281975e-01    3.834246e-04    3.834246e-04
1.360000e+00    1.400000e+00    1.178111e-01    3.675644e-04    3.675644e-04
1.400000e+00    1.440000e+00    1.073180e-01    3.508138e-04    3.508138e-04
1.440000e+00    1.480000e+00    9.825275e-02    3.356700e-04    3.356700e-04
1.480000e+00    1.520000e+00    9.127000e-02    3.235223e-04    3.235223e-04
1.520000e+00    1.560000e+00    8.378497e-02    3.099726e-04    3.099726e-04
1.560000e+00    1.600000e+00    7.693180e-02    2.970251e-04    2.970251e-04
1.600000e+00    1.640000e+00    7.065088e-02    2.846420e-04    2.846420e-04
1.640000e+00    1.680000e+00    6.589517e-02    2.748951e-04    2.748951e-04
1.680000e+00    1.720000e+00    6.044225e-02    2.632755e-04    2.632755e-04
1.720000e+00    1.760000e+00    5.578515e-02    2.529296e-04    2.529296e-04
1.760000e+00    1.800000e+00    5.187577e-02    2.439061e-04    2.439061e-04
1.800000e+00    1.840000e+00    4.796985e-02    2.345441e-04    2.345441e-04
1.840000e+00    1.880000e+00    4.427608e-02    2.253330e-04    2.253330e-04
1.880000e+00    1.920000e+00    4.146302e-02    2.180573e-04    2.180573e-04
1.920000e+00    1.960000e+00    3.830362e-02    2.095850e-04    2.095850e-04
1.960000e+00    2.000000e+00    3.535640e-02    2.013605e-04    2.013605e-04
# END HISTO1D

# BEGIN HISTO1D oldDecHS
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    3.157862e-01    3.685549e-04    3.685549e-04
4.000000e-02    8.000000e-02    8.902530e-01    6.188172e-04    6.188172e-04
8.000000e-02    1.200000e-01    1.328470e+00    7.559298e-04    7.559298e-04
1.200000e-01    1.600000e-01    1.605939e+00    8.311321e-04    8.311321e-04
1.600000e-01    2.000000e-01    1.738470e+00    8.647474e-04    8.647474e-04
2.000000e-01    2.400000e-01    1.757688e+00    8.695139e-04    8.695139e-04
2.400000e-01    2.800000e-01    1.702229e+00    8.556865e-04    8.556865e-04
2.800000e-01    3.200000e-01    1.601448e+00    8.299695e-04    8.299695e-04
3.200000e-01    3.600000e-01    1.476604e+00    7.969622e-04    7.969622e-04
3.600000e-01    4.000000e-01    1.345864e+00    7.608628e-04    7.608628e-04
4.000000e-01    4.400000e-01    1.213613e+00    7.225131e-04    7.225131e-04
4.400000e-01    4.800000e-01    1.087736e+00    6.840179e-04    6.840179e-04
4.800000e-01    5.200000e-01    9.698112e-01    6.458761e-04    6.458761e-04
5.200000e-01    5.600000e-01    8.616147e-01    6.087825e-04    6.087825e-04
5.600000e-01    6.000000e-01    7.630348e-01    5.728987e-04    5.728987e-04
6.000000e-01    6.400000e-01    6.758967e-01    5.391950e-04    5.391950e-04
6.400000e-01    6.800000e-01    5.971530e-01    5.068138e-04    5.068138e-04
6.800000e-01    7.200000e-01    5.276293e-01    4.763981e-04    4.763981e-04
7.200000e-01    7.600000e-01    4.663180e-01    4.478647e-04    4.478647e-04
7.600000e-01    8.000000e-01    4.112127e-01    4.205706e-04    4.205706e-04
8.000000e-01    8.400000e-01    3.640003e-01    3.956913e-04    3.956913e-04
8.400000e-01    8.800000e-01    3.219080e-01    3.721102e-04    3.721102e-04
8.800000e-01    9.200000e-01    2.857590e-01    3.505949e-04    3.505949e-04
9.200000e-01    9.600000e-01    2.535835e-01    3.302677e-04    3.302677e-04
9.600000e-01    1.000000e+00    2.253933e-01    3.113696e-04    3.113696e-04
1.000000e+00    1.040000e+00    2.012782e-01    2.942416e-04    2.942416e-04
1.040000e+00    1.080000e+00    1.788107e-01    2.773335e-04    2.773335e-04
1.080000e+00    1.120000e+00    1.605185e-01    2.627653e-04    2.627653e-04
1.120000e+00    1.160000e+00    1.437430e-01    2.486560e-04    2.486560e-04
1.160000e+00    1.200000e+00    1.291332e-01    2.356810e-04    2.356810e-04
1.200000e+00    1.240000e+00    1.165214e-01    2.238766e-04    2.238766e-04
1.240000e+00    1.280000e+00    1.049455e-01    2.124651e-04    2.124651e-04
1.280000e+00    1.320000e+00    9.496405e-02    2.021088e-04    2.021088e-04
1.320000e+00    1.360000e+00    8.591645e-02    1.922400e-04    1.922400e-04
1.360000e+00    1.400000e+00    7.791410e-02    1.830685e-04    1.830685e-04
1.400000e+00    1.440000e+00    7.094710e-02    1.746920e-04    1.746920e-04
1.440000e+00    1.480000e+00    6.464295e-02    1.667501e-04    1.667501e-04
1.480000e+00    1.520000e+00    5.906402e-02    1.593922e-04    1.593922e-04
1.520000e+00    1.560000e+00    5.423870e-02    1.527426e-04    1.527426e-04
1.560000e+00    1.600000e+00    4.888212e-02    1.450043e-04    1.450043e-04
1.600000e+00    1.640000e+00    4.525348e-02    1.395184e-04    1.395184e-04
1.640000e+00    1.680000e+00    4.142090e-02    1.334798e-04    1.334798e-04
1.680000e+00    1.720000e+00    3.796257e-02    1.277861e-04    1.277861e-04
1.720000e+00    1.760000e+00    3.480877e-02    1.223630e-04    1.223630e-04
1.760000e+00    1.800000e+00    3.200597e-02    1.173333e-04    1.173333e-04
1.800000e+00    1.840000e+00    2.968020e-02    1.129897e-04    1.129897e-04
1.840000e+00    1.880000e+00    2.715225e-02    1.080708e-04    1.080708e-04
1.880000e+00    1.920000e+00    2.511380e-02    1.039350e-04    1.039350e-04
1.920000e+00    1.960000e+00    2.318936e-02    9.987345e-05    9.987345e-05
1.960000e+00    2.000000e+00    2.143868e-02    9.602952e-05    9.602952e-05
# END HISTO1D

# BEGIN HISTO1D newNoDecHS
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Thermal $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.479815e-01	5.646818e-04	5.646818e-04
4.000000e-02	8.000000e-02	9.391355e-01	9.276620e-04	9.276620e-04
8.000000e-02	1.200000e-01	1.330335e+00	1.104094e-03	1.104094e-03
1.200000e-01	1.600000e-01	1.535371e+00	1.186130e-03	1.186130e-03
1.600000e-01	2.000000e-01	1.605039e+00	1.212742e-03	1.212742e-03
2.000000e-01	2.400000e-01	1.590004e+00	1.207049e-03	1.207049e-03
2.400000e-01	2.800000e-01	1.523777e+00	1.181643e-03	1.181643e-03
2.800000e-01	3.200000e-01	1.433522e+00	1.146114e-03	1.146114e-03
3.200000e-01	3.600000e-01	1.329591e+00	1.103786e-03	1.103786e-03
3.600000e-01	4.000000e-01	1.219283e+00	1.057007e-03	1.057007e-03
4.000000e-01	4.400000e-01	1.112818e+00	1.009805e-03	1.009805e-03
4.400000e-01	4.800000e-01	1.009828e+00	9.619430e-04	9.619430e-04
4.800000e-01	5.200000e-01	9.173525e-01	9.168407e-04	9.168407e-04
5.200000e-01	5.600000e-01	8.299687e-01	8.720805e-04	8.720805e-04
5.600000e-01	6.000000e-01	7.493775e-01	8.286593e-04	8.286593e-04
6.000000e-01	6.400000e-01	6.775877e-01	7.879678e-04	7.879678e-04
6.400000e-01	6.800000e-01	6.115205e-01	7.485679e-04	7.485679e-04
6.800000e-01	7.200000e-01	5.536313e-01	7.122559e-04	7.122559e-04
7.200000e-01	7.600000e-01	4.998592e-01	6.767833e-04	6.767833e-04
7.600000e-01	8.000000e-01	4.521790e-01	6.436962e-04	6.436962e-04
8.000000e-01	8.400000e-01	4.093315e-01	6.124397e-04	6.124397e-04
8.400000e-01	8.800000e-01	3.700392e-01	5.823038e-04	5.823038e-04
8.800000e-01	9.200000e-01	3.356017e-01	5.545464e-04	5.545464e-04
9.200000e-01	9.600000e-01	3.030813e-01	5.269936e-04	5.269936e-04
9.600000e-01	1.000000e+00	2.762640e-01	5.031389e-04	5.031389e-04
1.000000e+00	1.040000e+00	2.499590e-01	4.785861e-04	4.785861e-04
1.040000e+00	1.080000e+00	2.271378e-01	4.562160e-04	4.562160e-04
1.080000e+00	1.120000e+00	2.060247e-01	4.344955e-04	4.344955e-04
1.120000e+00	1.160000e+00	1.879226e-01	4.149686e-04	4.149686e-04
1.160000e+00	1.200000e+00	1.703126e-01	3.950473e-04	3.950473e-04
1.200000e+00	1.240000e+00	1.561406e-01	3.782541e-04	3.782541e-04
1.240000e+00	1.280000e+00	1.411751e-01	3.596705e-04	3.596705e-04
1.280000e+00	1.320000e+00	1.290924e-01	3.439348e-04	3.439348e-04
1.320000e+00	1.360000e+00	1.180369e-01	3.288779e-04	3.288779e-04
1.360000e+00	1.400000e+00	1.082011e-01	3.148774e-04	3.148774e-04
1.400000e+00	1.440000e+00	9.895530e-02	3.011239e-04	3.011239e-04
1.440000e+00	1.480000e+00	9.102445e-02	2.888051e-04	2.888051e-04
1.480000e+00	1.520000e+00	8.369932e-02	2.769407e-04	2.769407e-04
1.520000e+00	1.560000e+00	7.621017e-02	2.642604e-04	2.642604e-04
1.560000e+00	1.600000e+00	7.004785e-02	2.533513e-04	2.533513e-04
1.600000e+00	1.640000e+00	6.463328e-02	2.433626e-04	2.433626e-04
1.640000e+00	1.680000e+00	5.939277e-02	2.332881e-04	2.332881e-04
1.680000e+00	1.720000e+00	5.466727e-02	2.238151e-04	2.238151e-04
1.720000e+00	1.760000e+00	5.031380e-02	2.147184e-04	2.147184e-04
1.760000e+00	1.800000e+00	4.666680e-02	2.067901e-04	2.067901e-04
1.800000e+00	1.840000e+00	4.271925e-02	1.978507e-04	1.978507e-04
1.840000e+00	1.880000e+00	3.943698e-02	1.900980e-04	1.900980e-04
1.880000e+00	1.920000e+00	3.716265e-02	1.845351e-04	1.845351e-04
1.920000e+00	1.960000e+00	3.390510e-02	1.762618e-04	1.762618e-04
1.960000e+00	2.000000e+00	3.166192e-02	1.703313e-04	1.703313e-04
# END HISTO1D

# BEGIN HISTO1D newDecHS
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Thermal $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.587222e-01	3.863777e-04	3.863777e-04
4.000000e-02	8.000000e-02	9.965257e-01	6.439872e-04	6.439872e-04
8.000000e-02	1.200000e-01	1.458029e+00	7.789616e-04	7.789616e-04
1.200000e-01	1.600000e-01	1.724890e+00	8.472544e-04	8.472544e-04
1.600000e-01	2.000000e-01	1.831683e+00	8.730883e-04	8.730883e-04
2.000000e-01	2.400000e-01	1.816447e+00	8.694495e-04	8.694495e-04
2.400000e-01	2.800000e-01	1.727358e+00	8.478602e-04	8.478602e-04
2.800000e-01	3.200000e-01	1.599222e+00	8.158067e-04	8.158067e-04
3.200000e-01	3.600000e-01	1.452433e+00	7.774653e-04	7.774653e-04
3.600000e-01	4.000000e-01	1.305948e+00	7.372181e-04	7.372181e-04
4.000000e-01	4.400000e-01	1.163121e+00	6.957376e-04	6.957376e-04
4.400000e-01	4.800000e-01	1.033396e+00	6.557924e-04	6.557924e-04
4.800000e-01	5.200000e-01	9.134777e-01	6.165695e-04	6.165695e-04
5.200000e-01	5.600000e-01	8.067217e-01	5.794219e-04	5.794219e-04
5.600000e-01	6.000000e-01	7.135860e-01	5.449494e-04	5.449494e-04
6.000000e-01	6.400000e-01	6.313100e-01	5.125715e-04	5.125715e-04
6.400000e-01	6.800000e-01	5.580337e-01	4.819070e-04	4.819070e-04
6.800000e-01	7.200000e-01	4.944603e-01	4.536268e-04	4.536268e-04
7.200000e-01	7.600000e-01	4.381952e-01	4.270383e-04	4.270383e-04
7.600000e-01	8.000000e-01	3.887900e-01	4.022450e-04	4.022450e-04
8.000000e-01	8.400000e-01	3.458090e-01	3.793597e-04	3.793597e-04
8.400000e-01	8.800000e-01	3.075010e-01	3.577307e-04	3.577307e-04
8.800000e-01	9.200000e-01	2.747490e-01	3.381436e-04	3.381436e-04
9.200000e-01	9.600000e-01	2.457690e-01	3.198133e-04	3.198133e-04
9.600000e-01	1.000000e+00	2.195443e-01	3.022693e-04	3.022693e-04
1.000000e+00	1.040000e+00	1.964834e-01	2.859539e-04	2.859539e-04
1.040000e+00	1.080000e+00	1.769769e-01	2.713884e-04	2.713884e-04
1.080000e+00	1.120000e+00	1.586248e-01	2.569323e-04	2.569323e-04
1.120000e+00	1.160000e+00	1.429670e-01	2.439220e-04	2.439220e-04
1.160000e+00	1.200000e+00	1.288827e-01	2.315956e-04	2.315956e-04
1.200000e+00	1.240000e+00	1.164768e-01	2.201673e-04	2.201673e-04
1.240000e+00	1.280000e+00	1.050635e-01	2.091023e-04	2.091023e-04
1.280000e+00	1.320000e+00	9.507675e-02	1.989162e-04	1.989162e-04
1.320000e+00	1.360000e+00	8.604680e-02	1.892345e-04	1.892345e-04
1.360000e+00	1.400000e+00	7.802313e-02	1.801958e-04	1.801958e-04
1.400000e+00	1.440000e+00	7.071857e-02	1.715536e-04	1.715536e-04
1.440000e+00	1.480000e+00	6.465005e-02	1.640278e-04	1.640278e-04
1.480000e+00	1.520000e+00	5.885162e-02	1.564992e-04	1.564992e-04
1.520000e+00	1.560000e+00	5.377190e-02	1.495928e-04	1.495928e-04
1.560000e+00	1.600000e+00	4.899515e-02	1.427939e-04	1.427939e-04
1.600000e+00	1.640000e+00	4.473113e-02	1.364388e-04	1.364388e-04
1.640000e+00	1.680000e+00	4.098980e-02	1.306083e-04	1.306083e-04
1.680000e+00	1.720000e+00	3.771125e-02	1.252762e-04	1.252762e-04
1.720000e+00	1.760000e+00	3.475940e-02	1.202733e-04	1.202733e-04
1.760000e+00	1.800000e+00	3.164605e-02	1.147606e-04	1.147606e-04
1.800000e+00	1.840000e+00	2.933260e-02	1.104863e-04	1.104863e-04
1.840000e+00	1.880000e+00	2.681688e-02	1.056421e-04	1.056421e-04
1.880000e+00	1.920000e+00	2.487962e-02	1.017548e-04	1.017548e-04
1.920000e+00	1.960000e+00	2.275426e-02	9.731155e-05	9.731155e-05
1.960000e+00	2.000000e+00	2.124566e-02	9.403038e-05	9.403038e-05
# END HISTO1D



==> images/effectOfDecays/pTp-LHC-HS.dat <==
# BEGIN PLOT
PlotSize=10.0,6.3
DrawOnly=oldNoDecHS oldDecHS newNoDecHS newDecHS
Title=$\mathrm{p},\bar{\mathrm{p}}$ transverse momentum at LHC
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
YMin=0.0001
YMax=2.0
LogY=0
RatioPlot=0
RatioPlotSameStyle=1
RatioPlotReference=oldNoDec
RatioPlotYLabel=with/without
Legend=1
LegendXPos=0.4
LegendYPos=0.95
BottomMargin=-0.04
# END PLOT

# BEGIN HISTO1D oldNoDecHS
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    2.620235e-01    5.481637e-04    5.481637e-04
4.000000e-02    8.000000e-02    7.315120e-01    9.159063e-04    9.159063e-04
8.000000e-02    1.200000e-01    1.080990e+00    1.113400e-03    1.113400e-03
1.200000e-01    1.600000e-01    1.303222e+00    1.222502e-03    1.222502e-03
1.600000e-01    2.000000e-01    1.417409e+00    1.274934e-03    1.274934e-03
2.000000e-01    2.400000e-01    1.455063e+00    1.291758e-03    1.291758e-03
2.400000e-01    2.800000e-01    1.444438e+00    1.287033e-03    1.287033e-03
2.800000e-01    3.200000e-01    1.402286e+00    1.268115e-03    1.268115e-03
3.200000e-01    3.600000e-01    1.330549e+00    1.235253e-03    1.235253e-03
3.600000e-01    4.000000e-01    1.251409e+00    1.197953e-03    1.197953e-03
4.000000e-01    4.400000e-01    1.164179e+00    1.155447e-03    1.155447e-03
4.400000e-01    4.800000e-01    1.079793e+00    1.112783e-03    1.112783e-03
4.800000e-01    5.200000e-01    9.918015e-01    1.066480e-03    1.066480e-03
5.200000e-01    5.600000e-01    9.095177e-01    1.021282e-03    1.021282e-03
5.600000e-01    6.000000e-01    8.293223e-01    9.752182e-04    9.752182e-04
6.000000e-01    6.400000e-01    7.554305e-01    9.307594e-04    9.307594e-04
6.400000e-01    6.800000e-01    6.846695e-01    8.860961e-04    8.860961e-04
6.800000e-01    7.200000e-01    6.210233e-01    8.439061e-04    8.439061e-04
7.200000e-01    7.600000e-01    5.615650e-01    8.024910e-04    8.024910e-04
7.600000e-01    8.000000e-01    5.062190e-01    7.619201e-04    7.619201e-04
8.000000e-01    8.400000e-01    4.575783e-01    7.243908e-04    7.243908e-04
8.400000e-01    8.800000e-01    4.132287e-01    6.883915e-04    6.883915e-04
8.800000e-01    9.200000e-01    3.717360e-01    6.529163e-04    6.529163e-04
9.200000e-01    9.600000e-01    3.358830e-01    6.206321e-04    6.206321e-04
9.600000e-01    1.000000e+00    3.025840e-01    5.890649e-04    5.890649e-04
1.000000e+00    1.040000e+00    2.744992e-01    5.610619e-04    5.610619e-04
1.040000e+00    1.080000e+00    2.470751e-01    5.322979e-04    5.322979e-04
1.080000e+00    1.120000e+00    2.243436e-01    5.072209e-04    5.072209e-04
1.120000e+00    1.160000e+00    2.039986e-01    4.836752e-04    4.836752e-04
1.160000e+00    1.200000e+00    1.840343e-01    4.593985e-04    4.593985e-04
1.200000e+00    1.240000e+00    1.683715e-01    4.394147e-04    4.394147e-04
1.240000e+00    1.280000e+00    1.539886e-01    4.202275e-04    4.202275e-04
1.280000e+00    1.320000e+00    1.402169e-01    4.009963e-04    4.009963e-04
1.320000e+00    1.360000e+00    1.281975e-01    3.834246e-04    3.834246e-04
1.360000e+00    1.400000e+00    1.178111e-01    3.675644e-04    3.675644e-04
1.400000e+00    1.440000e+00    1.073180e-01    3.508138e-04    3.508138e-04
1.440000e+00    1.480000e+00    9.825275e-02    3.356700e-04    3.356700e-04
1.480000e+00    1.520000e+00    9.127000e-02    3.235223e-04    3.235223e-04
1.520000e+00    1.560000e+00    8.378497e-02    3.099726e-04    3.099726e-04
1.560000e+00    1.600000e+00    7.693180e-02    2.970251e-04    2.970251e-04
1.600000e+00    1.640000e+00    7.065088e-02    2.846420e-04    2.846420e-04
1.640000e+00    1.680000e+00    6.589517e-02    2.748951e-04    2.748951e-04
1.680000e+00    1.720000e+00    6.044225e-02    2.632755e-04    2.632755e-04
1.720000e+00    1.760000e+00    5.578515e-02    2.529296e-04    2.529296e-04
1.760000e+00    1.800000e+00    5.187577e-02    2.439061e-04    2.439061e-04
1.800000e+00    1.840000e+00    4.796985e-02    2.345441e-04    2.345441e-04
1.840000e+00    1.880000e+00    4.427608e-02    2.253330e-04    2.253330e-04
1.880000e+00    1.920000e+00    4.146302e-02    2.180573e-04    2.180573e-04
1.920000e+00    1.960000e+00    3.830362e-02    2.095850e-04    2.095850e-04
1.960000e+00    2.000000e+00    3.535640e-02    2.013605e-04    2.013605e-04
# END HISTO1D

# BEGIN HISTO1D oldDecHS
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    3.157862e-01    3.685549e-04    3.685549e-04
4.000000e-02    8.000000e-02    8.902530e-01    6.188172e-04    6.188172e-04
8.000000e-02    1.200000e-01    1.328470e+00    7.559298e-04    7.559298e-04
1.200000e-01    1.600000e-01    1.605939e+00    8.311321e-04    8.311321e-04
1.600000e-01    2.000000e-01    1.738470e+00    8.647474e-04    8.647474e-04
2.000000e-01    2.400000e-01    1.757688e+00    8.695139e-04    8.695139e-04
2.400000e-01    2.800000e-01    1.702229e+00    8.556865e-04    8.556865e-04
2.800000e-01    3.200000e-01    1.601448e+00    8.299695e-04    8.299695e-04
3.200000e-01    3.600000e-01    1.476604e+00    7.969622e-04    7.969622e-04
3.600000e-01    4.000000e-01    1.345864e+00    7.608628e-04    7.608628e-04
4.000000e-01    4.400000e-01    1.213613e+00    7.225131e-04    7.225131e-04
4.400000e-01    4.800000e-01    1.087736e+00    6.840179e-04    6.840179e-04
4.800000e-01    5.200000e-01    9.698112e-01    6.458761e-04    6.458761e-04
5.200000e-01    5.600000e-01    8.616147e-01    6.087825e-04    6.087825e-04
5.600000e-01    6.000000e-01    7.630348e-01    5.728987e-04    5.728987e-04
6.000000e-01    6.400000e-01    6.758967e-01    5.391950e-04    5.391950e-04
6.400000e-01    6.800000e-01    5.971530e-01    5.068138e-04    5.068138e-04
6.800000e-01    7.200000e-01    5.276293e-01    4.763981e-04    4.763981e-04
7.200000e-01    7.600000e-01    4.663180e-01    4.478647e-04    4.478647e-04
7.600000e-01    8.000000e-01    4.112127e-01    4.205706e-04    4.205706e-04
8.000000e-01    8.400000e-01    3.640003e-01    3.956913e-04    3.956913e-04
8.400000e-01    8.800000e-01    3.219080e-01    3.721102e-04    3.721102e-04
8.800000e-01    9.200000e-01    2.857590e-01    3.505949e-04    3.505949e-04
9.200000e-01    9.600000e-01    2.535835e-01    3.302677e-04    3.302677e-04
9.600000e-01    1.000000e+00    2.253933e-01    3.113696e-04    3.113696e-04
1.000000e+00    1.040000e+00    2.012782e-01    2.942416e-04    2.942416e-04
1.040000e+00    1.080000e+00    1.788107e-01    2.773335e-04    2.773335e-04
1.080000e+00    1.120000e+00    1.605185e-01    2.627653e-04    2.627653e-04
1.120000e+00    1.160000e+00    1.437430e-01    2.486560e-04    2.486560e-04
1.160000e+00    1.200000e+00    1.291332e-01    2.356810e-04    2.356810e-04
1.200000e+00    1.240000e+00    1.165214e-01    2.238766e-04    2.238766e-04
1.240000e+00    1.280000e+00    1.049455e-01    2.124651e-04    2.124651e-04
1.280000e+00    1.320000e+00    9.496405e-02    2.021088e-04    2.021088e-04
1.320000e+00    1.360000e+00    8.591645e-02    1.922400e-04    1.922400e-04
1.360000e+00    1.400000e+00    7.791410e-02    1.830685e-04    1.830685e-04
1.400000e+00    1.440000e+00    7.094710e-02    1.746920e-04    1.746920e-04
1.440000e+00    1.480000e+00    6.464295e-02    1.667501e-04    1.667501e-04
1.480000e+00    1.520000e+00    5.906402e-02    1.593922e-04    1.593922e-04
1.520000e+00    1.560000e+00    5.423870e-02    1.527426e-04    1.527426e-04
1.560000e+00    1.600000e+00    4.888212e-02    1.450043e-04    1.450043e-04
1.600000e+00    1.640000e+00    4.525348e-02    1.395184e-04    1.395184e-04
1.640000e+00    1.680000e+00    4.142090e-02    1.334798e-04    1.334798e-04
1.680000e+00    1.720000e+00    3.796257e-02    1.277861e-04    1.277861e-04
1.720000e+00    1.760000e+00    3.480877e-02    1.223630e-04    1.223630e-04
1.760000e+00    1.800000e+00    3.200597e-02    1.173333e-04    1.173333e-04
1.800000e+00    1.840000e+00    2.968020e-02    1.129897e-04    1.129897e-04
1.840000e+00    1.880000e+00    2.715225e-02    1.080708e-04    1.080708e-04
1.880000e+00    1.920000e+00    2.511380e-02    1.039350e-04    1.039350e-04
1.920000e+00    1.960000e+00    2.318936e-02    9.987345e-05    9.987345e-05
1.960000e+00    2.000000e+00    2.143868e-02    9.602952e-05    9.602952e-05
# END HISTO1D

# BEGIN HISTO1D newNoDecHS
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Thermal $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.479815e-01	5.646818e-04	5.646818e-04
4.000000e-02	8.000000e-02	9.391355e-01	9.276620e-04	9.276620e-04
8.000000e-02	1.200000e-01	1.330335e+00	1.104094e-03	1.104094e-03
1.200000e-01	1.600000e-01	1.535371e+00	1.186130e-03	1.186130e-03
1.600000e-01	2.000000e-01	1.605039e+00	1.212742e-03	1.212742e-03
2.000000e-01	2.400000e-01	1.590004e+00	1.207049e-03	1.207049e-03
2.400000e-01	2.800000e-01	1.523777e+00	1.181643e-03	1.181643e-03
2.800000e-01	3.200000e-01	1.433522e+00	1.146114e-03	1.146114e-03
3.200000e-01	3.600000e-01	1.329591e+00	1.103786e-03	1.103786e-03
3.600000e-01	4.000000e-01	1.219283e+00	1.057007e-03	1.057007e-03
4.000000e-01	4.400000e-01	1.112818e+00	1.009805e-03	1.009805e-03
4.400000e-01	4.800000e-01	1.009828e+00	9.619430e-04	9.619430e-04
4.800000e-01	5.200000e-01	9.173525e-01	9.168407e-04	9.168407e-04
5.200000e-01	5.600000e-01	8.299687e-01	8.720805e-04	8.720805e-04
5.600000e-01	6.000000e-01	7.493775e-01	8.286593e-04	8.286593e-04
6.000000e-01	6.400000e-01	6.775877e-01	7.879678e-04	7.879678e-04
6.400000e-01	6.800000e-01	6.115205e-01	7.485679e-04	7.485679e-04
6.800000e-01	7.200000e-01	5.536313e-01	7.122559e-04	7.122559e-04
7.200000e-01	7.600000e-01	4.998592e-01	6.767833e-04	6.767833e-04
7.600000e-01	8.000000e-01	4.521790e-01	6.436962e-04	6.436962e-04
8.000000e-01	8.400000e-01	4.093315e-01	6.124397e-04	6.124397e-04
8.400000e-01	8.800000e-01	3.700392e-01	5.823038e-04	5.823038e-04
8.800000e-01	9.200000e-01	3.356017e-01	5.545464e-04	5.545464e-04
9.200000e-01	9.600000e-01	3.030813e-01	5.269936e-04	5.269936e-04
9.600000e-01	1.000000e+00	2.762640e-01	5.031389e-04	5.031389e-04
1.000000e+00	1.040000e+00	2.499590e-01	4.785861e-04	4.785861e-04
1.040000e+00	1.080000e+00	2.271378e-01	4.562160e-04	4.562160e-04
1.080000e+00	1.120000e+00	2.060247e-01	4.344955e-04	4.344955e-04
1.120000e+00	1.160000e+00	1.879226e-01	4.149686e-04	4.149686e-04
1.160000e+00	1.200000e+00	1.703126e-01	3.950473e-04	3.950473e-04
1.200000e+00	1.240000e+00	1.561406e-01	3.782541e-04	3.782541e-04
1.240000e+00	1.280000e+00	1.411751e-01	3.596705e-04	3.596705e-04
1.280000e+00	1.320000e+00	1.290924e-01	3.439348e-04	3.439348e-04
1.320000e+00	1.360000e+00	1.180369e-01	3.288779e-04	3.288779e-04
1.360000e+00	1.400000e+00	1.082011e-01	3.148774e-04	3.148774e-04
1.400000e+00	1.440000e+00	9.895530e-02	3.011239e-04	3.011239e-04
1.440000e+00	1.480000e+00	9.102445e-02	2.888051e-04	2.888051e-04
1.480000e+00	1.520000e+00	8.369932e-02	2.769407e-04	2.769407e-04
1.520000e+00	1.560000e+00	7.621017e-02	2.642604e-04	2.642604e-04
1.560000e+00	1.600000e+00	7.004785e-02	2.533513e-04	2.533513e-04
1.600000e+00	1.640000e+00	6.463328e-02	2.433626e-04	2.433626e-04
1.640000e+00	1.680000e+00	5.939277e-02	2.332881e-04	2.332881e-04
1.680000e+00	1.720000e+00	5.466727e-02	2.238151e-04	2.238151e-04
1.720000e+00	1.760000e+00	5.031380e-02	2.147184e-04	2.147184e-04
1.760000e+00	1.800000e+00	4.666680e-02	2.067901e-04	2.067901e-04
1.800000e+00	1.840000e+00	4.271925e-02	1.978507e-04	1.978507e-04
1.840000e+00	1.880000e+00	3.943698e-02	1.900980e-04	1.900980e-04
1.880000e+00	1.920000e+00	3.716265e-02	1.845351e-04	1.845351e-04
1.920000e+00	1.960000e+00	3.390510e-02	1.762618e-04	1.762618e-04
1.960000e+00	2.000000e+00	3.166192e-02	1.703313e-04	1.703313e-04
# END HISTO1D

# BEGIN HISTO1D newDecHS
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Thermal $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.587222e-01	3.863777e-04	3.863777e-04
4.000000e-02	8.000000e-02	9.965257e-01	6.439872e-04	6.439872e-04
8.000000e-02	1.200000e-01	1.458029e+00	7.789616e-04	7.789616e-04
1.200000e-01	1.600000e-01	1.724890e+00	8.472544e-04	8.472544e-04
1.600000e-01	2.000000e-01	1.831683e+00	8.730883e-04	8.730883e-04
2.000000e-01	2.400000e-01	1.816447e+00	8.694495e-04	8.694495e-04
2.400000e-01	2.800000e-01	1.727358e+00	8.478602e-04	8.478602e-04
2.800000e-01	3.200000e-01	1.599222e+00	8.158067e-04	8.158067e-04
3.200000e-01	3.600000e-01	1.452433e+00	7.774653e-04	7.774653e-04
3.600000e-01	4.000000e-01	1.305948e+00	7.372181e-04	7.372181e-04
4.000000e-01	4.400000e-01	1.163121e+00	6.957376e-04	6.957376e-04
4.400000e-01	4.800000e-01	1.033396e+00	6.557924e-04	6.557924e-04
4.800000e-01	5.200000e-01	9.134777e-01	6.165695e-04	6.165695e-04
5.200000e-01	5.600000e-01	8.067217e-01	5.794219e-04	5.794219e-04
5.600000e-01	6.000000e-01	7.135860e-01	5.449494e-04	5.449494e-04
6.000000e-01	6.400000e-01	6.313100e-01	5.125715e-04	5.125715e-04
6.400000e-01	6.800000e-01	5.580337e-01	4.819070e-04	4.819070e-04
6.800000e-01	7.200000e-01	4.944603e-01	4.536268e-04	4.536268e-04
7.200000e-01	7.600000e-01	4.381952e-01	4.270383e-04	4.270383e-04
7.600000e-01	8.000000e-01	3.887900e-01	4.022450e-04	4.022450e-04
8.000000e-01	8.400000e-01	3.458090e-01	3.793597e-04	3.793597e-04
8.400000e-01	8.800000e-01	3.075010e-01	3.577307e-04	3.577307e-04
8.800000e-01	9.200000e-01	2.747490e-01	3.381436e-04	3.381436e-04
9.200000e-01	9.600000e-01	2.457690e-01	3.198133e-04	3.198133e-04
9.600000e-01	1.000000e+00	2.195443e-01	3.022693e-04	3.022693e-04
1.000000e+00	1.040000e+00	1.964834e-01	2.859539e-04	2.859539e-04
1.040000e+00	1.080000e+00	1.769769e-01	2.713884e-04	2.713884e-04
1.080000e+00	1.120000e+00	1.586248e-01	2.569323e-04	2.569323e-04
1.120000e+00	1.160000e+00	1.429670e-01	2.439220e-04	2.439220e-04
1.160000e+00	1.200000e+00	1.288827e-01	2.315956e-04	2.315956e-04
1.200000e+00	1.240000e+00	1.164768e-01	2.201673e-04	2.201673e-04
1.240000e+00	1.280000e+00	1.050635e-01	2.091023e-04	2.091023e-04
1.280000e+00	1.320000e+00	9.507675e-02	1.989162e-04	1.989162e-04
1.320000e+00	1.360000e+00	8.604680e-02	1.892345e-04	1.892345e-04
1.360000e+00	1.400000e+00	7.802313e-02	1.801958e-04	1.801958e-04
1.400000e+00	1.440000e+00	7.071857e-02	1.715536e-04	1.715536e-04
1.440000e+00	1.480000e+00	6.465005e-02	1.640278e-04	1.640278e-04
1.480000e+00	1.520000e+00	5.885162e-02	1.564992e-04	1.564992e-04
1.520000e+00	1.560000e+00	5.377190e-02	1.495928e-04	1.495928e-04
1.560000e+00	1.600000e+00	4.899515e-02	1.427939e-04	1.427939e-04
1.600000e+00	1.640000e+00	4.473113e-02	1.364388e-04	1.364388e-04
1.640000e+00	1.680000e+00	4.098980e-02	1.306083e-04	1.306083e-04
1.680000e+00	1.720000e+00	3.771125e-02	1.252762e-04	1.252762e-04
1.720000e+00	1.760000e+00	3.475940e-02	1.202733e-04	1.202733e-04
1.760000e+00	1.800000e+00	3.164605e-02	1.147606e-04	1.147606e-04
1.800000e+00	1.840000e+00	2.933260e-02	1.104863e-04	1.104863e-04
1.840000e+00	1.880000e+00	2.681688e-02	1.056421e-04	1.056421e-04
1.880000e+00	1.920000e+00	2.487962e-02	1.017548e-04	1.017548e-04
1.920000e+00	1.960000e+00	2.275426e-02	9.731155e-05	9.731155e-05
1.960000e+00	2.000000e+00	2.124566e-02	9.403038e-05	9.403038e-05
# END HISTO1D



==> images/effectOfDecays/pTp-LHC-ref1.dat <==
# BEGIN PLOT
PlotSize=10.0,6.3
DrawOnly=oldNoDec oldDec
Title=$\mathrm{p},\bar{\mathrm{p}}$ transverse momentum at LHC
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
YMin=0.0001
YMax=2.0
LogY=0
MainPlot=0
RatioPlot=1
RatioPlotSameStyle=1
RatioPlotReference=oldNoDec
RatioPlotYLabel=ratio
Legend=1
LegendOnly=text
LegendXPos=0.4
LegendYPos=0.95
TopMargin=-0.04
BottomMargin=-0.04
RatioPlotYSize=1.6
# END PLOT

# BEGIN HISTO1D text
LineColor=white
Title=w/wo (Gaussian)
# END HISTO1D

# BEGIN HISTO1D oldNoDec
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    1.793743e-01    4.538125e-04    4.538125e-04
4.000000e-02    8.000000e-02    5.198972e-01    7.726009e-04    7.726009e-04
8.000000e-02    1.200000e-01    8.119735e-01    9.655335e-04    9.655335e-04
1.200000e-01    1.600000e-01    1.044269e+00    1.094971e-03    1.094971e-03
1.600000e-01    2.000000e-01    1.217228e+00    1.182177e-03    1.182177e-03
2.000000e-01    2.400000e-01    1.332192e+00    1.236744e-03    1.236744e-03
2.400000e-01    2.800000e-01    1.398465e+00    1.267133e-03    1.267133e-03
2.800000e-01    3.200000e-01    1.422588e+00    1.278015e-03    1.278015e-03
3.200000e-01    3.600000e-01    1.414573e+00    1.274410e-03    1.274410e-03
3.600000e-01    4.000000e-01    1.371604e+00    1.254905e-03    1.254905e-03
4.000000e-01    4.400000e-01    1.309138e+00    1.225996e-03    1.225996e-03
4.400000e-01    4.800000e-01    1.234058e+00    1.190321e-03    1.190321e-03
4.800000e-01    5.200000e-01    1.144348e+00    1.146240e-03    1.146240e-03
5.200000e-01    5.600000e-01    1.054060e+00    1.100092e-03    1.100092e-03
5.600000e-01    6.000000e-01    9.576660e-01    1.048585e-03    1.048585e-03
6.000000e-01    6.400000e-01    8.626590e-01    9.952129e-04    9.952129e-04
6.400000e-01    6.800000e-01    7.755925e-01    9.436551e-04    9.436551e-04
6.800000e-01    7.200000e-01    6.896305e-01    8.898251e-04    8.898251e-04
7.200000e-01    7.600000e-01    6.135012e-01    8.392746e-04    8.392746e-04
7.600000e-01    8.000000e-01    5.440357e-01    7.903330e-04    7.903330e-04
8.000000e-01    8.400000e-01    4.802165e-01    7.425317e-04    7.425317e-04
8.400000e-01    8.800000e-01    4.261567e-01    6.994893e-04    6.994893e-04
8.800000e-01    9.200000e-01    3.762552e-01    6.572608e-04    6.572608e-04
9.200000e-01    9.600000e-01    3.354608e-01    6.206080e-04    6.206080e-04
9.600000e-01    1.000000e+00    2.991235e-01    5.860326e-04    5.860326e-04
1.000000e+00    1.040000e+00    2.653282e-01    5.519353e-04    5.519353e-04
1.040000e+00    1.080000e+00    2.377397e-01    5.224530e-04    5.224530e-04
1.080000e+00    1.120000e+00    2.139193e-01    4.955887e-04    4.955887e-04
1.120000e+00    1.160000e+00    1.921576e-01    4.697050e-04    4.697050e-04
1.160000e+00    1.200000e+00    1.738368e-01    4.467528e-04    4.467528e-04
1.200000e+00    1.240000e+00    1.569121e-01    4.244482e-04    4.244482e-04
1.240000e+00    1.280000e+00    1.439416e-01    4.065273e-04    4.065273e-04
1.280000e+00    1.320000e+00    1.306233e-01    3.872636e-04    3.872636e-04
1.320000e+00    1.360000e+00    1.198515e-01    3.709524e-04    3.709524e-04
1.360000e+00    1.400000e+00    1.095378e-01    3.546325e-04    3.546325e-04
1.400000e+00    1.440000e+00    1.008292e-01    3.402433e-04    3.402433e-04
1.440000e+00    1.480000e+00    9.256147e-02    3.259955e-04    3.259955e-04
1.480000e+00    1.520000e+00    8.557967e-02    3.134597e-04    3.134597e-04
1.520000e+00    1.560000e+00    7.869200e-02    3.005812e-04    3.005812e-04
1.560000e+00    1.600000e+00    7.254145e-02    2.885955e-04    2.885955e-04
1.600000e+00    1.640000e+00    6.721410e-02    2.777965e-04    2.777965e-04
1.640000e+00    1.680000e+00    6.173865e-02    2.662411e-04    2.662411e-04
1.680000e+00    1.720000e+00    5.757207e-02    2.571002e-04    2.571002e-04
1.720000e+00    1.760000e+00    5.336760e-02    2.475342e-04    2.475342e-04
1.760000e+00    1.800000e+00    4.963730e-02    2.387265e-04    2.387265e-04
1.800000e+00    1.840000e+00    4.564180e-02    2.289169e-04    2.289169e-04
1.840000e+00    1.880000e+00    4.231565e-02    2.204180e-04    2.204180e-04
1.880000e+00    1.920000e+00    3.932017e-02    2.124732e-04    2.124732e-04
1.920000e+00    1.960000e+00    3.629140e-02    2.041260e-04    2.041260e-04
1.960000e+00    2.000000e+00    3.401005e-02    1.976060e-04    1.976060e-04
# END HISTO1D

# BEGIN HISTO1D oldDec
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    2.852990e-01    3.504480e-04    3.504480e-04
4.000000e-02    8.000000e-02    8.144770e-01    5.921244e-04    5.921244e-04
8.000000e-02    1.200000e-01    1.237714e+00    7.299342e-04    7.299342e-04
1.200000e-01    1.600000e-01    1.529091e+00    8.113164e-04    8.113164e-04
1.600000e-01    2.000000e-01    1.687117e+00    8.522089e-04    8.522089e-04
2.000000e-01    2.400000e-01    1.736025e+00    8.644731e-04    8.644731e-04
2.400000e-01    2.800000e-01    1.708003e+00    8.574679e-04    8.574679e-04
2.800000e-01    3.200000e-01    1.628665e+00    8.373160e-04    8.373160e-04
3.200000e-01    3.600000e-01    1.521294e+00    8.092450e-04    8.092450e-04
3.600000e-01    4.000000e-01    1.398263e+00    7.758327e-04    7.758327e-04
4.000000e-01    4.400000e-01    1.270968e+00    7.396748e-04    7.396748e-04
4.400000e-01    4.800000e-01    1.143258e+00    7.015290e-04    7.015290e-04
4.800000e-01    5.200000e-01    1.021216e+00    6.630287e-04    6.630287e-04
5.200000e-01    5.600000e-01    9.049427e-01    6.241430e-04    6.241430e-04
5.600000e-01    6.000000e-01    7.996243e-01    5.867006e-04    5.867006e-04
6.000000e-01    6.400000e-01    7.033290e-01    5.502407e-04    5.502407e-04
6.400000e-01    6.800000e-01    6.159365e-01    5.149221e-04    5.149221e-04
6.800000e-01    7.200000e-01    5.391953e-01    4.817775e-04    4.817775e-04
7.200000e-01    7.600000e-01    4.720492e-01    4.507827e-04    4.507827e-04
7.600000e-01    8.000000e-01    4.116215e-01    4.209423e-04    4.209423e-04
8.000000e-01    8.400000e-01    3.599358e-01    3.936281e-04    3.936281e-04
8.400000e-01    8.800000e-01    3.158760e-01    3.687498e-04    3.687498e-04
8.800000e-01    9.200000e-01    2.776635e-01    3.457268e-04    3.457268e-04
9.200000e-01    9.600000e-01    2.445085e-01    3.244296e-04    3.244296e-04
9.600000e-01    1.000000e+00    2.160455e-01    3.049623e-04    3.049623e-04
1.000000e+00    1.040000e+00    1.913879e-01    2.870323e-04    2.870323e-04
1.040000e+00    1.080000e+00    1.702349e-01    2.707059e-04    2.707059e-04
1.080000e+00    1.120000e+00    1.522505e-01    2.560077e-04    2.560077e-04
1.120000e+00    1.160000e+00    1.363794e-01    2.422969e-04    2.422969e-04
1.160000e+00    1.200000e+00    1.225220e-01    2.296574e-04    2.296574e-04
1.200000e+00    1.240000e+00    1.104403e-01    2.180406e-04    2.180406e-04
1.240000e+00    1.280000e+00    9.981575e-02    2.072875e-04    2.072875e-04
1.280000e+00    1.320000e+00    9.106380e-02    1.979914e-04    1.979914e-04
1.320000e+00    1.360000e+00    8.226877e-02    1.881876e-04    1.881876e-04
1.360000e+00    1.400000e+00    7.515260e-02    1.798645e-04    1.798645e-04
1.400000e+00    1.440000e+00    6.869507e-02    1.719635e-04    1.719635e-04
1.440000e+00    1.480000e+00    6.298397e-02    1.646602e-04    1.646602e-04
1.480000e+00    1.520000e+00    5.744892e-02    1.572586e-04    1.572586e-04
1.520000e+00    1.560000e+00    5.252905e-02    1.503742e-04    1.503742e-04
1.560000e+00    1.600000e+00    4.800432e-02    1.437519e-04    1.437519e-04
1.600000e+00    1.640000e+00    4.434918e-02    1.381708e-04    1.381708e-04
1.640000e+00    1.680000e+00    4.099922e-02    1.328499e-04    1.328499e-04
1.680000e+00    1.720000e+00    3.762042e-02    1.272581e-04    1.272581e-04
1.720000e+00    1.760000e+00    3.478102e-02    1.223615e-04    1.223615e-04
1.760000e+00    1.800000e+00    3.208280e-02    1.175194e-04    1.175194e-04
1.800000e+00    1.840000e+00    2.973242e-02    1.131328e-04    1.131328e-04
1.840000e+00    1.880000e+00    2.727010e-02    1.083470e-04    1.083470e-04
1.880000e+00    1.920000e+00    2.537687e-02    1.045184e-04    1.045184e-04
1.920000e+00    1.960000e+00    2.333256e-02    1.002201e-04    1.002201e-04
1.960000e+00    2.000000e+00    2.167825e-02    9.660189e-05    9.660189e-05
# END HISTO1D

# BEGIN HISTO1D newNoDec
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.803370e-01	5.907369e-04	5.907369e-04
4.000000e-02	8.000000e-02	9.830452e-01	9.497223e-04	9.497223e-04
8.000000e-02	1.200000e-01	1.361331e+00	1.117614e-03	1.117614e-03
1.200000e-01	1.600000e-01	1.560215e+00	1.196471e-03	1.196471e-03
1.600000e-01	2.000000e-01	1.635303e+00	1.224923e-03	1.224923e-03
2.000000e-01	2.400000e-01	1.620079e+00	1.219209e-03	1.219209e-03
2.400000e-01	2.800000e-01	1.561477e+00	1.196955e-03	1.196955e-03
2.800000e-01	3.200000e-01	1.468339e+00	1.160708e-03	1.160708e-03
3.200000e-01	3.600000e-01	1.362779e+00	1.118208e-03	1.118208e-03
3.600000e-01	4.000000e-01	1.250329e+00	1.071080e-03	1.071080e-03
4.000000e-01	4.400000e-01	1.138526e+00	1.022072e-03	1.022072e-03
4.400000e-01	4.800000e-01	1.026926e+00	9.706876e-04	9.706876e-04
4.800000e-01	5.200000e-01	9.265667e-01	9.220368e-04	9.220368e-04
5.200000e-01	5.600000e-01	8.343577e-01	8.749557e-04	8.749557e-04
5.600000e-01	6.000000e-01	7.478028e-01	8.283300e-04	8.283300e-04
6.000000e-01	6.400000e-01	6.706752e-01	7.844514e-04	7.844514e-04
6.400000e-01	6.800000e-01	6.011990e-01	7.427096e-04	7.427096e-04
6.800000e-01	7.200000e-01	5.397273e-01	7.037155e-04	7.037155e-04
7.200000e-01	7.600000e-01	4.823725e-01	6.652750e-04	6.652750e-04
7.600000e-01	8.000000e-01	4.333875e-01	6.305914e-04	6.305914e-04
8.000000e-01	8.400000e-01	3.888865e-01	5.973396e-04	5.973396e-04
8.400000e-01	8.800000e-01	3.490712e-01	5.659355e-04	5.659355e-04
8.800000e-01	9.200000e-01	3.133115e-01	5.361644e-04	5.361644e-04
9.200000e-01	9.600000e-01	2.818740e-01	5.085544e-04	5.085544e-04
9.600000e-01	1.000000e+00	2.546427e-01	4.833654e-04	4.833654e-04
1.000000e+00	1.040000e+00	2.295024e-01	4.588847e-04	4.588847e-04
1.040000e+00	1.080000e+00	2.087121e-01	4.376065e-04	4.376065e-04
1.080000e+00	1.120000e+00	1.874126e-01	4.146765e-04	4.146765e-04
1.120000e+00	1.160000e+00	1.707118e-01	3.957689e-04	3.957689e-04
1.160000e+00	1.200000e+00	1.556955e-01	3.779618e-04	3.779618e-04
1.200000e+00	1.240000e+00	1.403159e-01	3.588090e-04	3.588090e-04
1.240000e+00	1.280000e+00	1.285100e-01	3.433827e-04	3.433827e-04
1.280000e+00	1.320000e+00	1.172336e-01	3.279714e-04	3.279714e-04
1.320000e+00	1.360000e+00	1.069830e-01	3.133050e-04	3.133050e-04
1.360000e+00	1.400000e+00	9.761225e-02	2.992692e-04	2.992692e-04
1.400000e+00	1.440000e+00	8.965085e-02	2.868052e-04	2.868052e-04
1.440000e+00	1.480000e+00	8.225372e-02	2.747184e-04	2.747184e-04
1.480000e+00	1.520000e+00	7.567045e-02	2.634954e-04	2.634954e-04
1.520000e+00	1.560000e+00	6.995792e-02	2.533544e-04	2.533544e-04
1.560000e+00	1.600000e+00	6.426190e-02	2.428212e-04	2.428212e-04
1.600000e+00	1.640000e+00	5.898703e-02	2.326420e-04	2.326420e-04
1.640000e+00	1.680000e+00	5.452325e-02	2.236664e-04	2.236664e-04
1.680000e+00	1.720000e+00	5.064852e-02	2.155725e-04	2.155725e-04
1.720000e+00	1.760000e+00	4.677012e-02	2.071544e-04	2.071544e-04
1.760000e+00	1.800000e+00	4.350280e-02	1.997876e-04	1.997876e-04
1.800000e+00	1.840000e+00	4.028320e-02	1.922524e-04	1.922524e-04
1.840000e+00	1.880000e+00	3.695258e-02	1.841332e-04	1.841332e-04
1.880000e+00	1.920000e+00	3.453120e-02	1.779983e-04	1.779983e-04
1.920000e+00	1.960000e+00	3.207865e-02	1.715608e-04	1.715608e-04
1.960000e+00	2.000000e+00	3.015092e-02	1.663260e-04	1.663260e-04
# END HISTO1D

# BEGIN HISTO1D newDec
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.728347e-01	3.939043e-04	3.939043e-04
4.000000e-02	8.000000e-02	1.013165e+00	6.493407e-04	6.493407e-04
8.000000e-02	1.200000e-01	1.468780e+00	7.818274e-04	7.818274e-04
1.200000e-01	1.600000e-01	1.735771e+00	8.499213e-04	8.499213e-04
1.600000e-01	2.000000e-01	1.843464e+00	8.758906e-04	8.758906e-04
2.000000e-01	2.400000e-01	1.831303e+00	8.729966e-04	8.729966e-04
2.400000e-01	2.800000e-01	1.742678e+00	8.516106e-04	8.516106e-04
2.800000e-01	3.200000e-01	1.611350e+00	8.188933e-04	8.188933e-04
3.200000e-01	3.600000e-01	1.462463e+00	7.801443e-04	7.801443e-04
3.600000e-01	4.000000e-01	1.311066e+00	7.386603e-04	7.386603e-04
4.000000e-01	4.400000e-01	1.165438e+00	6.964293e-04	6.964293e-04
4.400000e-01	4.800000e-01	1.029268e+00	6.544806e-04	6.544806e-04
4.800000e-01	5.200000e-01	9.084145e-01	6.148576e-04	6.148576e-04
5.200000e-01	5.600000e-01	7.995192e-01	5.768289e-04	5.768289e-04
5.600000e-01	6.000000e-01	7.049298e-01	5.416334e-04	5.416334e-04
6.000000e-01	6.400000e-01	6.202627e-01	5.080662e-04	5.080662e-04
6.400000e-01	6.800000e-01	5.479137e-01	4.775168e-04	4.775168e-04
6.800000e-01	7.200000e-01	4.841190e-01	4.488576e-04	4.488576e-04
7.200000e-01	7.600000e-01	4.281645e-01	4.221219e-04	4.221219e-04
7.600000e-01	8.000000e-01	3.789672e-01	3.971306e-04	3.971306e-04
8.000000e-01	8.400000e-01	3.353420e-01	3.735739e-04	3.735739e-04
8.400000e-01	8.800000e-01	2.981572e-01	3.522534e-04	3.522534e-04
8.800000e-01	9.200000e-01	2.656277e-01	3.324829e-04	3.324829e-04
9.200000e-01	9.600000e-01	2.371093e-01	3.141281e-04	3.141281e-04
9.600000e-01	1.000000e+00	2.118339e-01	2.969137e-04	2.969137e-04
1.000000e+00	1.040000e+00	1.895325e-01	2.808499e-04	2.808499e-04
1.040000e+00	1.080000e+00	1.703644e-01	2.662698e-04	2.662698e-04
1.080000e+00	1.120000e+00	1.537848e-01	2.529818e-04	2.529818e-04
1.120000e+00	1.160000e+00	1.384126e-01	2.400050e-04	2.400050e-04
1.160000e+00	1.200000e+00	1.245588e-01	2.276773e-04	2.276773e-04
1.200000e+00	1.240000e+00	1.127502e-01	2.166163e-04	2.166163e-04
1.240000e+00	1.280000e+00	1.023307e-01	2.063647e-04	2.063647e-04
1.280000e+00	1.320000e+00	9.294492e-02	1.966733e-04	1.966733e-04
1.320000e+00	1.360000e+00	8.440815e-02	1.874238e-04	1.874238e-04
1.360000e+00	1.400000e+00	7.635370e-02	1.782574e-04	1.782574e-04
1.400000e+00	1.440000e+00	6.984155e-02	1.704863e-04	1.704863e-04
1.440000e+00	1.480000e+00	6.379135e-02	1.629346e-04	1.629346e-04
1.480000e+00	1.520000e+00	5.864797e-02	1.562281e-04	1.562281e-04
1.520000e+00	1.560000e+00	5.341387e-02	1.490938e-04	1.490938e-04
1.560000e+00	1.600000e+00	4.899545e-02	1.427941e-04	1.427941e-04
1.600000e+00	1.640000e+00	4.507270e-02	1.369586e-04	1.369586e-04
1.640000e+00	1.680000e+00	4.143250e-02	1.313116e-04	1.313116e-04
1.680000e+00	1.720000e+00	3.825592e-02	1.261775e-04	1.261775e-04
1.720000e+00	1.760000e+00	3.508515e-02	1.208354e-04	1.208354e-04
1.760000e+00	1.800000e+00	3.246997e-02	1.162448e-04	1.162448e-04
1.800000e+00	1.840000e+00	3.002417e-02	1.117810e-04	1.117810e-04
1.840000e+00	1.880000e+00	2.765745e-02	1.072849e-04	1.072849e-04
1.880000e+00	1.920000e+00	2.560327e-02	1.032239e-04	1.032239e-04
1.920000e+00	1.960000e+00	2.361941e-02	9.914415e-05	9.914415e-05
1.960000e+00	2.000000e+00	2.205172e-02	9.579741e-05	9.579741e-05
# END HISTO1D



==> images/effectOfDecays/pTp-LHC-ref2.dat <==
# BEGIN PLOT
PlotSize=10.0,6.3
DrawOnly=newNoDec newDec
Title=$\mathrm{p},\bar{\mathrm{p}}$ transverse momentum at LHC
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
YMin=0.0001
YMax=2.0
LogY=0
MainPlot=0
RatioPlot=1
RatioPlotSameStyle=1
RatioPlotReference=newNoDec
RatioPlotYLabel=ratio
Legend=1
LegendOnly=text
LegendXPos=0.4
LegendYPos=0.95
TopMargin=-0.04
BottomMargin=-0.04
RatioPlotYSize=1.6
# END PLOT

# BEGIN HISTO1D text
LineColor=white
Title=w/wo (Thermal)
# END HISTO1D

# BEGIN HISTO1D oldNoDec
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    1.793743e-01    4.538125e-04    4.538125e-04
4.000000e-02    8.000000e-02    5.198972e-01    7.726009e-04    7.726009e-04
8.000000e-02    1.200000e-01    8.119735e-01    9.655335e-04    9.655335e-04
1.200000e-01    1.600000e-01    1.044269e+00    1.094971e-03    1.094971e-03
1.600000e-01    2.000000e-01    1.217228e+00    1.182177e-03    1.182177e-03
2.000000e-01    2.400000e-01    1.332192e+00    1.236744e-03    1.236744e-03
2.400000e-01    2.800000e-01    1.398465e+00    1.267133e-03    1.267133e-03
2.800000e-01    3.200000e-01    1.422588e+00    1.278015e-03    1.278015e-03
3.200000e-01    3.600000e-01    1.414573e+00    1.274410e-03    1.274410e-03
3.600000e-01    4.000000e-01    1.371604e+00    1.254905e-03    1.254905e-03
4.000000e-01    4.400000e-01    1.309138e+00    1.225996e-03    1.225996e-03
4.400000e-01    4.800000e-01    1.234058e+00    1.190321e-03    1.190321e-03
4.800000e-01    5.200000e-01    1.144348e+00    1.146240e-03    1.146240e-03
5.200000e-01    5.600000e-01    1.054060e+00    1.100092e-03    1.100092e-03
5.600000e-01    6.000000e-01    9.576660e-01    1.048585e-03    1.048585e-03
6.000000e-01    6.400000e-01    8.626590e-01    9.952129e-04    9.952129e-04
6.400000e-01    6.800000e-01    7.755925e-01    9.436551e-04    9.436551e-04
6.800000e-01    7.200000e-01    6.896305e-01    8.898251e-04    8.898251e-04
7.200000e-01    7.600000e-01    6.135012e-01    8.392746e-04    8.392746e-04
7.600000e-01    8.000000e-01    5.440357e-01    7.903330e-04    7.903330e-04
8.000000e-01    8.400000e-01    4.802165e-01    7.425317e-04    7.425317e-04
8.400000e-01    8.800000e-01    4.261567e-01    6.994893e-04    6.994893e-04
8.800000e-01    9.200000e-01    3.762552e-01    6.572608e-04    6.572608e-04
9.200000e-01    9.600000e-01    3.354608e-01    6.206080e-04    6.206080e-04
9.600000e-01    1.000000e+00    2.991235e-01    5.860326e-04    5.860326e-04
1.000000e+00    1.040000e+00    2.653282e-01    5.519353e-04    5.519353e-04
1.040000e+00    1.080000e+00    2.377397e-01    5.224530e-04    5.224530e-04
1.080000e+00    1.120000e+00    2.139193e-01    4.955887e-04    4.955887e-04
1.120000e+00    1.160000e+00    1.921576e-01    4.697050e-04    4.697050e-04
1.160000e+00    1.200000e+00    1.738368e-01    4.467528e-04    4.467528e-04
1.200000e+00    1.240000e+00    1.569121e-01    4.244482e-04    4.244482e-04
1.240000e+00    1.280000e+00    1.439416e-01    4.065273e-04    4.065273e-04
1.280000e+00    1.320000e+00    1.306233e-01    3.872636e-04    3.872636e-04
1.320000e+00    1.360000e+00    1.198515e-01    3.709524e-04    3.709524e-04
1.360000e+00    1.400000e+00    1.095378e-01    3.546325e-04    3.546325e-04
1.400000e+00    1.440000e+00    1.008292e-01    3.402433e-04    3.402433e-04
1.440000e+00    1.480000e+00    9.256147e-02    3.259955e-04    3.259955e-04
1.480000e+00    1.520000e+00    8.557967e-02    3.134597e-04    3.134597e-04
1.520000e+00    1.560000e+00    7.869200e-02    3.005812e-04    3.005812e-04
1.560000e+00    1.600000e+00    7.254145e-02    2.885955e-04    2.885955e-04
1.600000e+00    1.640000e+00    6.721410e-02    2.777965e-04    2.777965e-04
1.640000e+00    1.680000e+00    6.173865e-02    2.662411e-04    2.662411e-04
1.680000e+00    1.720000e+00    5.757207e-02    2.571002e-04    2.571002e-04
1.720000e+00    1.760000e+00    5.336760e-02    2.475342e-04    2.475342e-04
1.760000e+00    1.800000e+00    4.963730e-02    2.387265e-04    2.387265e-04
1.800000e+00    1.840000e+00    4.564180e-02    2.289169e-04    2.289169e-04
1.840000e+00    1.880000e+00    4.231565e-02    2.204180e-04    2.204180e-04
1.880000e+00    1.920000e+00    3.932017e-02    2.124732e-04    2.124732e-04
1.920000e+00    1.960000e+00    3.629140e-02    2.041260e-04    2.041260e-04
1.960000e+00    2.000000e+00    3.401005e-02    1.976060e-04    1.976060e-04
# END HISTO1D

# BEGIN HISTO1D oldDec
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    2.852990e-01    3.504480e-04    3.504480e-04
4.000000e-02    8.000000e-02    8.144770e-01    5.921244e-04    5.921244e-04
8.000000e-02    1.200000e-01    1.237714e+00    7.299342e-04    7.299342e-04
1.200000e-01    1.600000e-01    1.529091e+00    8.113164e-04    8.113164e-04
1.600000e-01    2.000000e-01    1.687117e+00    8.522089e-04    8.522089e-04
2.000000e-01    2.400000e-01    1.736025e+00    8.644731e-04    8.644731e-04
2.400000e-01    2.800000e-01    1.708003e+00    8.574679e-04    8.574679e-04
2.800000e-01    3.200000e-01    1.628665e+00    8.373160e-04    8.373160e-04
3.200000e-01    3.600000e-01    1.521294e+00    8.092450e-04    8.092450e-04
3.600000e-01    4.000000e-01    1.398263e+00    7.758327e-04    7.758327e-04
4.000000e-01    4.400000e-01    1.270968e+00    7.396748e-04    7.396748e-04
4.400000e-01    4.800000e-01    1.143258e+00    7.015290e-04    7.015290e-04
4.800000e-01    5.200000e-01    1.021216e+00    6.630287e-04    6.630287e-04
5.200000e-01    5.600000e-01    9.049427e-01    6.241430e-04    6.241430e-04
5.600000e-01    6.000000e-01    7.996243e-01    5.867006e-04    5.867006e-04
6.000000e-01    6.400000e-01    7.033290e-01    5.502407e-04    5.502407e-04
6.400000e-01    6.800000e-01    6.159365e-01    5.149221e-04    5.149221e-04
6.800000e-01    7.200000e-01    5.391953e-01    4.817775e-04    4.817775e-04
7.200000e-01    7.600000e-01    4.720492e-01    4.507827e-04    4.507827e-04
7.600000e-01    8.000000e-01    4.116215e-01    4.209423e-04    4.209423e-04
8.000000e-01    8.400000e-01    3.599358e-01    3.936281e-04    3.936281e-04
8.400000e-01    8.800000e-01    3.158760e-01    3.687498e-04    3.687498e-04
8.800000e-01    9.200000e-01    2.776635e-01    3.457268e-04    3.457268e-04
9.200000e-01    9.600000e-01    2.445085e-01    3.244296e-04    3.244296e-04
9.600000e-01    1.000000e+00    2.160455e-01    3.049623e-04    3.049623e-04
1.000000e+00    1.040000e+00    1.913879e-01    2.870323e-04    2.870323e-04
1.040000e+00    1.080000e+00    1.702349e-01    2.707059e-04    2.707059e-04
1.080000e+00    1.120000e+00    1.522505e-01    2.560077e-04    2.560077e-04
1.120000e+00    1.160000e+00    1.363794e-01    2.422969e-04    2.422969e-04
1.160000e+00    1.200000e+00    1.225220e-01    2.296574e-04    2.296574e-04
1.200000e+00    1.240000e+00    1.104403e-01    2.180406e-04    2.180406e-04
1.240000e+00    1.280000e+00    9.981575e-02    2.072875e-04    2.072875e-04
1.280000e+00    1.320000e+00    9.106380e-02    1.979914e-04    1.979914e-04
1.320000e+00    1.360000e+00    8.226877e-02    1.881876e-04    1.881876e-04
1.360000e+00    1.400000e+00    7.515260e-02    1.798645e-04    1.798645e-04
1.400000e+00    1.440000e+00    6.869507e-02    1.719635e-04    1.719635e-04
1.440000e+00    1.480000e+00    6.298397e-02    1.646602e-04    1.646602e-04
1.480000e+00    1.520000e+00    5.744892e-02    1.572586e-04    1.572586e-04
1.520000e+00    1.560000e+00    5.252905e-02    1.503742e-04    1.503742e-04
1.560000e+00    1.600000e+00    4.800432e-02    1.437519e-04    1.437519e-04
1.600000e+00    1.640000e+00    4.434918e-02    1.381708e-04    1.381708e-04
1.640000e+00    1.680000e+00    4.099922e-02    1.328499e-04    1.328499e-04
1.680000e+00    1.720000e+00    3.762042e-02    1.272581e-04    1.272581e-04
1.720000e+00    1.760000e+00    3.478102e-02    1.223615e-04    1.223615e-04
1.760000e+00    1.800000e+00    3.208280e-02    1.175194e-04    1.175194e-04
1.800000e+00    1.840000e+00    2.973242e-02    1.131328e-04    1.131328e-04
1.840000e+00    1.880000e+00    2.727010e-02    1.083470e-04    1.083470e-04
1.880000e+00    1.920000e+00    2.537687e-02    1.045184e-04    1.045184e-04
1.920000e+00    1.960000e+00    2.333256e-02    1.002201e-04    1.002201e-04
1.960000e+00    2.000000e+00    2.167825e-02    9.660189e-05    9.660189e-05
# END HISTO1D

# BEGIN HISTO1D newNoDec
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.803370e-01	5.907369e-04	5.907369e-04
4.000000e-02	8.000000e-02	9.830452e-01	9.497223e-04	9.497223e-04
8.000000e-02	1.200000e-01	1.361331e+00	1.117614e-03	1.117614e-03
1.200000e-01	1.600000e-01	1.560215e+00	1.196471e-03	1.196471e-03
1.600000e-01	2.000000e-01	1.635303e+00	1.224923e-03	1.224923e-03
2.000000e-01	2.400000e-01	1.620079e+00	1.219209e-03	1.219209e-03
2.400000e-01	2.800000e-01	1.561477e+00	1.196955e-03	1.196955e-03
2.800000e-01	3.200000e-01	1.468339e+00	1.160708e-03	1.160708e-03
3.200000e-01	3.600000e-01	1.362779e+00	1.118208e-03	1.118208e-03
3.600000e-01	4.000000e-01	1.250329e+00	1.071080e-03	1.071080e-03
4.000000e-01	4.400000e-01	1.138526e+00	1.022072e-03	1.022072e-03
4.400000e-01	4.800000e-01	1.026926e+00	9.706876e-04	9.706876e-04
4.800000e-01	5.200000e-01	9.265667e-01	9.220368e-04	9.220368e-04
5.200000e-01	5.600000e-01	8.343577e-01	8.749557e-04	8.749557e-04
5.600000e-01	6.000000e-01	7.478028e-01	8.283300e-04	8.283300e-04
6.000000e-01	6.400000e-01	6.706752e-01	7.844514e-04	7.844514e-04
6.400000e-01	6.800000e-01	6.011990e-01	7.427096e-04	7.427096e-04
6.800000e-01	7.200000e-01	5.397273e-01	7.037155e-04	7.037155e-04
7.200000e-01	7.600000e-01	4.823725e-01	6.652750e-04	6.652750e-04
7.600000e-01	8.000000e-01	4.333875e-01	6.305914e-04	6.305914e-04
8.000000e-01	8.400000e-01	3.888865e-01	5.973396e-04	5.973396e-04
8.400000e-01	8.800000e-01	3.490712e-01	5.659355e-04	5.659355e-04
8.800000e-01	9.200000e-01	3.133115e-01	5.361644e-04	5.361644e-04
9.200000e-01	9.600000e-01	2.818740e-01	5.085544e-04	5.085544e-04
9.600000e-01	1.000000e+00	2.546427e-01	4.833654e-04	4.833654e-04
1.000000e+00	1.040000e+00	2.295024e-01	4.588847e-04	4.588847e-04
1.040000e+00	1.080000e+00	2.087121e-01	4.376065e-04	4.376065e-04
1.080000e+00	1.120000e+00	1.874126e-01	4.146765e-04	4.146765e-04
1.120000e+00	1.160000e+00	1.707118e-01	3.957689e-04	3.957689e-04
1.160000e+00	1.200000e+00	1.556955e-01	3.779618e-04	3.779618e-04
1.200000e+00	1.240000e+00	1.403159e-01	3.588090e-04	3.588090e-04
1.240000e+00	1.280000e+00	1.285100e-01	3.433827e-04	3.433827e-04
1.280000e+00	1.320000e+00	1.172336e-01	3.279714e-04	3.279714e-04
1.320000e+00	1.360000e+00	1.069830e-01	3.133050e-04	3.133050e-04
1.360000e+00	1.400000e+00	9.761225e-02	2.992692e-04	2.992692e-04
1.400000e+00	1.440000e+00	8.965085e-02	2.868052e-04	2.868052e-04
1.440000e+00	1.480000e+00	8.225372e-02	2.747184e-04	2.747184e-04
1.480000e+00	1.520000e+00	7.567045e-02	2.634954e-04	2.634954e-04
1.520000e+00	1.560000e+00	6.995792e-02	2.533544e-04	2.533544e-04
1.560000e+00	1.600000e+00	6.426190e-02	2.428212e-04	2.428212e-04
1.600000e+00	1.640000e+00	5.898703e-02	2.326420e-04	2.326420e-04
1.640000e+00	1.680000e+00	5.452325e-02	2.236664e-04	2.236664e-04
1.680000e+00	1.720000e+00	5.064852e-02	2.155725e-04	2.155725e-04
1.720000e+00	1.760000e+00	4.677012e-02	2.071544e-04	2.071544e-04
1.760000e+00	1.800000e+00	4.350280e-02	1.997876e-04	1.997876e-04
1.800000e+00	1.840000e+00	4.028320e-02	1.922524e-04	1.922524e-04
1.840000e+00	1.880000e+00	3.695258e-02	1.841332e-04	1.841332e-04
1.880000e+00	1.920000e+00	3.453120e-02	1.779983e-04	1.779983e-04
1.920000e+00	1.960000e+00	3.207865e-02	1.715608e-04	1.715608e-04
1.960000e+00	2.000000e+00	3.015092e-02	1.663260e-04	1.663260e-04
# END HISTO1D

# BEGIN HISTO1D newDec
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.728347e-01	3.939043e-04	3.939043e-04
4.000000e-02	8.000000e-02	1.013165e+00	6.493407e-04	6.493407e-04
8.000000e-02	1.200000e-01	1.468780e+00	7.818274e-04	7.818274e-04
1.200000e-01	1.600000e-01	1.735771e+00	8.499213e-04	8.499213e-04
1.600000e-01	2.000000e-01	1.843464e+00	8.758906e-04	8.758906e-04
2.000000e-01	2.400000e-01	1.831303e+00	8.729966e-04	8.729966e-04
2.400000e-01	2.800000e-01	1.742678e+00	8.516106e-04	8.516106e-04
2.800000e-01	3.200000e-01	1.611350e+00	8.188933e-04	8.188933e-04
3.200000e-01	3.600000e-01	1.462463e+00	7.801443e-04	7.801443e-04
3.600000e-01	4.000000e-01	1.311066e+00	7.386603e-04	7.386603e-04
4.000000e-01	4.400000e-01	1.165438e+00	6.964293e-04	6.964293e-04
4.400000e-01	4.800000e-01	1.029268e+00	6.544806e-04	6.544806e-04
4.800000e-01	5.200000e-01	9.084145e-01	6.148576e-04	6.148576e-04
5.200000e-01	5.600000e-01	7.995192e-01	5.768289e-04	5.768289e-04
5.600000e-01	6.000000e-01	7.049298e-01	5.416334e-04	5.416334e-04
6.000000e-01	6.400000e-01	6.202627e-01	5.080662e-04	5.080662e-04
6.400000e-01	6.800000e-01	5.479137e-01	4.775168e-04	4.775168e-04
6.800000e-01	7.200000e-01	4.841190e-01	4.488576e-04	4.488576e-04
7.200000e-01	7.600000e-01	4.281645e-01	4.221219e-04	4.221219e-04
7.600000e-01	8.000000e-01	3.789672e-01	3.971306e-04	3.971306e-04
8.000000e-01	8.400000e-01	3.353420e-01	3.735739e-04	3.735739e-04
8.400000e-01	8.800000e-01	2.981572e-01	3.522534e-04	3.522534e-04
8.800000e-01	9.200000e-01	2.656277e-01	3.324829e-04	3.324829e-04
9.200000e-01	9.600000e-01	2.371093e-01	3.141281e-04	3.141281e-04
9.600000e-01	1.000000e+00	2.118339e-01	2.969137e-04	2.969137e-04
1.000000e+00	1.040000e+00	1.895325e-01	2.808499e-04	2.808499e-04
1.040000e+00	1.080000e+00	1.703644e-01	2.662698e-04	2.662698e-04
1.080000e+00	1.120000e+00	1.537848e-01	2.529818e-04	2.529818e-04
1.120000e+00	1.160000e+00	1.384126e-01	2.400050e-04	2.400050e-04
1.160000e+00	1.200000e+00	1.245588e-01	2.276773e-04	2.276773e-04
1.200000e+00	1.240000e+00	1.127502e-01	2.166163e-04	2.166163e-04
1.240000e+00	1.280000e+00	1.023307e-01	2.063647e-04	2.063647e-04
1.280000e+00	1.320000e+00	9.294492e-02	1.966733e-04	1.966733e-04
1.320000e+00	1.360000e+00	8.440815e-02	1.874238e-04	1.874238e-04
1.360000e+00	1.400000e+00	7.635370e-02	1.782574e-04	1.782574e-04
1.400000e+00	1.440000e+00	6.984155e-02	1.704863e-04	1.704863e-04
1.440000e+00	1.480000e+00	6.379135e-02	1.629346e-04	1.629346e-04
1.480000e+00	1.520000e+00	5.864797e-02	1.562281e-04	1.562281e-04
1.520000e+00	1.560000e+00	5.341387e-02	1.490938e-04	1.490938e-04
1.560000e+00	1.600000e+00	4.899545e-02	1.427941e-04	1.427941e-04
1.600000e+00	1.640000e+00	4.507270e-02	1.369586e-04	1.369586e-04
1.640000e+00	1.680000e+00	4.143250e-02	1.313116e-04	1.313116e-04
1.680000e+00	1.720000e+00	3.825592e-02	1.261775e-04	1.261775e-04
1.720000e+00	1.760000e+00	3.508515e-02	1.208354e-04	1.208354e-04
1.760000e+00	1.800000e+00	3.246997e-02	1.162448e-04	1.162448e-04
1.800000e+00	1.840000e+00	3.002417e-02	1.117810e-04	1.117810e-04
1.840000e+00	1.880000e+00	2.765745e-02	1.072849e-04	1.072849e-04
1.880000e+00	1.920000e+00	2.560327e-02	1.032239e-04	1.032239e-04
1.920000e+00	1.960000e+00	2.361941e-02	9.914415e-05	9.914415e-05
1.960000e+00	2.000000e+00	2.205172e-02	9.579741e-05	9.579741e-05
# END HISTO1D



==> images/effectOfDecays/pTp-LHC-ref3.dat <==
# BEGIN PLOT
PlotSize=10.0,6.3
DrawOnly=oldNoDec newNoDec
Title=$\mathrm{p},\bar{\mathrm{p}}$ transverse momentum at LHC
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
YMin=0.0001
YMax=2.0
LogY=0
MainPlot=0
RatioPlot=1
RatioPlotSameStyle=1
RatioPlotReference=oldNoDec
RatioPlotYLabel=ratio
Legend=1
LegendOnly=text
LegendXPos=0.4
LegendYPos=0.95
TopMargin=-0.04
BottomMargin=-0.04
RatioPlotYSize=1.6
# END PLOT

# BEGIN HISTO1D text
LineColor=white
Title=Thermal/Gaussian (wo)
# END HISTO1D

# BEGIN HISTO1D oldNoDec
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    1.793743e-01    4.538125e-04    4.538125e-04
4.000000e-02    8.000000e-02    5.198972e-01    7.726009e-04    7.726009e-04
8.000000e-02    1.200000e-01    8.119735e-01    9.655335e-04    9.655335e-04
1.200000e-01    1.600000e-01    1.044269e+00    1.094971e-03    1.094971e-03
1.600000e-01    2.000000e-01    1.217228e+00    1.182177e-03    1.182177e-03
2.000000e-01    2.400000e-01    1.332192e+00    1.236744e-03    1.236744e-03
2.400000e-01    2.800000e-01    1.398465e+00    1.267133e-03    1.267133e-03
2.800000e-01    3.200000e-01    1.422588e+00    1.278015e-03    1.278015e-03
3.200000e-01    3.600000e-01    1.414573e+00    1.274410e-03    1.274410e-03
3.600000e-01    4.000000e-01    1.371604e+00    1.254905e-03    1.254905e-03
4.000000e-01    4.400000e-01    1.309138e+00    1.225996e-03    1.225996e-03
4.400000e-01    4.800000e-01    1.234058e+00    1.190321e-03    1.190321e-03
4.800000e-01    5.200000e-01    1.144348e+00    1.146240e-03    1.146240e-03
5.200000e-01    5.600000e-01    1.054060e+00    1.100092e-03    1.100092e-03
5.600000e-01    6.000000e-01    9.576660e-01    1.048585e-03    1.048585e-03
6.000000e-01    6.400000e-01    8.626590e-01    9.952129e-04    9.952129e-04
6.400000e-01    6.800000e-01    7.755925e-01    9.436551e-04    9.436551e-04
6.800000e-01    7.200000e-01    6.896305e-01    8.898251e-04    8.898251e-04
7.200000e-01    7.600000e-01    6.135012e-01    8.392746e-04    8.392746e-04
7.600000e-01    8.000000e-01    5.440357e-01    7.903330e-04    7.903330e-04
8.000000e-01    8.400000e-01    4.802165e-01    7.425317e-04    7.425317e-04
8.400000e-01    8.800000e-01    4.261567e-01    6.994893e-04    6.994893e-04
8.800000e-01    9.200000e-01    3.762552e-01    6.572608e-04    6.572608e-04
9.200000e-01    9.600000e-01    3.354608e-01    6.206080e-04    6.206080e-04
9.600000e-01    1.000000e+00    2.991235e-01    5.860326e-04    5.860326e-04
1.000000e+00    1.040000e+00    2.653282e-01    5.519353e-04    5.519353e-04
1.040000e+00    1.080000e+00    2.377397e-01    5.224530e-04    5.224530e-04
1.080000e+00    1.120000e+00    2.139193e-01    4.955887e-04    4.955887e-04
1.120000e+00    1.160000e+00    1.921576e-01    4.697050e-04    4.697050e-04
1.160000e+00    1.200000e+00    1.738368e-01    4.467528e-04    4.467528e-04
1.200000e+00    1.240000e+00    1.569121e-01    4.244482e-04    4.244482e-04
1.240000e+00    1.280000e+00    1.439416e-01    4.065273e-04    4.065273e-04
1.280000e+00    1.320000e+00    1.306233e-01    3.872636e-04    3.872636e-04
1.320000e+00    1.360000e+00    1.198515e-01    3.709524e-04    3.709524e-04
1.360000e+00    1.400000e+00    1.095378e-01    3.546325e-04    3.546325e-04
1.400000e+00    1.440000e+00    1.008292e-01    3.402433e-04    3.402433e-04
1.440000e+00    1.480000e+00    9.256147e-02    3.259955e-04    3.259955e-04
1.480000e+00    1.520000e+00    8.557967e-02    3.134597e-04    3.134597e-04
1.520000e+00    1.560000e+00    7.869200e-02    3.005812e-04    3.005812e-04
1.560000e+00    1.600000e+00    7.254145e-02    2.885955e-04    2.885955e-04
1.600000e+00    1.640000e+00    6.721410e-02    2.777965e-04    2.777965e-04
1.640000e+00    1.680000e+00    6.173865e-02    2.662411e-04    2.662411e-04
1.680000e+00    1.720000e+00    5.757207e-02    2.571002e-04    2.571002e-04
1.720000e+00    1.760000e+00    5.336760e-02    2.475342e-04    2.475342e-04
1.760000e+00    1.800000e+00    4.963730e-02    2.387265e-04    2.387265e-04
1.800000e+00    1.840000e+00    4.564180e-02    2.289169e-04    2.289169e-04
1.840000e+00    1.880000e+00    4.231565e-02    2.204180e-04    2.204180e-04
1.880000e+00    1.920000e+00    3.932017e-02    2.124732e-04    2.124732e-04
1.920000e+00    1.960000e+00    3.629140e-02    2.041260e-04    2.041260e-04
1.960000e+00    2.000000e+00    3.401005e-02    1.976060e-04    1.976060e-04
# END HISTO1D

# BEGIN HISTO1D oldDec
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    2.852990e-01    3.504480e-04    3.504480e-04
4.000000e-02    8.000000e-02    8.144770e-01    5.921244e-04    5.921244e-04
8.000000e-02    1.200000e-01    1.237714e+00    7.299342e-04    7.299342e-04
1.200000e-01    1.600000e-01    1.529091e+00    8.113164e-04    8.113164e-04
1.600000e-01    2.000000e-01    1.687117e+00    8.522089e-04    8.522089e-04
2.000000e-01    2.400000e-01    1.736025e+00    8.644731e-04    8.644731e-04
2.400000e-01    2.800000e-01    1.708003e+00    8.574679e-04    8.574679e-04
2.800000e-01    3.200000e-01    1.628665e+00    8.373160e-04    8.373160e-04
3.200000e-01    3.600000e-01    1.521294e+00    8.092450e-04    8.092450e-04
3.600000e-01    4.000000e-01    1.398263e+00    7.758327e-04    7.758327e-04
4.000000e-01    4.400000e-01    1.270968e+00    7.396748e-04    7.396748e-04
4.400000e-01    4.800000e-01    1.143258e+00    7.015290e-04    7.015290e-04
4.800000e-01    5.200000e-01    1.021216e+00    6.630287e-04    6.630287e-04
5.200000e-01    5.600000e-01    9.049427e-01    6.241430e-04    6.241430e-04
5.600000e-01    6.000000e-01    7.996243e-01    5.867006e-04    5.867006e-04
6.000000e-01    6.400000e-01    7.033290e-01    5.502407e-04    5.502407e-04
6.400000e-01    6.800000e-01    6.159365e-01    5.149221e-04    5.149221e-04
6.800000e-01    7.200000e-01    5.391953e-01    4.817775e-04    4.817775e-04
7.200000e-01    7.600000e-01    4.720492e-01    4.507827e-04    4.507827e-04
7.600000e-01    8.000000e-01    4.116215e-01    4.209423e-04    4.209423e-04
8.000000e-01    8.400000e-01    3.599358e-01    3.936281e-04    3.936281e-04
8.400000e-01    8.800000e-01    3.158760e-01    3.687498e-04    3.687498e-04
8.800000e-01    9.200000e-01    2.776635e-01    3.457268e-04    3.457268e-04
9.200000e-01    9.600000e-01    2.445085e-01    3.244296e-04    3.244296e-04
9.600000e-01    1.000000e+00    2.160455e-01    3.049623e-04    3.049623e-04
1.000000e+00    1.040000e+00    1.913879e-01    2.870323e-04    2.870323e-04
1.040000e+00    1.080000e+00    1.702349e-01    2.707059e-04    2.707059e-04
1.080000e+00    1.120000e+00    1.522505e-01    2.560077e-04    2.560077e-04
1.120000e+00    1.160000e+00    1.363794e-01    2.422969e-04    2.422969e-04
1.160000e+00    1.200000e+00    1.225220e-01    2.296574e-04    2.296574e-04
1.200000e+00    1.240000e+00    1.104403e-01    2.180406e-04    2.180406e-04
1.240000e+00    1.280000e+00    9.981575e-02    2.072875e-04    2.072875e-04
1.280000e+00    1.320000e+00    9.106380e-02    1.979914e-04    1.979914e-04
1.320000e+00    1.360000e+00    8.226877e-02    1.881876e-04    1.881876e-04
1.360000e+00    1.400000e+00    7.515260e-02    1.798645e-04    1.798645e-04
1.400000e+00    1.440000e+00    6.869507e-02    1.719635e-04    1.719635e-04
1.440000e+00    1.480000e+00    6.298397e-02    1.646602e-04    1.646602e-04
1.480000e+00    1.520000e+00    5.744892e-02    1.572586e-04    1.572586e-04
1.520000e+00    1.560000e+00    5.252905e-02    1.503742e-04    1.503742e-04
1.560000e+00    1.600000e+00    4.800432e-02    1.437519e-04    1.437519e-04
1.600000e+00    1.640000e+00    4.434918e-02    1.381708e-04    1.381708e-04
1.640000e+00    1.680000e+00    4.099922e-02    1.328499e-04    1.328499e-04
1.680000e+00    1.720000e+00    3.762042e-02    1.272581e-04    1.272581e-04
1.720000e+00    1.760000e+00    3.478102e-02    1.223615e-04    1.223615e-04
1.760000e+00    1.800000e+00    3.208280e-02    1.175194e-04    1.175194e-04
1.800000e+00    1.840000e+00    2.973242e-02    1.131328e-04    1.131328e-04
1.840000e+00    1.880000e+00    2.727010e-02    1.083470e-04    1.083470e-04
1.880000e+00    1.920000e+00    2.537687e-02    1.045184e-04    1.045184e-04
1.920000e+00    1.960000e+00    2.333256e-02    1.002201e-04    1.002201e-04
1.960000e+00    2.000000e+00    2.167825e-02    9.660189e-05    9.660189e-05
# END HISTO1D

# BEGIN HISTO1D newNoDec
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.803370e-01	5.907369e-04	5.907369e-04
4.000000e-02	8.000000e-02	9.830452e-01	9.497223e-04	9.497223e-04
8.000000e-02	1.200000e-01	1.361331e+00	1.117614e-03	1.117614e-03
1.200000e-01	1.600000e-01	1.560215e+00	1.196471e-03	1.196471e-03
1.600000e-01	2.000000e-01	1.635303e+00	1.224923e-03	1.224923e-03
2.000000e-01	2.400000e-01	1.620079e+00	1.219209e-03	1.219209e-03
2.400000e-01	2.800000e-01	1.561477e+00	1.196955e-03	1.196955e-03
2.800000e-01	3.200000e-01	1.468339e+00	1.160708e-03	1.160708e-03
3.200000e-01	3.600000e-01	1.362779e+00	1.118208e-03	1.118208e-03
3.600000e-01	4.000000e-01	1.250329e+00	1.071080e-03	1.071080e-03
4.000000e-01	4.400000e-01	1.138526e+00	1.022072e-03	1.022072e-03
4.400000e-01	4.800000e-01	1.026926e+00	9.706876e-04	9.706876e-04
4.800000e-01	5.200000e-01	9.265667e-01	9.220368e-04	9.220368e-04
5.200000e-01	5.600000e-01	8.343577e-01	8.749557e-04	8.749557e-04
5.600000e-01	6.000000e-01	7.478028e-01	8.283300e-04	8.283300e-04
6.000000e-01	6.400000e-01	6.706752e-01	7.844514e-04	7.844514e-04
6.400000e-01	6.800000e-01	6.011990e-01	7.427096e-04	7.427096e-04
6.800000e-01	7.200000e-01	5.397273e-01	7.037155e-04	7.037155e-04
7.200000e-01	7.600000e-01	4.823725e-01	6.652750e-04	6.652750e-04
7.600000e-01	8.000000e-01	4.333875e-01	6.305914e-04	6.305914e-04
8.000000e-01	8.400000e-01	3.888865e-01	5.973396e-04	5.973396e-04
8.400000e-01	8.800000e-01	3.490712e-01	5.659355e-04	5.659355e-04
8.800000e-01	9.200000e-01	3.133115e-01	5.361644e-04	5.361644e-04
9.200000e-01	9.600000e-01	2.818740e-01	5.085544e-04	5.085544e-04
9.600000e-01	1.000000e+00	2.546427e-01	4.833654e-04	4.833654e-04
1.000000e+00	1.040000e+00	2.295024e-01	4.588847e-04	4.588847e-04
1.040000e+00	1.080000e+00	2.087121e-01	4.376065e-04	4.376065e-04
1.080000e+00	1.120000e+00	1.874126e-01	4.146765e-04	4.146765e-04
1.120000e+00	1.160000e+00	1.707118e-01	3.957689e-04	3.957689e-04
1.160000e+00	1.200000e+00	1.556955e-01	3.779618e-04	3.779618e-04
1.200000e+00	1.240000e+00	1.403159e-01	3.588090e-04	3.588090e-04
1.240000e+00	1.280000e+00	1.285100e-01	3.433827e-04	3.433827e-04
1.280000e+00	1.320000e+00	1.172336e-01	3.279714e-04	3.279714e-04
1.320000e+00	1.360000e+00	1.069830e-01	3.133050e-04	3.133050e-04
1.360000e+00	1.400000e+00	9.761225e-02	2.992692e-04	2.992692e-04
1.400000e+00	1.440000e+00	8.965085e-02	2.868052e-04	2.868052e-04
1.440000e+00	1.480000e+00	8.225372e-02	2.747184e-04	2.747184e-04
1.480000e+00	1.520000e+00	7.567045e-02	2.634954e-04	2.634954e-04
1.520000e+00	1.560000e+00	6.995792e-02	2.533544e-04	2.533544e-04
1.560000e+00	1.600000e+00	6.426190e-02	2.428212e-04	2.428212e-04
1.600000e+00	1.640000e+00	5.898703e-02	2.326420e-04	2.326420e-04
1.640000e+00	1.680000e+00	5.452325e-02	2.236664e-04	2.236664e-04
1.680000e+00	1.720000e+00	5.064852e-02	2.155725e-04	2.155725e-04
1.720000e+00	1.760000e+00	4.677012e-02	2.071544e-04	2.071544e-04
1.760000e+00	1.800000e+00	4.350280e-02	1.997876e-04	1.997876e-04
1.800000e+00	1.840000e+00	4.028320e-02	1.922524e-04	1.922524e-04
1.840000e+00	1.880000e+00	3.695258e-02	1.841332e-04	1.841332e-04
1.880000e+00	1.920000e+00	3.453120e-02	1.779983e-04	1.779983e-04
1.920000e+00	1.960000e+00	3.207865e-02	1.715608e-04	1.715608e-04
1.960000e+00	2.000000e+00	3.015092e-02	1.663260e-04	1.663260e-04
# END HISTO1D

# BEGIN HISTO1D newDec
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.728347e-01	3.939043e-04	3.939043e-04
4.000000e-02	8.000000e-02	1.013165e+00	6.493407e-04	6.493407e-04
8.000000e-02	1.200000e-01	1.468780e+00	7.818274e-04	7.818274e-04
1.200000e-01	1.600000e-01	1.735771e+00	8.499213e-04	8.499213e-04
1.600000e-01	2.000000e-01	1.843464e+00	8.758906e-04	8.758906e-04
2.000000e-01	2.400000e-01	1.831303e+00	8.729966e-04	8.729966e-04
2.400000e-01	2.800000e-01	1.742678e+00	8.516106e-04	8.516106e-04
2.800000e-01	3.200000e-01	1.611350e+00	8.188933e-04	8.188933e-04
3.200000e-01	3.600000e-01	1.462463e+00	7.801443e-04	7.801443e-04
3.600000e-01	4.000000e-01	1.311066e+00	7.386603e-04	7.386603e-04
4.000000e-01	4.400000e-01	1.165438e+00	6.964293e-04	6.964293e-04
4.400000e-01	4.800000e-01	1.029268e+00	6.544806e-04	6.544806e-04
4.800000e-01	5.200000e-01	9.084145e-01	6.148576e-04	6.148576e-04
5.200000e-01	5.600000e-01	7.995192e-01	5.768289e-04	5.768289e-04
5.600000e-01	6.000000e-01	7.049298e-01	5.416334e-04	5.416334e-04
6.000000e-01	6.400000e-01	6.202627e-01	5.080662e-04	5.080662e-04
6.400000e-01	6.800000e-01	5.479137e-01	4.775168e-04	4.775168e-04
6.800000e-01	7.200000e-01	4.841190e-01	4.488576e-04	4.488576e-04
7.200000e-01	7.600000e-01	4.281645e-01	4.221219e-04	4.221219e-04
7.600000e-01	8.000000e-01	3.789672e-01	3.971306e-04	3.971306e-04
8.000000e-01	8.400000e-01	3.353420e-01	3.735739e-04	3.735739e-04
8.400000e-01	8.800000e-01	2.981572e-01	3.522534e-04	3.522534e-04
8.800000e-01	9.200000e-01	2.656277e-01	3.324829e-04	3.324829e-04
9.200000e-01	9.600000e-01	2.371093e-01	3.141281e-04	3.141281e-04
9.600000e-01	1.000000e+00	2.118339e-01	2.969137e-04	2.969137e-04
1.000000e+00	1.040000e+00	1.895325e-01	2.808499e-04	2.808499e-04
1.040000e+00	1.080000e+00	1.703644e-01	2.662698e-04	2.662698e-04
1.080000e+00	1.120000e+00	1.537848e-01	2.529818e-04	2.529818e-04
1.120000e+00	1.160000e+00	1.384126e-01	2.400050e-04	2.400050e-04
1.160000e+00	1.200000e+00	1.245588e-01	2.276773e-04	2.276773e-04
1.200000e+00	1.240000e+00	1.127502e-01	2.166163e-04	2.166163e-04
1.240000e+00	1.280000e+00	1.023307e-01	2.063647e-04	2.063647e-04
1.280000e+00	1.320000e+00	9.294492e-02	1.966733e-04	1.966733e-04
1.320000e+00	1.360000e+00	8.440815e-02	1.874238e-04	1.874238e-04
1.360000e+00	1.400000e+00	7.635370e-02	1.782574e-04	1.782574e-04
1.400000e+00	1.440000e+00	6.984155e-02	1.704863e-04	1.704863e-04
1.440000e+00	1.480000e+00	6.379135e-02	1.629346e-04	1.629346e-04
1.480000e+00	1.520000e+00	5.864797e-02	1.562281e-04	1.562281e-04
1.520000e+00	1.560000e+00	5.341387e-02	1.490938e-04	1.490938e-04
1.560000e+00	1.600000e+00	4.899545e-02	1.427941e-04	1.427941e-04
1.600000e+00	1.640000e+00	4.507270e-02	1.369586e-04	1.369586e-04
1.640000e+00	1.680000e+00	4.143250e-02	1.313116e-04	1.313116e-04
1.680000e+00	1.720000e+00	3.825592e-02	1.261775e-04	1.261775e-04
1.720000e+00	1.760000e+00	3.508515e-02	1.208354e-04	1.208354e-04
1.760000e+00	1.800000e+00	3.246997e-02	1.162448e-04	1.162448e-04
1.800000e+00	1.840000e+00	3.002417e-02	1.117810e-04	1.117810e-04
1.840000e+00	1.880000e+00	2.765745e-02	1.072849e-04	1.072849e-04
1.880000e+00	1.920000e+00	2.560327e-02	1.032239e-04	1.032239e-04
1.920000e+00	1.960000e+00	2.361941e-02	9.914415e-05	9.914415e-05
1.960000e+00	2.000000e+00	2.205172e-02	9.579741e-05	9.579741e-05
# END HISTO1D



==> images/effectOfDecays/pTp-LHC-ref4.dat <==
# BEGIN PLOT
PlotSize=10.0,6.3
DrawOnly=oldDec newDec
Title=$\mathrm{p},\bar{\mathrm{p}}$ transverse momentum at LHC
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
YMin=0.0001
YMax=2.0
LogY=0
MainPlot=0
RatioPlot=1
RatioPlotSameStyle=1
RatioPlotReference=oldDec
RatioPlotYLabel=ratio
Legend=1
LegendOnly=text
LegendXPos=0.4
LegendYPos=0.95
TopMargin=-0.04
RatioPlotYSize=1.6
# END PLOT

# BEGIN HISTO1D text
LineColor=white
Title=Thermal/Gaussian (w)
# END HISTO1D

# BEGIN HISTO1D oldNoDec
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    1.793743e-01    4.538125e-04    4.538125e-04
4.000000e-02    8.000000e-02    5.198972e-01    7.726009e-04    7.726009e-04
8.000000e-02    1.200000e-01    8.119735e-01    9.655335e-04    9.655335e-04
1.200000e-01    1.600000e-01    1.044269e+00    1.094971e-03    1.094971e-03
1.600000e-01    2.000000e-01    1.217228e+00    1.182177e-03    1.182177e-03
2.000000e-01    2.400000e-01    1.332192e+00    1.236744e-03    1.236744e-03
2.400000e-01    2.800000e-01    1.398465e+00    1.267133e-03    1.267133e-03
2.800000e-01    3.200000e-01    1.422588e+00    1.278015e-03    1.278015e-03
3.200000e-01    3.600000e-01    1.414573e+00    1.274410e-03    1.274410e-03
3.600000e-01    4.000000e-01    1.371604e+00    1.254905e-03    1.254905e-03
4.000000e-01    4.400000e-01    1.309138e+00    1.225996e-03    1.225996e-03
4.400000e-01    4.800000e-01    1.234058e+00    1.190321e-03    1.190321e-03
4.800000e-01    5.200000e-01    1.144348e+00    1.146240e-03    1.146240e-03
5.200000e-01    5.600000e-01    1.054060e+00    1.100092e-03    1.100092e-03
5.600000e-01    6.000000e-01    9.576660e-01    1.048585e-03    1.048585e-03
6.000000e-01    6.400000e-01    8.626590e-01    9.952129e-04    9.952129e-04
6.400000e-01    6.800000e-01    7.755925e-01    9.436551e-04    9.436551e-04
6.800000e-01    7.200000e-01    6.896305e-01    8.898251e-04    8.898251e-04
7.200000e-01    7.600000e-01    6.135012e-01    8.392746e-04    8.392746e-04
7.600000e-01    8.000000e-01    5.440357e-01    7.903330e-04    7.903330e-04
8.000000e-01    8.400000e-01    4.802165e-01    7.425317e-04    7.425317e-04
8.400000e-01    8.800000e-01    4.261567e-01    6.994893e-04    6.994893e-04
8.800000e-01    9.200000e-01    3.762552e-01    6.572608e-04    6.572608e-04
9.200000e-01    9.600000e-01    3.354608e-01    6.206080e-04    6.206080e-04
9.600000e-01    1.000000e+00    2.991235e-01    5.860326e-04    5.860326e-04
1.000000e+00    1.040000e+00    2.653282e-01    5.519353e-04    5.519353e-04
1.040000e+00    1.080000e+00    2.377397e-01    5.224530e-04    5.224530e-04
1.080000e+00    1.120000e+00    2.139193e-01    4.955887e-04    4.955887e-04
1.120000e+00    1.160000e+00    1.921576e-01    4.697050e-04    4.697050e-04
1.160000e+00    1.200000e+00    1.738368e-01    4.467528e-04    4.467528e-04
1.200000e+00    1.240000e+00    1.569121e-01    4.244482e-04    4.244482e-04
1.240000e+00    1.280000e+00    1.439416e-01    4.065273e-04    4.065273e-04
1.280000e+00    1.320000e+00    1.306233e-01    3.872636e-04    3.872636e-04
1.320000e+00    1.360000e+00    1.198515e-01    3.709524e-04    3.709524e-04
1.360000e+00    1.400000e+00    1.095378e-01    3.546325e-04    3.546325e-04
1.400000e+00    1.440000e+00    1.008292e-01    3.402433e-04    3.402433e-04
1.440000e+00    1.480000e+00    9.256147e-02    3.259955e-04    3.259955e-04
1.480000e+00    1.520000e+00    8.557967e-02    3.134597e-04    3.134597e-04
1.520000e+00    1.560000e+00    7.869200e-02    3.005812e-04    3.005812e-04
1.560000e+00    1.600000e+00    7.254145e-02    2.885955e-04    2.885955e-04
1.600000e+00    1.640000e+00    6.721410e-02    2.777965e-04    2.777965e-04
1.640000e+00    1.680000e+00    6.173865e-02    2.662411e-04    2.662411e-04
1.680000e+00    1.720000e+00    5.757207e-02    2.571002e-04    2.571002e-04
1.720000e+00    1.760000e+00    5.336760e-02    2.475342e-04    2.475342e-04
1.760000e+00    1.800000e+00    4.963730e-02    2.387265e-04    2.387265e-04
1.800000e+00    1.840000e+00    4.564180e-02    2.289169e-04    2.289169e-04
1.840000e+00    1.880000e+00    4.231565e-02    2.204180e-04    2.204180e-04
1.880000e+00    1.920000e+00    3.932017e-02    2.124732e-04    2.124732e-04
1.920000e+00    1.960000e+00    3.629140e-02    2.041260e-04    2.041260e-04
1.960000e+00    2.000000e+00    3.401005e-02    1.976060e-04    1.976060e-04
# END HISTO1D

# BEGIN HISTO1D oldDec
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    2.852990e-01    3.504480e-04    3.504480e-04
4.000000e-02    8.000000e-02    8.144770e-01    5.921244e-04    5.921244e-04
8.000000e-02    1.200000e-01    1.237714e+00    7.299342e-04    7.299342e-04
1.200000e-01    1.600000e-01    1.529091e+00    8.113164e-04    8.113164e-04
1.600000e-01    2.000000e-01    1.687117e+00    8.522089e-04    8.522089e-04
2.000000e-01    2.400000e-01    1.736025e+00    8.644731e-04    8.644731e-04
2.400000e-01    2.800000e-01    1.708003e+00    8.574679e-04    8.574679e-04
2.800000e-01    3.200000e-01    1.628665e+00    8.373160e-04    8.373160e-04
3.200000e-01    3.600000e-01    1.521294e+00    8.092450e-04    8.092450e-04
3.600000e-01    4.000000e-01    1.398263e+00    7.758327e-04    7.758327e-04
4.000000e-01    4.400000e-01    1.270968e+00    7.396748e-04    7.396748e-04
4.400000e-01    4.800000e-01    1.143258e+00    7.015290e-04    7.015290e-04
4.800000e-01    5.200000e-01    1.021216e+00    6.630287e-04    6.630287e-04
5.200000e-01    5.600000e-01    9.049427e-01    6.241430e-04    6.241430e-04
5.600000e-01    6.000000e-01    7.996243e-01    5.867006e-04    5.867006e-04
6.000000e-01    6.400000e-01    7.033290e-01    5.502407e-04    5.502407e-04
6.400000e-01    6.800000e-01    6.159365e-01    5.149221e-04    5.149221e-04
6.800000e-01    7.200000e-01    5.391953e-01    4.817775e-04    4.817775e-04
7.200000e-01    7.600000e-01    4.720492e-01    4.507827e-04    4.507827e-04
7.600000e-01    8.000000e-01    4.116215e-01    4.209423e-04    4.209423e-04
8.000000e-01    8.400000e-01    3.599358e-01    3.936281e-04    3.936281e-04
8.400000e-01    8.800000e-01    3.158760e-01    3.687498e-04    3.687498e-04
8.800000e-01    9.200000e-01    2.776635e-01    3.457268e-04    3.457268e-04
9.200000e-01    9.600000e-01    2.445085e-01    3.244296e-04    3.244296e-04
9.600000e-01    1.000000e+00    2.160455e-01    3.049623e-04    3.049623e-04
1.000000e+00    1.040000e+00    1.913879e-01    2.870323e-04    2.870323e-04
1.040000e+00    1.080000e+00    1.702349e-01    2.707059e-04    2.707059e-04
1.080000e+00    1.120000e+00    1.522505e-01    2.560077e-04    2.560077e-04
1.120000e+00    1.160000e+00    1.363794e-01    2.422969e-04    2.422969e-04
1.160000e+00    1.200000e+00    1.225220e-01    2.296574e-04    2.296574e-04
1.200000e+00    1.240000e+00    1.104403e-01    2.180406e-04    2.180406e-04
1.240000e+00    1.280000e+00    9.981575e-02    2.072875e-04    2.072875e-04
1.280000e+00    1.320000e+00    9.106380e-02    1.979914e-04    1.979914e-04
1.320000e+00    1.360000e+00    8.226877e-02    1.881876e-04    1.881876e-04
1.360000e+00    1.400000e+00    7.515260e-02    1.798645e-04    1.798645e-04
1.400000e+00    1.440000e+00    6.869507e-02    1.719635e-04    1.719635e-04
1.440000e+00    1.480000e+00    6.298397e-02    1.646602e-04    1.646602e-04
1.480000e+00    1.520000e+00    5.744892e-02    1.572586e-04    1.572586e-04
1.520000e+00    1.560000e+00    5.252905e-02    1.503742e-04    1.503742e-04
1.560000e+00    1.600000e+00    4.800432e-02    1.437519e-04    1.437519e-04
1.600000e+00    1.640000e+00    4.434918e-02    1.381708e-04    1.381708e-04
1.640000e+00    1.680000e+00    4.099922e-02    1.328499e-04    1.328499e-04
1.680000e+00    1.720000e+00    3.762042e-02    1.272581e-04    1.272581e-04
1.720000e+00    1.760000e+00    3.478102e-02    1.223615e-04    1.223615e-04
1.760000e+00    1.800000e+00    3.208280e-02    1.175194e-04    1.175194e-04
1.800000e+00    1.840000e+00    2.973242e-02    1.131328e-04    1.131328e-04
1.840000e+00    1.880000e+00    2.727010e-02    1.083470e-04    1.083470e-04
1.880000e+00    1.920000e+00    2.537687e-02    1.045184e-04    1.045184e-04
1.920000e+00    1.960000e+00    2.333256e-02    1.002201e-04    1.002201e-04
1.960000e+00    2.000000e+00    2.167825e-02    9.660189e-05    9.660189e-05
# END HISTO1D

# BEGIN HISTO1D newNoDec
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.803370e-01	5.907369e-04	5.907369e-04
4.000000e-02	8.000000e-02	9.830452e-01	9.497223e-04	9.497223e-04
8.000000e-02	1.200000e-01	1.361331e+00	1.117614e-03	1.117614e-03
1.200000e-01	1.600000e-01	1.560215e+00	1.196471e-03	1.196471e-03
1.600000e-01	2.000000e-01	1.635303e+00	1.224923e-03	1.224923e-03
2.000000e-01	2.400000e-01	1.620079e+00	1.219209e-03	1.219209e-03
2.400000e-01	2.800000e-01	1.561477e+00	1.196955e-03	1.196955e-03
2.800000e-01	3.200000e-01	1.468339e+00	1.160708e-03	1.160708e-03
3.200000e-01	3.600000e-01	1.362779e+00	1.118208e-03	1.118208e-03
3.600000e-01	4.000000e-01	1.250329e+00	1.071080e-03	1.071080e-03
4.000000e-01	4.400000e-01	1.138526e+00	1.022072e-03	1.022072e-03
4.400000e-01	4.800000e-01	1.026926e+00	9.706876e-04	9.706876e-04
4.800000e-01	5.200000e-01	9.265667e-01	9.220368e-04	9.220368e-04
5.200000e-01	5.600000e-01	8.343577e-01	8.749557e-04	8.749557e-04
5.600000e-01	6.000000e-01	7.478028e-01	8.283300e-04	8.283300e-04
6.000000e-01	6.400000e-01	6.706752e-01	7.844514e-04	7.844514e-04
6.400000e-01	6.800000e-01	6.011990e-01	7.427096e-04	7.427096e-04
6.800000e-01	7.200000e-01	5.397273e-01	7.037155e-04	7.037155e-04
7.200000e-01	7.600000e-01	4.823725e-01	6.652750e-04	6.652750e-04
7.600000e-01	8.000000e-01	4.333875e-01	6.305914e-04	6.305914e-04
8.000000e-01	8.400000e-01	3.888865e-01	5.973396e-04	5.973396e-04
8.400000e-01	8.800000e-01	3.490712e-01	5.659355e-04	5.659355e-04
8.800000e-01	9.200000e-01	3.133115e-01	5.361644e-04	5.361644e-04
9.200000e-01	9.600000e-01	2.818740e-01	5.085544e-04	5.085544e-04
9.600000e-01	1.000000e+00	2.546427e-01	4.833654e-04	4.833654e-04
1.000000e+00	1.040000e+00	2.295024e-01	4.588847e-04	4.588847e-04
1.040000e+00	1.080000e+00	2.087121e-01	4.376065e-04	4.376065e-04
1.080000e+00	1.120000e+00	1.874126e-01	4.146765e-04	4.146765e-04
1.120000e+00	1.160000e+00	1.707118e-01	3.957689e-04	3.957689e-04
1.160000e+00	1.200000e+00	1.556955e-01	3.779618e-04	3.779618e-04
1.200000e+00	1.240000e+00	1.403159e-01	3.588090e-04	3.588090e-04
1.240000e+00	1.280000e+00	1.285100e-01	3.433827e-04	3.433827e-04
1.280000e+00	1.320000e+00	1.172336e-01	3.279714e-04	3.279714e-04
1.320000e+00	1.360000e+00	1.069830e-01	3.133050e-04	3.133050e-04
1.360000e+00	1.400000e+00	9.761225e-02	2.992692e-04	2.992692e-04
1.400000e+00	1.440000e+00	8.965085e-02	2.868052e-04	2.868052e-04
1.440000e+00	1.480000e+00	8.225372e-02	2.747184e-04	2.747184e-04
1.480000e+00	1.520000e+00	7.567045e-02	2.634954e-04	2.634954e-04
1.520000e+00	1.560000e+00	6.995792e-02	2.533544e-04	2.533544e-04
1.560000e+00	1.600000e+00	6.426190e-02	2.428212e-04	2.428212e-04
1.600000e+00	1.640000e+00	5.898703e-02	2.326420e-04	2.326420e-04
1.640000e+00	1.680000e+00	5.452325e-02	2.236664e-04	2.236664e-04
1.680000e+00	1.720000e+00	5.064852e-02	2.155725e-04	2.155725e-04
1.720000e+00	1.760000e+00	4.677012e-02	2.071544e-04	2.071544e-04
1.760000e+00	1.800000e+00	4.350280e-02	1.997876e-04	1.997876e-04
1.800000e+00	1.840000e+00	4.028320e-02	1.922524e-04	1.922524e-04
1.840000e+00	1.880000e+00	3.695258e-02	1.841332e-04	1.841332e-04
1.880000e+00	1.920000e+00	3.453120e-02	1.779983e-04	1.779983e-04
1.920000e+00	1.960000e+00	3.207865e-02	1.715608e-04	1.715608e-04
1.960000e+00	2.000000e+00	3.015092e-02	1.663260e-04	1.663260e-04
# END HISTO1D

# BEGIN HISTO1D newDec
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.728347e-01	3.939043e-04	3.939043e-04
4.000000e-02	8.000000e-02	1.013165e+00	6.493407e-04	6.493407e-04
8.000000e-02	1.200000e-01	1.468780e+00	7.818274e-04	7.818274e-04
1.200000e-01	1.600000e-01	1.735771e+00	8.499213e-04	8.499213e-04
1.600000e-01	2.000000e-01	1.843464e+00	8.758906e-04	8.758906e-04
2.000000e-01	2.400000e-01	1.831303e+00	8.729966e-04	8.729966e-04
2.400000e-01	2.800000e-01	1.742678e+00	8.516106e-04	8.516106e-04
2.800000e-01	3.200000e-01	1.611350e+00	8.188933e-04	8.188933e-04
3.200000e-01	3.600000e-01	1.462463e+00	7.801443e-04	7.801443e-04
3.600000e-01	4.000000e-01	1.311066e+00	7.386603e-04	7.386603e-04
4.000000e-01	4.400000e-01	1.165438e+00	6.964293e-04	6.964293e-04
4.400000e-01	4.800000e-01	1.029268e+00	6.544806e-04	6.544806e-04
4.800000e-01	5.200000e-01	9.084145e-01	6.148576e-04	6.148576e-04
5.200000e-01	5.600000e-01	7.995192e-01	5.768289e-04	5.768289e-04
5.600000e-01	6.000000e-01	7.049298e-01	5.416334e-04	5.416334e-04
6.000000e-01	6.400000e-01	6.202627e-01	5.080662e-04	5.080662e-04
6.400000e-01	6.800000e-01	5.479137e-01	4.775168e-04	4.775168e-04
6.800000e-01	7.200000e-01	4.841190e-01	4.488576e-04	4.488576e-04
7.200000e-01	7.600000e-01	4.281645e-01	4.221219e-04	4.221219e-04
7.600000e-01	8.000000e-01	3.789672e-01	3.971306e-04	3.971306e-04
8.000000e-01	8.400000e-01	3.353420e-01	3.735739e-04	3.735739e-04
8.400000e-01	8.800000e-01	2.981572e-01	3.522534e-04	3.522534e-04
8.800000e-01	9.200000e-01	2.656277e-01	3.324829e-04	3.324829e-04
9.200000e-01	9.600000e-01	2.371093e-01	3.141281e-04	3.141281e-04
9.600000e-01	1.000000e+00	2.118339e-01	2.969137e-04	2.969137e-04
1.000000e+00	1.040000e+00	1.895325e-01	2.808499e-04	2.808499e-04
1.040000e+00	1.080000e+00	1.703644e-01	2.662698e-04	2.662698e-04
1.080000e+00	1.120000e+00	1.537848e-01	2.529818e-04	2.529818e-04
1.120000e+00	1.160000e+00	1.384126e-01	2.400050e-04	2.400050e-04
1.160000e+00	1.200000e+00	1.245588e-01	2.276773e-04	2.276773e-04
1.200000e+00	1.240000e+00	1.127502e-01	2.166163e-04	2.166163e-04
1.240000e+00	1.280000e+00	1.023307e-01	2.063647e-04	2.063647e-04
1.280000e+00	1.320000e+00	9.294492e-02	1.966733e-04	1.966733e-04
1.320000e+00	1.360000e+00	8.440815e-02	1.874238e-04	1.874238e-04
1.360000e+00	1.400000e+00	7.635370e-02	1.782574e-04	1.782574e-04
1.400000e+00	1.440000e+00	6.984155e-02	1.704863e-04	1.704863e-04
1.440000e+00	1.480000e+00	6.379135e-02	1.629346e-04	1.629346e-04
1.480000e+00	1.520000e+00	5.864797e-02	1.562281e-04	1.562281e-04
1.520000e+00	1.560000e+00	5.341387e-02	1.490938e-04	1.490938e-04
1.560000e+00	1.600000e+00	4.899545e-02	1.427941e-04	1.427941e-04
1.600000e+00	1.640000e+00	4.507270e-02	1.369586e-04	1.369586e-04
1.640000e+00	1.680000e+00	4.143250e-02	1.313116e-04	1.313116e-04
1.680000e+00	1.720000e+00	3.825592e-02	1.261775e-04	1.261775e-04
1.720000e+00	1.760000e+00	3.508515e-02	1.208354e-04	1.208354e-04
1.760000e+00	1.800000e+00	3.246997e-02	1.162448e-04	1.162448e-04
1.800000e+00	1.840000e+00	3.002417e-02	1.117810e-04	1.117810e-04
1.840000e+00	1.880000e+00	2.765745e-02	1.072849e-04	1.072849e-04
1.880000e+00	1.920000e+00	2.560327e-02	1.032239e-04	1.032239e-04
1.920000e+00	1.960000e+00	2.361941e-02	9.914415e-05	9.914415e-05
1.960000e+00	2.000000e+00	2.205172e-02	9.579741e-05	9.579741e-05
# END HISTO1D



==> images/effectOfDecays/pTp-LHC.dat <==
# BEGIN PLOT
PlotSize=10.0,6.3
DrawOnly=oldNoDec oldDec newNoDec newDec
Title=$\mathrm{p},\bar{\mathrm{p}}$ transverse momentum at LHC
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
YMin=0.0001
YMax=2.0
LogY=0
RatioPlot=0
RatioPlotSameStyle=1
RatioPlotReference=oldNoDec
RatioPlotYMin=0.2
RatioPlotYMax=2.2
RatioPlotYLabel=with/without
Legend=1
LegendXPos=0.4
LegendYPos=0.95
BottomMargin=-0.04
# END PLOT

# BEGIN HISTO1D oldNoDec
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    1.793743e-01    4.538125e-04    4.538125e-04
4.000000e-02    8.000000e-02    5.198972e-01    7.726009e-04    7.726009e-04
8.000000e-02    1.200000e-01    8.119735e-01    9.655335e-04    9.655335e-04
1.200000e-01    1.600000e-01    1.044269e+00    1.094971e-03    1.094971e-03
1.600000e-01    2.000000e-01    1.217228e+00    1.182177e-03    1.182177e-03
2.000000e-01    2.400000e-01    1.332192e+00    1.236744e-03    1.236744e-03
2.400000e-01    2.800000e-01    1.398465e+00    1.267133e-03    1.267133e-03
2.800000e-01    3.200000e-01    1.422588e+00    1.278015e-03    1.278015e-03
3.200000e-01    3.600000e-01    1.414573e+00    1.274410e-03    1.274410e-03
3.600000e-01    4.000000e-01    1.371604e+00    1.254905e-03    1.254905e-03
4.000000e-01    4.400000e-01    1.309138e+00    1.225996e-03    1.225996e-03
4.400000e-01    4.800000e-01    1.234058e+00    1.190321e-03    1.190321e-03
4.800000e-01    5.200000e-01    1.144348e+00    1.146240e-03    1.146240e-03
5.200000e-01    5.600000e-01    1.054060e+00    1.100092e-03    1.100092e-03
5.600000e-01    6.000000e-01    9.576660e-01    1.048585e-03    1.048585e-03
6.000000e-01    6.400000e-01    8.626590e-01    9.952129e-04    9.952129e-04
6.400000e-01    6.800000e-01    7.755925e-01    9.436551e-04    9.436551e-04
6.800000e-01    7.200000e-01    6.896305e-01    8.898251e-04    8.898251e-04
7.200000e-01    7.600000e-01    6.135012e-01    8.392746e-04    8.392746e-04
7.600000e-01    8.000000e-01    5.440357e-01    7.903330e-04    7.903330e-04
8.000000e-01    8.400000e-01    4.802165e-01    7.425317e-04    7.425317e-04
8.400000e-01    8.800000e-01    4.261567e-01    6.994893e-04    6.994893e-04
8.800000e-01    9.200000e-01    3.762552e-01    6.572608e-04    6.572608e-04
9.200000e-01    9.600000e-01    3.354608e-01    6.206080e-04    6.206080e-04
9.600000e-01    1.000000e+00    2.991235e-01    5.860326e-04    5.860326e-04
1.000000e+00    1.040000e+00    2.653282e-01    5.519353e-04    5.519353e-04
1.040000e+00    1.080000e+00    2.377397e-01    5.224530e-04    5.224530e-04
1.080000e+00    1.120000e+00    2.139193e-01    4.955887e-04    4.955887e-04
1.120000e+00    1.160000e+00    1.921576e-01    4.697050e-04    4.697050e-04
1.160000e+00    1.200000e+00    1.738368e-01    4.467528e-04    4.467528e-04
1.200000e+00    1.240000e+00    1.569121e-01    4.244482e-04    4.244482e-04
1.240000e+00    1.280000e+00    1.439416e-01    4.065273e-04    4.065273e-04
1.280000e+00    1.320000e+00    1.306233e-01    3.872636e-04    3.872636e-04
1.320000e+00    1.360000e+00    1.198515e-01    3.709524e-04    3.709524e-04
1.360000e+00    1.400000e+00    1.095378e-01    3.546325e-04    3.546325e-04
1.400000e+00    1.440000e+00    1.008292e-01    3.402433e-04    3.402433e-04
1.440000e+00    1.480000e+00    9.256147e-02    3.259955e-04    3.259955e-04
1.480000e+00    1.520000e+00    8.557967e-02    3.134597e-04    3.134597e-04
1.520000e+00    1.560000e+00    7.869200e-02    3.005812e-04    3.005812e-04
1.560000e+00    1.600000e+00    7.254145e-02    2.885955e-04    2.885955e-04
1.600000e+00    1.640000e+00    6.721410e-02    2.777965e-04    2.777965e-04
1.640000e+00    1.680000e+00    6.173865e-02    2.662411e-04    2.662411e-04
1.680000e+00    1.720000e+00    5.757207e-02    2.571002e-04    2.571002e-04
1.720000e+00    1.760000e+00    5.336760e-02    2.475342e-04    2.475342e-04
1.760000e+00    1.800000e+00    4.963730e-02    2.387265e-04    2.387265e-04
1.800000e+00    1.840000e+00    4.564180e-02    2.289169e-04    2.289169e-04
1.840000e+00    1.880000e+00    4.231565e-02    2.204180e-04    2.204180e-04
1.880000e+00    1.920000e+00    3.932017e-02    2.124732e-04    2.124732e-04
1.920000e+00    1.960000e+00    3.629140e-02    2.041260e-04    2.041260e-04
1.960000e+00    2.000000e+00    3.401005e-02    1.976060e-04    1.976060e-04
# END HISTO1D

# BEGIN HISTO1D oldDec
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    2.852990e-01    3.504480e-04    3.504480e-04
4.000000e-02    8.000000e-02    8.144770e-01    5.921244e-04    5.921244e-04
8.000000e-02    1.200000e-01    1.237714e+00    7.299342e-04    7.299342e-04
1.200000e-01    1.600000e-01    1.529091e+00    8.113164e-04    8.113164e-04
1.600000e-01    2.000000e-01    1.687117e+00    8.522089e-04    8.522089e-04
2.000000e-01    2.400000e-01    1.736025e+00    8.644731e-04    8.644731e-04
2.400000e-01    2.800000e-01    1.708003e+00    8.574679e-04    8.574679e-04
2.800000e-01    3.200000e-01    1.628665e+00    8.373160e-04    8.373160e-04
3.200000e-01    3.600000e-01    1.521294e+00    8.092450e-04    8.092450e-04
3.600000e-01    4.000000e-01    1.398263e+00    7.758327e-04    7.758327e-04
4.000000e-01    4.400000e-01    1.270968e+00    7.396748e-04    7.396748e-04
4.400000e-01    4.800000e-01    1.143258e+00    7.015290e-04    7.015290e-04
4.800000e-01    5.200000e-01    1.021216e+00    6.630287e-04    6.630287e-04
5.200000e-01    5.600000e-01    9.049427e-01    6.241430e-04    6.241430e-04
5.600000e-01    6.000000e-01    7.996243e-01    5.867006e-04    5.867006e-04
6.000000e-01    6.400000e-01    7.033290e-01    5.502407e-04    5.502407e-04
6.400000e-01    6.800000e-01    6.159365e-01    5.149221e-04    5.149221e-04
6.800000e-01    7.200000e-01    5.391953e-01    4.817775e-04    4.817775e-04
7.200000e-01    7.600000e-01    4.720492e-01    4.507827e-04    4.507827e-04
7.600000e-01    8.000000e-01    4.116215e-01    4.209423e-04    4.209423e-04
8.000000e-01    8.400000e-01    3.599358e-01    3.936281e-04    3.936281e-04
8.400000e-01    8.800000e-01    3.158760e-01    3.687498e-04    3.687498e-04
8.800000e-01    9.200000e-01    2.776635e-01    3.457268e-04    3.457268e-04
9.200000e-01    9.600000e-01    2.445085e-01    3.244296e-04    3.244296e-04
9.600000e-01    1.000000e+00    2.160455e-01    3.049623e-04    3.049623e-04
1.000000e+00    1.040000e+00    1.913879e-01    2.870323e-04    2.870323e-04
1.040000e+00    1.080000e+00    1.702349e-01    2.707059e-04    2.707059e-04
1.080000e+00    1.120000e+00    1.522505e-01    2.560077e-04    2.560077e-04
1.120000e+00    1.160000e+00    1.363794e-01    2.422969e-04    2.422969e-04
1.160000e+00    1.200000e+00    1.225220e-01    2.296574e-04    2.296574e-04
1.200000e+00    1.240000e+00    1.104403e-01    2.180406e-04    2.180406e-04
1.240000e+00    1.280000e+00    9.981575e-02    2.072875e-04    2.072875e-04
1.280000e+00    1.320000e+00    9.106380e-02    1.979914e-04    1.979914e-04
1.320000e+00    1.360000e+00    8.226877e-02    1.881876e-04    1.881876e-04
1.360000e+00    1.400000e+00    7.515260e-02    1.798645e-04    1.798645e-04
1.400000e+00    1.440000e+00    6.869507e-02    1.719635e-04    1.719635e-04
1.440000e+00    1.480000e+00    6.298397e-02    1.646602e-04    1.646602e-04
1.480000e+00    1.520000e+00    5.744892e-02    1.572586e-04    1.572586e-04
1.520000e+00    1.560000e+00    5.252905e-02    1.503742e-04    1.503742e-04
1.560000e+00    1.600000e+00    4.800432e-02    1.437519e-04    1.437519e-04
1.600000e+00    1.640000e+00    4.434918e-02    1.381708e-04    1.381708e-04
1.640000e+00    1.680000e+00    4.099922e-02    1.328499e-04    1.328499e-04
1.680000e+00    1.720000e+00    3.762042e-02    1.272581e-04    1.272581e-04
1.720000e+00    1.760000e+00    3.478102e-02    1.223615e-04    1.223615e-04
1.760000e+00    1.800000e+00    3.208280e-02    1.175194e-04    1.175194e-04
1.800000e+00    1.840000e+00    2.973242e-02    1.131328e-04    1.131328e-04
1.840000e+00    1.880000e+00    2.727010e-02    1.083470e-04    1.083470e-04
1.880000e+00    1.920000e+00    2.537687e-02    1.045184e-04    1.045184e-04
1.920000e+00    1.960000e+00    2.333256e-02    1.002201e-04    1.002201e-04
1.960000e+00    2.000000e+00    2.167825e-02    9.660189e-05    9.660189e-05
# END HISTO1D

# BEGIN HISTO1D newNoDec
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.803370e-01	5.907369e-04	5.907369e-04
4.000000e-02	8.000000e-02	9.830452e-01	9.497223e-04	9.497223e-04
8.000000e-02	1.200000e-01	1.361331e+00	1.117614e-03	1.117614e-03
1.200000e-01	1.600000e-01	1.560215e+00	1.196471e-03	1.196471e-03
1.600000e-01	2.000000e-01	1.635303e+00	1.224923e-03	1.224923e-03
2.000000e-01	2.400000e-01	1.620079e+00	1.219209e-03	1.219209e-03
2.400000e-01	2.800000e-01	1.561477e+00	1.196955e-03	1.196955e-03
2.800000e-01	3.200000e-01	1.468339e+00	1.160708e-03	1.160708e-03
3.200000e-01	3.600000e-01	1.362779e+00	1.118208e-03	1.118208e-03
3.600000e-01	4.000000e-01	1.250329e+00	1.071080e-03	1.071080e-03
4.000000e-01	4.400000e-01	1.138526e+00	1.022072e-03	1.022072e-03
4.400000e-01	4.800000e-01	1.026926e+00	9.706876e-04	9.706876e-04
4.800000e-01	5.200000e-01	9.265667e-01	9.220368e-04	9.220368e-04
5.200000e-01	5.600000e-01	8.343577e-01	8.749557e-04	8.749557e-04
5.600000e-01	6.000000e-01	7.478028e-01	8.283300e-04	8.283300e-04
6.000000e-01	6.400000e-01	6.706752e-01	7.844514e-04	7.844514e-04
6.400000e-01	6.800000e-01	6.011990e-01	7.427096e-04	7.427096e-04
6.800000e-01	7.200000e-01	5.397273e-01	7.037155e-04	7.037155e-04
7.200000e-01	7.600000e-01	4.823725e-01	6.652750e-04	6.652750e-04
7.600000e-01	8.000000e-01	4.333875e-01	6.305914e-04	6.305914e-04
8.000000e-01	8.400000e-01	3.888865e-01	5.973396e-04	5.973396e-04
8.400000e-01	8.800000e-01	3.490712e-01	5.659355e-04	5.659355e-04
8.800000e-01	9.200000e-01	3.133115e-01	5.361644e-04	5.361644e-04
9.200000e-01	9.600000e-01	2.818740e-01	5.085544e-04	5.085544e-04
9.600000e-01	1.000000e+00	2.546427e-01	4.833654e-04	4.833654e-04
1.000000e+00	1.040000e+00	2.295024e-01	4.588847e-04	4.588847e-04
1.040000e+00	1.080000e+00	2.087121e-01	4.376065e-04	4.376065e-04
1.080000e+00	1.120000e+00	1.874126e-01	4.146765e-04	4.146765e-04
1.120000e+00	1.160000e+00	1.707118e-01	3.957689e-04	3.957689e-04
1.160000e+00	1.200000e+00	1.556955e-01	3.779618e-04	3.779618e-04
1.200000e+00	1.240000e+00	1.403159e-01	3.588090e-04	3.588090e-04
1.240000e+00	1.280000e+00	1.285100e-01	3.433827e-04	3.433827e-04
1.280000e+00	1.320000e+00	1.172336e-01	3.279714e-04	3.279714e-04
1.320000e+00	1.360000e+00	1.069830e-01	3.133050e-04	3.133050e-04
1.360000e+00	1.400000e+00	9.761225e-02	2.992692e-04	2.992692e-04
1.400000e+00	1.440000e+00	8.965085e-02	2.868052e-04	2.868052e-04
1.440000e+00	1.480000e+00	8.225372e-02	2.747184e-04	2.747184e-04
1.480000e+00	1.520000e+00	7.567045e-02	2.634954e-04	2.634954e-04
1.520000e+00	1.560000e+00	6.995792e-02	2.533544e-04	2.533544e-04
1.560000e+00	1.600000e+00	6.426190e-02	2.428212e-04	2.428212e-04
1.600000e+00	1.640000e+00	5.898703e-02	2.326420e-04	2.326420e-04
1.640000e+00	1.680000e+00	5.452325e-02	2.236664e-04	2.236664e-04
1.680000e+00	1.720000e+00	5.064852e-02	2.155725e-04	2.155725e-04
1.720000e+00	1.760000e+00	4.677012e-02	2.071544e-04	2.071544e-04
1.760000e+00	1.800000e+00	4.350280e-02	1.997876e-04	1.997876e-04
1.800000e+00	1.840000e+00	4.028320e-02	1.922524e-04	1.922524e-04
1.840000e+00	1.880000e+00	3.695258e-02	1.841332e-04	1.841332e-04
1.880000e+00	1.920000e+00	3.453120e-02	1.779983e-04	1.779983e-04
1.920000e+00	1.960000e+00	3.207865e-02	1.715608e-04	1.715608e-04
1.960000e+00	2.000000e+00	3.015092e-02	1.663260e-04	1.663260e-04
# END HISTO1D

# BEGIN HISTO1D newDec
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.728347e-01	3.939043e-04	3.939043e-04
4.000000e-02	8.000000e-02	1.013165e+00	6.493407e-04	6.493407e-04
8.000000e-02	1.200000e-01	1.468780e+00	7.818274e-04	7.818274e-04
1.200000e-01	1.600000e-01	1.735771e+00	8.499213e-04	8.499213e-04
1.600000e-01	2.000000e-01	1.843464e+00	8.758906e-04	8.758906e-04
2.000000e-01	2.400000e-01	1.831303e+00	8.729966e-04	8.729966e-04
2.400000e-01	2.800000e-01	1.742678e+00	8.516106e-04	8.516106e-04
2.800000e-01	3.200000e-01	1.611350e+00	8.188933e-04	8.188933e-04
3.200000e-01	3.600000e-01	1.462463e+00	7.801443e-04	7.801443e-04
3.600000e-01	4.000000e-01	1.311066e+00	7.386603e-04	7.386603e-04
4.000000e-01	4.400000e-01	1.165438e+00	6.964293e-04	6.964293e-04
4.400000e-01	4.800000e-01	1.029268e+00	6.544806e-04	6.544806e-04
4.800000e-01	5.200000e-01	9.084145e-01	6.148576e-04	6.148576e-04
5.200000e-01	5.600000e-01	7.995192e-01	5.768289e-04	5.768289e-04
5.600000e-01	6.000000e-01	7.049298e-01	5.416334e-04	5.416334e-04
6.000000e-01	6.400000e-01	6.202627e-01	5.080662e-04	5.080662e-04
6.400000e-01	6.800000e-01	5.479137e-01	4.775168e-04	4.775168e-04
6.800000e-01	7.200000e-01	4.841190e-01	4.488576e-04	4.488576e-04
7.200000e-01	7.600000e-01	4.281645e-01	4.221219e-04	4.221219e-04
7.600000e-01	8.000000e-01	3.789672e-01	3.971306e-04	3.971306e-04
8.000000e-01	8.400000e-01	3.353420e-01	3.735739e-04	3.735739e-04
8.400000e-01	8.800000e-01	2.981572e-01	3.522534e-04	3.522534e-04
8.800000e-01	9.200000e-01	2.656277e-01	3.324829e-04	3.324829e-04
9.200000e-01	9.600000e-01	2.371093e-01	3.141281e-04	3.141281e-04
9.600000e-01	1.000000e+00	2.118339e-01	2.969137e-04	2.969137e-04
1.000000e+00	1.040000e+00	1.895325e-01	2.808499e-04	2.808499e-04
1.040000e+00	1.080000e+00	1.703644e-01	2.662698e-04	2.662698e-04
1.080000e+00	1.120000e+00	1.537848e-01	2.529818e-04	2.529818e-04
1.120000e+00	1.160000e+00	1.384126e-01	2.400050e-04	2.400050e-04
1.160000e+00	1.200000e+00	1.245588e-01	2.276773e-04	2.276773e-04
1.200000e+00	1.240000e+00	1.127502e-01	2.166163e-04	2.166163e-04
1.240000e+00	1.280000e+00	1.023307e-01	2.063647e-04	2.063647e-04
1.280000e+00	1.320000e+00	9.294492e-02	1.966733e-04	1.966733e-04
1.320000e+00	1.360000e+00	8.440815e-02	1.874238e-04	1.874238e-04
1.360000e+00	1.400000e+00	7.635370e-02	1.782574e-04	1.782574e-04
1.400000e+00	1.440000e+00	6.984155e-02	1.704863e-04	1.704863e-04
1.440000e+00	1.480000e+00	6.379135e-02	1.629346e-04	1.629346e-04
1.480000e+00	1.520000e+00	5.864797e-02	1.562281e-04	1.562281e-04
1.520000e+00	1.560000e+00	5.341387e-02	1.490938e-04	1.490938e-04
1.560000e+00	1.600000e+00	4.899545e-02	1.427941e-04	1.427941e-04
1.600000e+00	1.640000e+00	4.507270e-02	1.369586e-04	1.369586e-04
1.640000e+00	1.680000e+00	4.143250e-02	1.313116e-04	1.313116e-04
1.680000e+00	1.720000e+00	3.825592e-02	1.261775e-04	1.261775e-04
1.720000e+00	1.760000e+00	3.508515e-02	1.208354e-04	1.208354e-04
1.760000e+00	1.800000e+00	3.246997e-02	1.162448e-04	1.162448e-04
1.800000e+00	1.840000e+00	3.002417e-02	1.117810e-04	1.117810e-04
1.840000e+00	1.880000e+00	2.765745e-02	1.072849e-04	1.072849e-04
1.880000e+00	1.920000e+00	2.560327e-02	1.032239e-04	1.032239e-04
1.920000e+00	1.960000e+00	2.361941e-02	9.914415e-05	9.914415e-05
1.960000e+00	2.000000e+00	2.205172e-02	9.579741e-05	9.579741e-05
# END HISTO1D



==> images/effectOfDecays/pTpi-LEP-ref1.dat <==
# BEGIN PLOT
PlotSize=10.0,6.3
DrawOnly=oldNoDec oldDec
Title=$\pi^\pm$ transverse momentum at LEP
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
YMin=0.0001
YMax=0.9
LogY=0
MainPlot=0
RatioPlot=1
RatioPlotSameStyle=1
RatioPlotReference=oldNoDec
RatioPlotYLabel=ratio
Legend=1
LegendOnly=text
LegendXPos=0.4
LegendYPos=0.95
TopMargin=-0.04
BottomMargin=-0.04
RatioPlotYSize=1.6
# END PLOT

# BEGIN HISTO1D text
LineColor=white
Title=w/wo (Gaussian)
# END HISTO1D

# BEGIN HISTO1D oldNoDec
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    1.007101e-01    7.512337e-04    7.512337e-04
4.000000e-02    8.000000e-02    2.840472e-01    1.261635e-03    1.261635e-03
8.000000e-02    1.200000e-01    4.328263e-01    1.557382e-03    1.557382e-03
1.200000e-01    1.600000e-01    5.399862e-01    1.739521e-03    1.739521e-03
1.600000e-01    2.000000e-01    6.071245e-01    1.844494e-03    1.844494e-03
2.000000e-01    2.400000e-01    6.482333e-01    1.905917e-03    1.905917e-03
2.400000e-01    2.800000e-01    6.703567e-01    1.938168e-03    1.938168e-03
2.800000e-01    3.200000e-01    6.752825e-01    1.945276e-03    1.945276e-03
3.200000e-01    3.600000e-01    6.737808e-01    1.943111e-03    1.943111e-03
3.600000e-01    4.000000e-01    6.661877e-01    1.932132e-03    1.932132e-03
4.000000e-01    4.400000e-01    6.432685e-01    1.898605e-03    1.898605e-03
4.400000e-01    4.800000e-01    6.234705e-01    1.869159e-03    1.869159e-03
4.800000e-01    5.200000e-01    6.026525e-01    1.837689e-03    1.837689e-03
5.200000e-01    5.600000e-01    5.788087e-01    1.800968e-03    1.800968e-03
5.600000e-01    6.000000e-01    5.530205e-01    1.760390e-03    1.760390e-03
6.000000e-01    6.400000e-01    5.302860e-01    1.723826e-03    1.723826e-03
6.400000e-01    6.800000e-01    5.045202e-01    1.681426e-03    1.681426e-03
6.800000e-01    7.200000e-01    4.813713e-01    1.642398e-03    1.642398e-03
7.200000e-01    7.600000e-01    4.581885e-01    1.602362e-03    1.602362e-03
7.600000e-01    8.000000e-01    4.377405e-01    1.566199e-03    1.566199e-03
8.000000e-01    8.400000e-01    4.172253e-01    1.529057e-03    1.529057e-03
8.400000e-01    8.800000e-01    3.945640e-01    1.486952e-03    1.486952e-03
8.800000e-01    9.200000e-01    3.797812e-01    1.458832e-03    1.458832e-03
9.200000e-01    9.600000e-01    3.589075e-01    1.418174e-03    1.418174e-03
9.600000e-01    1.000000e+00    3.440742e-01    1.388560e-03    1.388560e-03
1.000000e+00    1.040000e+00    3.281710e-01    1.356090e-03    1.356090e-03
1.040000e+00    1.080000e+00    3.139375e-01    1.326356e-03    1.326356e-03
1.080000e+00    1.120000e+00    3.031502e-01    1.303369e-03    1.303369e-03
1.120000e+00    1.160000e+00    2.891075e-01    1.272823e-03    1.272823e-03
1.160000e+00    1.200000e+00    2.750085e-01    1.241399e-03    1.241399e-03
1.200000e+00    1.240000e+00    2.653587e-01    1.219425e-03    1.219425e-03
1.240000e+00    1.280000e+00    2.537702e-01    1.192501e-03    1.192501e-03
1.280000e+00    1.320000e+00    2.436500e-01    1.168481e-03    1.168481e-03
1.320000e+00    1.360000e+00    2.341797e-01    1.145547e-03    1.145547e-03
1.360000e+00    1.400000e+00    2.257517e-01    1.124745e-03    1.124745e-03
1.400000e+00    1.440000e+00    2.159676e-01    1.100101e-03    1.100101e-03
1.440000e+00    1.480000e+00    2.085538e-01    1.081054e-03    1.081054e-03
1.480000e+00    1.520000e+00    2.013586e-01    1.062242e-03    1.062242e-03
1.520000e+00    1.560000e+00    1.950376e-01    1.045437e-03    1.045437e-03
1.560000e+00    1.600000e+00    1.868618e-01    1.023290e-03    1.023290e-03
1.600000e+00    1.640000e+00    1.816223e-01    1.008842e-03    1.008842e-03
1.640000e+00    1.680000e+00    1.751668e-01    9.907507e-04    9.907507e-04
1.680000e+00    1.720000e+00    1.695463e-01    9.747259e-04    9.747259e-04
1.720000e+00    1.760000e+00    1.633430e-01    9.567285e-04    9.567285e-04
1.760000e+00    1.800000e+00    1.587087e-01    9.430589e-04    9.430589e-04
1.800000e+00    1.840000e+00    1.532787e-01    9.267858e-04    9.267858e-04
1.840000e+00    1.880000e+00    1.489694e-01    9.136650e-04    9.136650e-04
1.880000e+00    1.920000e+00    1.442679e-01    8.991315e-04    8.991315e-04
1.920000e+00    1.960000e+00    1.389331e-01    8.823509e-04    8.823509e-04
1.960000e+00    2.000000e+00    1.362041e-01    8.736422e-04    8.736422e-04
# END HISTO1D

# BEGIN HISTO1D oldDec
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    1.372093e-01    4.838399e-04    4.838399e-04
4.000000e-02    8.000000e-02    3.860492e-01    8.115799e-04    8.115799e-04
8.000000e-02    1.200000e-01    5.734350e-01    9.891268e-04    9.891268e-04
1.200000e-01    1.600000e-01    6.959765e-01    1.089701e-03    1.089701e-03
1.600000e-01    2.000000e-01    7.588622e-01    1.137866e-03    1.137866e-03
2.000000e-01    2.400000e-01    7.835520e-01    1.156229e-03    1.156229e-03
2.400000e-01    2.800000e-01    7.866742e-01    1.158530e-03    1.158530e-03
2.800000e-01    3.200000e-01    7.707168e-01    1.146720e-03    1.146720e-03
3.200000e-01    3.600000e-01    7.456635e-01    1.127928e-03    1.127928e-03
3.600000e-01    4.000000e-01    7.182215e-01    1.106978e-03    1.106978e-03
4.000000e-01    4.400000e-01    6.864545e-01    1.082221e-03    1.082221e-03
4.400000e-01    4.800000e-01    6.490215e-01    1.052300e-03    1.052300e-03
4.800000e-01    5.200000e-01    6.180000e-01    1.026843e-03    1.026843e-03
5.200000e-01    5.600000e-01    5.845132e-01    9.986356e-04    9.986356e-04
5.600000e-01    6.000000e-01    5.536010e-01    9.718703e-04    9.718703e-04
6.000000e-01    6.400000e-01    5.245877e-01    9.460606e-04    9.460606e-04
6.400000e-01    6.800000e-01    4.951667e-01    9.191484e-04    9.191484e-04
6.800000e-01    7.200000e-01    4.692655e-01    8.947859e-04    8.947859e-04
7.200000e-01    7.600000e-01    4.446832e-01    8.710342e-04    8.710342e-04
7.600000e-01    8.000000e-01    4.211995e-01    8.477227e-04    8.477227e-04
8.000000e-01    8.400000e-01    4.000468e-01    8.261617e-04    8.261617e-04
8.400000e-01    8.800000e-01    3.811065e-01    8.063676e-04    8.063676e-04
8.800000e-01    9.200000e-01    3.623490e-01    7.862731e-04    7.862731e-04
9.200000e-01    9.600000e-01    3.431275e-01    7.651341e-04    7.651341e-04
9.600000e-01    1.000000e+00    3.282447e-01    7.483567e-04    7.483567e-04
1.000000e+00    1.040000e+00    3.126350e-01    7.303459e-04    7.303459e-04
1.040000e+00    1.080000e+00    2.987895e-01    7.139906e-04    7.139906e-04
1.080000e+00    1.120000e+00    2.854267e-01    6.978422e-04    6.978422e-04
1.120000e+00    1.160000e+00    2.732023e-01    6.827346e-04    6.827346e-04
1.160000e+00    1.200000e+00    2.613187e-01    6.677212e-04    6.677212e-04
1.200000e+00    1.240000e+00    2.505290e-01    6.537909e-04    6.537909e-04
1.240000e+00    1.280000e+00    2.396369e-01    6.394207e-04    6.394207e-04
1.280000e+00    1.320000e+00    2.298811e-01    6.262698e-04    6.262698e-04
1.320000e+00    1.360000e+00    2.207327e-01    6.136817e-04    6.136817e-04
1.360000e+00    1.400000e+00    2.126063e-01    6.022792e-04    6.022792e-04
1.400000e+00    1.440000e+00    2.058942e-01    5.926959e-04    5.926959e-04
1.440000e+00    1.480000e+00    1.967014e-01    5.793134e-04    5.793134e-04
1.480000e+00    1.520000e+00    1.907537e-01    5.704878e-04    5.704878e-04
1.520000e+00    1.560000e+00    1.829702e-01    5.587275e-04    5.587275e-04
1.560000e+00    1.600000e+00    1.770499e-01    5.496138e-04    5.496138e-04
1.600000e+00    1.640000e+00    1.702116e-01    5.388953e-04    5.388953e-04
1.640000e+00    1.680000e+00    1.656800e-01    5.316734e-04    5.316734e-04
1.680000e+00    1.720000e+00    1.600156e-01    5.225056e-04    5.225056e-04
1.720000e+00    1.760000e+00    1.545200e-01    5.134548e-04    5.134548e-04
1.760000e+00    1.800000e+00    1.486764e-01    5.036524e-04    5.036524e-04
1.800000e+00    1.840000e+00    1.433106e-01    4.944803e-04    4.944803e-04
1.840000e+00    1.880000e+00    1.396526e-01    4.881286e-04    4.881286e-04
1.880000e+00    1.920000e+00    1.360270e-01    4.817507e-04    4.817507e-04
1.920000e+00    1.960000e+00    1.318588e-01    4.743124e-04    4.743124e-04
1.960000e+00    2.000000e+00    1.270918e-01    4.656597e-04    4.656597e-04
# END HISTO1D

# BEGIN HISTO1D newNoDec
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	1.429392e-01	7.706096e-04	7.706096e-04
4.000000e-02	8.000000e-02	3.948547e-01	1.280789e-03	1.280789e-03
8.000000e-02	1.200000e-01	5.810798e-01	1.553733e-03	1.553733e-03
1.200000e-01	1.600000e-01	6.900602e-01	1.693176e-03	1.693176e-03
1.600000e-01	2.000000e-01	7.436282e-01	1.757667e-03	1.757667e-03
2.000000e-01	2.400000e-01	7.643758e-01	1.782018e-03	1.782018e-03
2.400000e-01	2.800000e-01	7.671800e-01	1.785284e-03	1.785284e-03
2.800000e-01	3.200000e-01	7.500303e-01	1.765217e-03	1.765217e-03
3.200000e-01	3.600000e-01	7.249788e-01	1.735487e-03	1.735487e-03
3.600000e-01	4.000000e-01	6.962005e-01	1.700693e-03	1.700693e-03
4.000000e-01	4.400000e-01	6.645765e-01	1.661618e-03	1.661618e-03
4.400000e-01	4.800000e-01	6.331023e-01	1.621794e-03	1.621794e-03
4.800000e-01	5.200000e-01	6.011167e-01	1.580295e-03	1.580295e-03
5.200000e-01	5.600000e-01	5.742415e-01	1.544564e-03	1.544564e-03
5.600000e-01	6.000000e-01	5.431700e-01	1.502196e-03	1.502196e-03
6.000000e-01	6.400000e-01	5.153182e-01	1.463176e-03	1.463176e-03
6.400000e-01	6.800000e-01	4.871217e-01	1.422583e-03	1.422583e-03
6.800000e-01	7.200000e-01	4.616715e-01	1.384921e-03	1.384921e-03
7.200000e-01	7.600000e-01	4.379825e-01	1.348923e-03	1.348923e-03
7.600000e-01	8.000000e-01	4.171520e-01	1.316455e-03	1.316455e-03
8.000000e-01	8.400000e-01	3.944768e-01	1.280175e-03	1.280175e-03
8.400000e-01	8.800000e-01	3.801312e-01	1.256682e-03	1.256682e-03
8.800000e-01	9.200000e-01	3.591012e-01	1.221426e-03	1.221426e-03
9.200000e-01	9.600000e-01	3.437880e-01	1.195099e-03	1.195099e-03
9.600000e-01	1.000000e+00	3.265550e-01	1.164761e-03	1.164761e-03
1.000000e+00	1.040000e+00	3.116570e-01	1.137882e-03	1.137882e-03
1.040000e+00	1.080000e+00	2.977395e-01	1.112185e-03	1.112185e-03
1.080000e+00	1.120000e+00	2.859492e-01	1.089941e-03	1.089941e-03
1.120000e+00	1.160000e+00	2.709100e-01	1.060892e-03	1.060892e-03
1.160000e+00	1.200000e+00	2.611552e-01	1.041617e-03	1.041617e-03
1.200000e+00	1.240000e+00	2.495517e-01	1.018214e-03	1.018214e-03
1.240000e+00	1.280000e+00	2.387708e-01	9.959769e-04	9.959769e-04
1.280000e+00	1.320000e+00	2.310933e-01	9.798335e-04	9.798335e-04
1.320000e+00	1.360000e+00	2.209439e-01	9.580752e-04	9.580752e-04
1.360000e+00	1.400000e+00	2.125394e-01	9.396765e-04	9.396765e-04
1.400000e+00	1.440000e+00	2.048494e-01	9.225207e-04	9.225207e-04
1.440000e+00	1.480000e+00	1.972301e-01	9.052016e-04	9.052016e-04
1.480000e+00	1.520000e+00	1.882398e-01	8.843299e-04	8.843299e-04
1.520000e+00	1.560000e+00	1.829843e-01	8.718981e-04	8.718981e-04
1.560000e+00	1.600000e+00	1.770476e-01	8.576374e-04	8.576374e-04
1.600000e+00	1.640000e+00	1.697939e-01	8.398847e-04	8.398847e-04
1.640000e+00	1.680000e+00	1.644844e-01	8.266487e-04	8.266487e-04
1.680000e+00	1.720000e+00	1.578165e-01	8.097199e-04	8.097199e-04
1.720000e+00	1.760000e+00	1.528269e-01	7.968171e-04	7.968171e-04
1.760000e+00	1.800000e+00	1.484024e-01	7.851979e-04	7.851979e-04
1.800000e+00	1.840000e+00	1.428105e-01	7.702624e-04	7.702624e-04
1.840000e+00	1.880000e+00	1.391421e-01	7.603051e-04	7.603051e-04
1.880000e+00	1.920000e+00	1.347674e-01	7.482575e-04	7.482575e-04
1.920000e+00	1.960000e+00	1.316100e-01	7.394402e-04	7.394402e-04
1.960000e+00	2.000000e+00	1.266786e-01	7.254547e-04	7.254547e-04
# END HISTO1D

# BEGIN HISTO1D newDec
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	1.534686e-01	4.986953e-04	4.986953e-04
4.000000e-02	8.000000e-02	4.275952e-01	8.324189e-04	8.324189e-04
8.000000e-02	1.200000e-01	6.247285e-01	1.006170e-03	1.006170e-03
1.200000e-01	1.600000e-01	7.475402e-01	1.100634e-03	1.100634e-03
1.600000e-01	2.000000e-01	8.065332e-01	1.143238e-03	1.143238e-03
2.000000e-01	2.400000e-01	8.250783e-01	1.156307e-03	1.156307e-03
2.400000e-01	2.800000e-01	8.176385e-01	1.151082e-03	1.151082e-03
2.800000e-01	3.200000e-01	7.939128e-01	1.134258e-03	1.134258e-03
3.200000e-01	3.600000e-01	7.588158e-01	1.108903e-03	1.108903e-03
3.600000e-01	4.000000e-01	7.269420e-01	1.085364e-03	1.085364e-03
4.000000e-01	4.400000e-01	6.875263e-01	1.055529e-03	1.055529e-03
4.400000e-01	4.800000e-01	6.483815e-01	1.025040e-03	1.025040e-03
4.800000e-01	5.200000e-01	6.150897e-01	9.983774e-04	9.983774e-04
5.200000e-01	5.600000e-01	5.805695e-01	9.699575e-04	9.699575e-04
5.600000e-01	6.000000e-01	5.468583e-01	9.413757e-04	9.413757e-04
6.000000e-01	6.400000e-01	5.142697e-01	9.128955e-04	9.128955e-04
6.400000e-01	6.800000e-01	4.872250e-01	8.885673e-04	8.885673e-04
6.800000e-01	7.200000e-01	4.621300e-01	8.653814e-04	8.653814e-04
7.200000e-01	7.600000e-01	4.366652e-01	8.412012e-04	8.412012e-04
7.600000e-01	8.000000e-01	4.136622e-01	8.187445e-04	8.187445e-04
8.000000e-01	8.400000e-01	3.924303e-01	7.974561e-04	7.974561e-04
8.400000e-01	8.800000e-01	3.735222e-01	7.780075e-04	7.780075e-04
8.800000e-01	9.200000e-01	3.548637e-01	7.583267e-04	7.583267e-04
9.200000e-01	9.600000e-01	3.375113e-01	7.395537e-04	7.395537e-04
9.600000e-01	1.000000e+00	3.210875e-01	7.213354e-04	7.213354e-04
1.000000e+00	1.040000e+00	3.073990e-01	7.057921e-04	7.057921e-04
1.040000e+00	1.080000e+00	2.920300e-01	6.879223e-04	6.879223e-04
1.080000e+00	1.120000e+00	2.782962e-01	6.715514e-04	6.715514e-04
1.120000e+00	1.160000e+00	2.677030e-01	6.586462e-04	6.586462e-04
1.160000e+00	1.200000e+00	2.545152e-01	6.422181e-04	6.422181e-04
1.200000e+00	1.240000e+00	2.445784e-01	6.295563e-04	6.295563e-04
1.240000e+00	1.280000e+00	2.345426e-01	6.165047e-04	6.165047e-04
1.280000e+00	1.320000e+00	2.256379e-01	6.046883e-04	6.046883e-04
1.320000e+00	1.360000e+00	2.166230e-01	5.924857e-04	5.924857e-04
1.360000e+00	1.400000e+00	2.070037e-01	5.791814e-04	5.791814e-04
1.400000e+00	1.440000e+00	1.991588e-01	5.681007e-04	5.681007e-04
1.440000e+00	1.480000e+00	1.926233e-01	5.587016e-04	5.587016e-04
1.480000e+00	1.520000e+00	1.862514e-01	5.493832e-04	5.493832e-04
1.520000e+00	1.560000e+00	1.794307e-01	5.392299e-04	5.392299e-04
1.560000e+00	1.600000e+00	1.721044e-01	5.281066e-04	5.281066e-04
1.600000e+00	1.640000e+00	1.658476e-01	5.184181e-04	5.184181e-04
1.640000e+00	1.680000e+00	1.608419e-01	5.105345e-04	5.105345e-04
1.680000e+00	1.720000e+00	1.558053e-01	5.024776e-04	5.024776e-04
1.720000e+00	1.760000e+00	1.510540e-01	4.947567e-04	4.947567e-04
1.760000e+00	1.800000e+00	1.453336e-01	4.852981e-04	4.852981e-04
1.800000e+00	1.840000e+00	1.404316e-01	4.770435e-04	4.770435e-04
1.840000e+00	1.880000e+00	1.363414e-01	4.700450e-04	4.700450e-04
1.880000e+00	1.920000e+00	1.323242e-01	4.630684e-04	4.630684e-04
1.920000e+00	1.960000e+00	1.273492e-01	4.542801e-04	4.542801e-04
1.960000e+00	2.000000e+00	1.238473e-01	4.479905e-04	4.479905e-04
# END HISTO1D



==> images/effectOfDecays/pTpi-LEP-ref2.dat <==
# BEGIN PLOT
PlotSize=10.0,6.3
DrawOnly=newNoDec newDec
Title=$\pi^\pm$ transverse momentum at LEP
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
YMin=0.0001
YMax=0.9
LogY=0
MainPlot=0
RatioPlot=1
RatioPlotSameStyle=1
RatioPlotReference=newNoDec
RatioPlotYLabel=ratio
Legend=1
LegendOnly=text
LegendXPos=0.4
LegendYPos=0.95
TopMargin=-0.04
BottomMargin=-0.04
RatioPlotYSize=1.6
# END PLOT

# BEGIN HISTO1D text
LineColor=white
Title=w/wo (Thermal)
# END HISTO1D

# BEGIN HISTO1D oldNoDec
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    1.007101e-01    7.512337e-04    7.512337e-04
4.000000e-02    8.000000e-02    2.840472e-01    1.261635e-03    1.261635e-03
8.000000e-02    1.200000e-01    4.328263e-01    1.557382e-03    1.557382e-03
1.200000e-01    1.600000e-01    5.399862e-01    1.739521e-03    1.739521e-03
1.600000e-01    2.000000e-01    6.071245e-01    1.844494e-03    1.844494e-03
2.000000e-01    2.400000e-01    6.482333e-01    1.905917e-03    1.905917e-03
2.400000e-01    2.800000e-01    6.703567e-01    1.938168e-03    1.938168e-03
2.800000e-01    3.200000e-01    6.752825e-01    1.945276e-03    1.945276e-03
3.200000e-01    3.600000e-01    6.737808e-01    1.943111e-03    1.943111e-03
3.600000e-01    4.000000e-01    6.661877e-01    1.932132e-03    1.932132e-03
4.000000e-01    4.400000e-01    6.432685e-01    1.898605e-03    1.898605e-03
4.400000e-01    4.800000e-01    6.234705e-01    1.869159e-03    1.869159e-03
4.800000e-01    5.200000e-01    6.026525e-01    1.837689e-03    1.837689e-03
5.200000e-01    5.600000e-01    5.788087e-01    1.800968e-03    1.800968e-03
5.600000e-01    6.000000e-01    5.530205e-01    1.760390e-03    1.760390e-03
6.000000e-01    6.400000e-01    5.302860e-01    1.723826e-03    1.723826e-03
6.400000e-01    6.800000e-01    5.045202e-01    1.681426e-03    1.681426e-03
6.800000e-01    7.200000e-01    4.813713e-01    1.642398e-03    1.642398e-03
7.200000e-01    7.600000e-01    4.581885e-01    1.602362e-03    1.602362e-03
7.600000e-01    8.000000e-01    4.377405e-01    1.566199e-03    1.566199e-03
8.000000e-01    8.400000e-01    4.172253e-01    1.529057e-03    1.529057e-03
8.400000e-01    8.800000e-01    3.945640e-01    1.486952e-03    1.486952e-03
8.800000e-01    9.200000e-01    3.797812e-01    1.458832e-03    1.458832e-03
9.200000e-01    9.600000e-01    3.589075e-01    1.418174e-03    1.418174e-03
9.600000e-01    1.000000e+00    3.440742e-01    1.388560e-03    1.388560e-03
1.000000e+00    1.040000e+00    3.281710e-01    1.356090e-03    1.356090e-03
1.040000e+00    1.080000e+00    3.139375e-01    1.326356e-03    1.326356e-03
1.080000e+00    1.120000e+00    3.031502e-01    1.303369e-03    1.303369e-03
1.120000e+00    1.160000e+00    2.891075e-01    1.272823e-03    1.272823e-03
1.160000e+00    1.200000e+00    2.750085e-01    1.241399e-03    1.241399e-03
1.200000e+00    1.240000e+00    2.653587e-01    1.219425e-03    1.219425e-03
1.240000e+00    1.280000e+00    2.537702e-01    1.192501e-03    1.192501e-03
1.280000e+00    1.320000e+00    2.436500e-01    1.168481e-03    1.168481e-03
1.320000e+00    1.360000e+00    2.341797e-01    1.145547e-03    1.145547e-03
1.360000e+00    1.400000e+00    2.257517e-01    1.124745e-03    1.124745e-03
1.400000e+00    1.440000e+00    2.159676e-01    1.100101e-03    1.100101e-03
1.440000e+00    1.480000e+00    2.085538e-01    1.081054e-03    1.081054e-03
1.480000e+00    1.520000e+00    2.013586e-01    1.062242e-03    1.062242e-03
1.520000e+00    1.560000e+00    1.950376e-01    1.045437e-03    1.045437e-03
1.560000e+00    1.600000e+00    1.868618e-01    1.023290e-03    1.023290e-03
1.600000e+00    1.640000e+00    1.816223e-01    1.008842e-03    1.008842e-03
1.640000e+00    1.680000e+00    1.751668e-01    9.907507e-04    9.907507e-04
1.680000e+00    1.720000e+00    1.695463e-01    9.747259e-04    9.747259e-04
1.720000e+00    1.760000e+00    1.633430e-01    9.567285e-04    9.567285e-04
1.760000e+00    1.800000e+00    1.587087e-01    9.430589e-04    9.430589e-04
1.800000e+00    1.840000e+00    1.532787e-01    9.267858e-04    9.267858e-04
1.840000e+00    1.880000e+00    1.489694e-01    9.136650e-04    9.136650e-04
1.880000e+00    1.920000e+00    1.442679e-01    8.991315e-04    8.991315e-04
1.920000e+00    1.960000e+00    1.389331e-01    8.823509e-04    8.823509e-04
1.960000e+00    2.000000e+00    1.362041e-01    8.736422e-04    8.736422e-04
# END HISTO1D

# BEGIN HISTO1D oldDec
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    1.372093e-01    4.838399e-04    4.838399e-04
4.000000e-02    8.000000e-02    3.860492e-01    8.115799e-04    8.115799e-04
8.000000e-02    1.200000e-01    5.734350e-01    9.891268e-04    9.891268e-04
1.200000e-01    1.600000e-01    6.959765e-01    1.089701e-03    1.089701e-03
1.600000e-01    2.000000e-01    7.588622e-01    1.137866e-03    1.137866e-03
2.000000e-01    2.400000e-01    7.835520e-01    1.156229e-03    1.156229e-03
2.400000e-01    2.800000e-01    7.866742e-01    1.158530e-03    1.158530e-03
2.800000e-01    3.200000e-01    7.707168e-01    1.146720e-03    1.146720e-03
3.200000e-01    3.600000e-01    7.456635e-01    1.127928e-03    1.127928e-03
3.600000e-01    4.000000e-01    7.182215e-01    1.106978e-03    1.106978e-03
4.000000e-01    4.400000e-01    6.864545e-01    1.082221e-03    1.082221e-03
4.400000e-01    4.800000e-01    6.490215e-01    1.052300e-03    1.052300e-03
4.800000e-01    5.200000e-01    6.180000e-01    1.026843e-03    1.026843e-03
5.200000e-01    5.600000e-01    5.845132e-01    9.986356e-04    9.986356e-04
5.600000e-01    6.000000e-01    5.536010e-01    9.718703e-04    9.718703e-04
6.000000e-01    6.400000e-01    5.245877e-01    9.460606e-04    9.460606e-04
6.400000e-01    6.800000e-01    4.951667e-01    9.191484e-04    9.191484e-04
6.800000e-01    7.200000e-01    4.692655e-01    8.947859e-04    8.947859e-04
7.200000e-01    7.600000e-01    4.446832e-01    8.710342e-04    8.710342e-04
7.600000e-01    8.000000e-01    4.211995e-01    8.477227e-04    8.477227e-04
8.000000e-01    8.400000e-01    4.000468e-01    8.261617e-04    8.261617e-04
8.400000e-01    8.800000e-01    3.811065e-01    8.063676e-04    8.063676e-04
8.800000e-01    9.200000e-01    3.623490e-01    7.862731e-04    7.862731e-04
9.200000e-01    9.600000e-01    3.431275e-01    7.651341e-04    7.651341e-04
9.600000e-01    1.000000e+00    3.282447e-01    7.483567e-04    7.483567e-04
1.000000e+00    1.040000e+00    3.126350e-01    7.303459e-04    7.303459e-04
1.040000e+00    1.080000e+00    2.987895e-01    7.139906e-04    7.139906e-04
1.080000e+00    1.120000e+00    2.854267e-01    6.978422e-04    6.978422e-04
1.120000e+00    1.160000e+00    2.732023e-01    6.827346e-04    6.827346e-04
1.160000e+00    1.200000e+00    2.613187e-01    6.677212e-04    6.677212e-04
1.200000e+00    1.240000e+00    2.505290e-01    6.537909e-04    6.537909e-04
1.240000e+00    1.280000e+00    2.396369e-01    6.394207e-04    6.394207e-04
1.280000e+00    1.320000e+00    2.298811e-01    6.262698e-04    6.262698e-04
1.320000e+00    1.360000e+00    2.207327e-01    6.136817e-04    6.136817e-04
1.360000e+00    1.400000e+00    2.126063e-01    6.022792e-04    6.022792e-04
1.400000e+00    1.440000e+00    2.058942e-01    5.926959e-04    5.926959e-04
1.440000e+00    1.480000e+00    1.967014e-01    5.793134e-04    5.793134e-04
1.480000e+00    1.520000e+00    1.907537e-01    5.704878e-04    5.704878e-04
1.520000e+00    1.560000e+00    1.829702e-01    5.587275e-04    5.587275e-04
1.560000e+00    1.600000e+00    1.770499e-01    5.496138e-04    5.496138e-04
1.600000e+00    1.640000e+00    1.702116e-01    5.388953e-04    5.388953e-04
1.640000e+00    1.680000e+00    1.656800e-01    5.316734e-04    5.316734e-04
1.680000e+00    1.720000e+00    1.600156e-01    5.225056e-04    5.225056e-04
1.720000e+00    1.760000e+00    1.545200e-01    5.134548e-04    5.134548e-04
1.760000e+00    1.800000e+00    1.486764e-01    5.036524e-04    5.036524e-04
1.800000e+00    1.840000e+00    1.433106e-01    4.944803e-04    4.944803e-04
1.840000e+00    1.880000e+00    1.396526e-01    4.881286e-04    4.881286e-04
1.880000e+00    1.920000e+00    1.360270e-01    4.817507e-04    4.817507e-04
1.920000e+00    1.960000e+00    1.318588e-01    4.743124e-04    4.743124e-04
1.960000e+00    2.000000e+00    1.270918e-01    4.656597e-04    4.656597e-04
# END HISTO1D

# BEGIN HISTO1D newNoDec
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	1.429392e-01	7.706096e-04	7.706096e-04
4.000000e-02	8.000000e-02	3.948547e-01	1.280789e-03	1.280789e-03
8.000000e-02	1.200000e-01	5.810798e-01	1.553733e-03	1.553733e-03
1.200000e-01	1.600000e-01	6.900602e-01	1.693176e-03	1.693176e-03
1.600000e-01	2.000000e-01	7.436282e-01	1.757667e-03	1.757667e-03
2.000000e-01	2.400000e-01	7.643758e-01	1.782018e-03	1.782018e-03
2.400000e-01	2.800000e-01	7.671800e-01	1.785284e-03	1.785284e-03
2.800000e-01	3.200000e-01	7.500303e-01	1.765217e-03	1.765217e-03
3.200000e-01	3.600000e-01	7.249788e-01	1.735487e-03	1.735487e-03
3.600000e-01	4.000000e-01	6.962005e-01	1.700693e-03	1.700693e-03
4.000000e-01	4.400000e-01	6.645765e-01	1.661618e-03	1.661618e-03
4.400000e-01	4.800000e-01	6.331023e-01	1.621794e-03	1.621794e-03
4.800000e-01	5.200000e-01	6.011167e-01	1.580295e-03	1.580295e-03
5.200000e-01	5.600000e-01	5.742415e-01	1.544564e-03	1.544564e-03
5.600000e-01	6.000000e-01	5.431700e-01	1.502196e-03	1.502196e-03
6.000000e-01	6.400000e-01	5.153182e-01	1.463176e-03	1.463176e-03
6.400000e-01	6.800000e-01	4.871217e-01	1.422583e-03	1.422583e-03
6.800000e-01	7.200000e-01	4.616715e-01	1.384921e-03	1.384921e-03
7.200000e-01	7.600000e-01	4.379825e-01	1.348923e-03	1.348923e-03
7.600000e-01	8.000000e-01	4.171520e-01	1.316455e-03	1.316455e-03
8.000000e-01	8.400000e-01	3.944768e-01	1.280175e-03	1.280175e-03
8.400000e-01	8.800000e-01	3.801312e-01	1.256682e-03	1.256682e-03
8.800000e-01	9.200000e-01	3.591012e-01	1.221426e-03	1.221426e-03
9.200000e-01	9.600000e-01	3.437880e-01	1.195099e-03	1.195099e-03
9.600000e-01	1.000000e+00	3.265550e-01	1.164761e-03	1.164761e-03
1.000000e+00	1.040000e+00	3.116570e-01	1.137882e-03	1.137882e-03
1.040000e+00	1.080000e+00	2.977395e-01	1.112185e-03	1.112185e-03
1.080000e+00	1.120000e+00	2.859492e-01	1.089941e-03	1.089941e-03
1.120000e+00	1.160000e+00	2.709100e-01	1.060892e-03	1.060892e-03
1.160000e+00	1.200000e+00	2.611552e-01	1.041617e-03	1.041617e-03
1.200000e+00	1.240000e+00	2.495517e-01	1.018214e-03	1.018214e-03
1.240000e+00	1.280000e+00	2.387708e-01	9.959769e-04	9.959769e-04
1.280000e+00	1.320000e+00	2.310933e-01	9.798335e-04	9.798335e-04
1.320000e+00	1.360000e+00	2.209439e-01	9.580752e-04	9.580752e-04
1.360000e+00	1.400000e+00	2.125394e-01	9.396765e-04	9.396765e-04
1.400000e+00	1.440000e+00	2.048494e-01	9.225207e-04	9.225207e-04
1.440000e+00	1.480000e+00	1.972301e-01	9.052016e-04	9.052016e-04
1.480000e+00	1.520000e+00	1.882398e-01	8.843299e-04	8.843299e-04
1.520000e+00	1.560000e+00	1.829843e-01	8.718981e-04	8.718981e-04
1.560000e+00	1.600000e+00	1.770476e-01	8.576374e-04	8.576374e-04
1.600000e+00	1.640000e+00	1.697939e-01	8.398847e-04	8.398847e-04
1.640000e+00	1.680000e+00	1.644844e-01	8.266487e-04	8.266487e-04
1.680000e+00	1.720000e+00	1.578165e-01	8.097199e-04	8.097199e-04
1.720000e+00	1.760000e+00	1.528269e-01	7.968171e-04	7.968171e-04
1.760000e+00	1.800000e+00	1.484024e-01	7.851979e-04	7.851979e-04
1.800000e+00	1.840000e+00	1.428105e-01	7.702624e-04	7.702624e-04
1.840000e+00	1.880000e+00	1.391421e-01	7.603051e-04	7.603051e-04
1.880000e+00	1.920000e+00	1.347674e-01	7.482575e-04	7.482575e-04
1.920000e+00	1.960000e+00	1.316100e-01	7.394402e-04	7.394402e-04
1.960000e+00	2.000000e+00	1.266786e-01	7.254547e-04	7.254547e-04
# END HISTO1D

# BEGIN HISTO1D newDec
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	1.534686e-01	4.986953e-04	4.986953e-04
4.000000e-02	8.000000e-02	4.275952e-01	8.324189e-04	8.324189e-04
8.000000e-02	1.200000e-01	6.247285e-01	1.006170e-03	1.006170e-03
1.200000e-01	1.600000e-01	7.475402e-01	1.100634e-03	1.100634e-03
1.600000e-01	2.000000e-01	8.065332e-01	1.143238e-03	1.143238e-03
2.000000e-01	2.400000e-01	8.250783e-01	1.156307e-03	1.156307e-03
2.400000e-01	2.800000e-01	8.176385e-01	1.151082e-03	1.151082e-03
2.800000e-01	3.200000e-01	7.939128e-01	1.134258e-03	1.134258e-03
3.200000e-01	3.600000e-01	7.588158e-01	1.108903e-03	1.108903e-03
3.600000e-01	4.000000e-01	7.269420e-01	1.085364e-03	1.085364e-03
4.000000e-01	4.400000e-01	6.875263e-01	1.055529e-03	1.055529e-03
4.400000e-01	4.800000e-01	6.483815e-01	1.025040e-03	1.025040e-03
4.800000e-01	5.200000e-01	6.150897e-01	9.983774e-04	9.983774e-04
5.200000e-01	5.600000e-01	5.805695e-01	9.699575e-04	9.699575e-04
5.600000e-01	6.000000e-01	5.468583e-01	9.413757e-04	9.413757e-04
6.000000e-01	6.400000e-01	5.142697e-01	9.128955e-04	9.128955e-04
6.400000e-01	6.800000e-01	4.872250e-01	8.885673e-04	8.885673e-04
6.800000e-01	7.200000e-01	4.621300e-01	8.653814e-04	8.653814e-04
7.200000e-01	7.600000e-01	4.366652e-01	8.412012e-04	8.412012e-04
7.600000e-01	8.000000e-01	4.136622e-01	8.187445e-04	8.187445e-04
8.000000e-01	8.400000e-01	3.924303e-01	7.974561e-04	7.974561e-04
8.400000e-01	8.800000e-01	3.735222e-01	7.780075e-04	7.780075e-04
8.800000e-01	9.200000e-01	3.548637e-01	7.583267e-04	7.583267e-04
9.200000e-01	9.600000e-01	3.375113e-01	7.395537e-04	7.395537e-04
9.600000e-01	1.000000e+00	3.210875e-01	7.213354e-04	7.213354e-04
1.000000e+00	1.040000e+00	3.073990e-01	7.057921e-04	7.057921e-04
1.040000e+00	1.080000e+00	2.920300e-01	6.879223e-04	6.879223e-04
1.080000e+00	1.120000e+00	2.782962e-01	6.715514e-04	6.715514e-04
1.120000e+00	1.160000e+00	2.677030e-01	6.586462e-04	6.586462e-04
1.160000e+00	1.200000e+00	2.545152e-01	6.422181e-04	6.422181e-04
1.200000e+00	1.240000e+00	2.445784e-01	6.295563e-04	6.295563e-04
1.240000e+00	1.280000e+00	2.345426e-01	6.165047e-04	6.165047e-04
1.280000e+00	1.320000e+00	2.256379e-01	6.046883e-04	6.046883e-04
1.320000e+00	1.360000e+00	2.166230e-01	5.924857e-04	5.924857e-04
1.360000e+00	1.400000e+00	2.070037e-01	5.791814e-04	5.791814e-04
1.400000e+00	1.440000e+00	1.991588e-01	5.681007e-04	5.681007e-04
1.440000e+00	1.480000e+00	1.926233e-01	5.587016e-04	5.587016e-04
1.480000e+00	1.520000e+00	1.862514e-01	5.493832e-04	5.493832e-04
1.520000e+00	1.560000e+00	1.794307e-01	5.392299e-04	5.392299e-04
1.560000e+00	1.600000e+00	1.721044e-01	5.281066e-04	5.281066e-04
1.600000e+00	1.640000e+00	1.658476e-01	5.184181e-04	5.184181e-04
1.640000e+00	1.680000e+00	1.608419e-01	5.105345e-04	5.105345e-04
1.680000e+00	1.720000e+00	1.558053e-01	5.024776e-04	5.024776e-04
1.720000e+00	1.760000e+00	1.510540e-01	4.947567e-04	4.947567e-04
1.760000e+00	1.800000e+00	1.453336e-01	4.852981e-04	4.852981e-04
1.800000e+00	1.840000e+00	1.404316e-01	4.770435e-04	4.770435e-04
1.840000e+00	1.880000e+00	1.363414e-01	4.700450e-04	4.700450e-04
1.880000e+00	1.920000e+00	1.323242e-01	4.630684e-04	4.630684e-04
1.920000e+00	1.960000e+00	1.273492e-01	4.542801e-04	4.542801e-04
1.960000e+00	2.000000e+00	1.238473e-01	4.479905e-04	4.479905e-04
# END HISTO1D



==> images/effectOfDecays/pTpi-LEP-ref3.dat <==
# BEGIN PLOT
PlotSize=10.0,6.3
DrawOnly=oldNoDec newNoDec
Title=$\pi^\pm$ transverse momentum at LEP
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
YMin=0.0001
YMax=0.9
LogY=0
MainPlot=0
RatioPlot=1
RatioPlotSameStyle=1
RatioPlotReference=oldNoDec
RatioPlotYLabel=ratio
Legend=1
LegendOnly=text
LegendXPos=0.4
LegendYPos=0.95
TopMargin=-0.04
BottomMargin=-0.04
RatioPlotYSize=1.6
# END PLOT

# BEGIN HISTO1D text
LineColor=white
Title=Thermal/Gaussian (wo)
# END HISTO1D

# BEGIN HISTO1D oldNoDec
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    1.007101e-01    7.512337e-04    7.512337e-04
4.000000e-02    8.000000e-02    2.840472e-01    1.261635e-03    1.261635e-03
8.000000e-02    1.200000e-01    4.328263e-01    1.557382e-03    1.557382e-03
1.200000e-01    1.600000e-01    5.399862e-01    1.739521e-03    1.739521e-03
1.600000e-01    2.000000e-01    6.071245e-01    1.844494e-03    1.844494e-03
2.000000e-01    2.400000e-01    6.482333e-01    1.905917e-03    1.905917e-03
2.400000e-01    2.800000e-01    6.703567e-01    1.938168e-03    1.938168e-03
2.800000e-01    3.200000e-01    6.752825e-01    1.945276e-03    1.945276e-03
3.200000e-01    3.600000e-01    6.737808e-01    1.943111e-03    1.943111e-03
3.600000e-01    4.000000e-01    6.661877e-01    1.932132e-03    1.932132e-03
4.000000e-01    4.400000e-01    6.432685e-01    1.898605e-03    1.898605e-03
4.400000e-01    4.800000e-01    6.234705e-01    1.869159e-03    1.869159e-03
4.800000e-01    5.200000e-01    6.026525e-01    1.837689e-03    1.837689e-03
5.200000e-01    5.600000e-01    5.788087e-01    1.800968e-03    1.800968e-03
5.600000e-01    6.000000e-01    5.530205e-01    1.760390e-03    1.760390e-03
6.000000e-01    6.400000e-01    5.302860e-01    1.723826e-03    1.723826e-03
6.400000e-01    6.800000e-01    5.045202e-01    1.681426e-03    1.681426e-03
6.800000e-01    7.200000e-01    4.813713e-01    1.642398e-03    1.642398e-03
7.200000e-01    7.600000e-01    4.581885e-01    1.602362e-03    1.602362e-03
7.600000e-01    8.000000e-01    4.377405e-01    1.566199e-03    1.566199e-03
8.000000e-01    8.400000e-01    4.172253e-01    1.529057e-03    1.529057e-03
8.400000e-01    8.800000e-01    3.945640e-01    1.486952e-03    1.486952e-03
8.800000e-01    9.200000e-01    3.797812e-01    1.458832e-03    1.458832e-03
9.200000e-01    9.600000e-01    3.589075e-01    1.418174e-03    1.418174e-03
9.600000e-01    1.000000e+00    3.440742e-01    1.388560e-03    1.388560e-03
1.000000e+00    1.040000e+00    3.281710e-01    1.356090e-03    1.356090e-03
1.040000e+00    1.080000e+00    3.139375e-01    1.326356e-03    1.326356e-03
1.080000e+00    1.120000e+00    3.031502e-01    1.303369e-03    1.303369e-03
1.120000e+00    1.160000e+00    2.891075e-01    1.272823e-03    1.272823e-03
1.160000e+00    1.200000e+00    2.750085e-01    1.241399e-03    1.241399e-03
1.200000e+00    1.240000e+00    2.653587e-01    1.219425e-03    1.219425e-03
1.240000e+00    1.280000e+00    2.537702e-01    1.192501e-03    1.192501e-03
1.280000e+00    1.320000e+00    2.436500e-01    1.168481e-03    1.168481e-03
1.320000e+00    1.360000e+00    2.341797e-01    1.145547e-03    1.145547e-03
1.360000e+00    1.400000e+00    2.257517e-01    1.124745e-03    1.124745e-03
1.400000e+00    1.440000e+00    2.159676e-01    1.100101e-03    1.100101e-03
1.440000e+00    1.480000e+00    2.085538e-01    1.081054e-03    1.081054e-03
1.480000e+00    1.520000e+00    2.013586e-01    1.062242e-03    1.062242e-03
1.520000e+00    1.560000e+00    1.950376e-01    1.045437e-03    1.045437e-03
1.560000e+00    1.600000e+00    1.868618e-01    1.023290e-03    1.023290e-03
1.600000e+00    1.640000e+00    1.816223e-01    1.008842e-03    1.008842e-03
1.640000e+00    1.680000e+00    1.751668e-01    9.907507e-04    9.907507e-04
1.680000e+00    1.720000e+00    1.695463e-01    9.747259e-04    9.747259e-04
1.720000e+00    1.760000e+00    1.633430e-01    9.567285e-04    9.567285e-04
1.760000e+00    1.800000e+00    1.587087e-01    9.430589e-04    9.430589e-04
1.800000e+00    1.840000e+00    1.532787e-01    9.267858e-04    9.267858e-04
1.840000e+00    1.880000e+00    1.489694e-01    9.136650e-04    9.136650e-04
1.880000e+00    1.920000e+00    1.442679e-01    8.991315e-04    8.991315e-04
1.920000e+00    1.960000e+00    1.389331e-01    8.823509e-04    8.823509e-04
1.960000e+00    2.000000e+00    1.362041e-01    8.736422e-04    8.736422e-04
# END HISTO1D

# BEGIN HISTO1D oldDec
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    1.372093e-01    4.838399e-04    4.838399e-04
4.000000e-02    8.000000e-02    3.860492e-01    8.115799e-04    8.115799e-04
8.000000e-02    1.200000e-01    5.734350e-01    9.891268e-04    9.891268e-04
1.200000e-01    1.600000e-01    6.959765e-01    1.089701e-03    1.089701e-03
1.600000e-01    2.000000e-01    7.588622e-01    1.137866e-03    1.137866e-03
2.000000e-01    2.400000e-01    7.835520e-01    1.156229e-03    1.156229e-03
2.400000e-01    2.800000e-01    7.866742e-01    1.158530e-03    1.158530e-03
2.800000e-01    3.200000e-01    7.707168e-01    1.146720e-03    1.146720e-03
3.200000e-01    3.600000e-01    7.456635e-01    1.127928e-03    1.127928e-03
3.600000e-01    4.000000e-01    7.182215e-01    1.106978e-03    1.106978e-03
4.000000e-01    4.400000e-01    6.864545e-01    1.082221e-03    1.082221e-03
4.400000e-01    4.800000e-01    6.490215e-01    1.052300e-03    1.052300e-03
4.800000e-01    5.200000e-01    6.180000e-01    1.026843e-03    1.026843e-03
5.200000e-01    5.600000e-01    5.845132e-01    9.986356e-04    9.986356e-04
5.600000e-01    6.000000e-01    5.536010e-01    9.718703e-04    9.718703e-04
6.000000e-01    6.400000e-01    5.245877e-01    9.460606e-04    9.460606e-04
6.400000e-01    6.800000e-01    4.951667e-01    9.191484e-04    9.191484e-04
6.800000e-01    7.200000e-01    4.692655e-01    8.947859e-04    8.947859e-04
7.200000e-01    7.600000e-01    4.446832e-01    8.710342e-04    8.710342e-04
7.600000e-01    8.000000e-01    4.211995e-01    8.477227e-04    8.477227e-04
8.000000e-01    8.400000e-01    4.000468e-01    8.261617e-04    8.261617e-04
8.400000e-01    8.800000e-01    3.811065e-01    8.063676e-04    8.063676e-04
8.800000e-01    9.200000e-01    3.623490e-01    7.862731e-04    7.862731e-04
9.200000e-01    9.600000e-01    3.431275e-01    7.651341e-04    7.651341e-04
9.600000e-01    1.000000e+00    3.282447e-01    7.483567e-04    7.483567e-04
1.000000e+00    1.040000e+00    3.126350e-01    7.303459e-04    7.303459e-04
1.040000e+00    1.080000e+00    2.987895e-01    7.139906e-04    7.139906e-04
1.080000e+00    1.120000e+00    2.854267e-01    6.978422e-04    6.978422e-04
1.120000e+00    1.160000e+00    2.732023e-01    6.827346e-04    6.827346e-04
1.160000e+00    1.200000e+00    2.613187e-01    6.677212e-04    6.677212e-04
1.200000e+00    1.240000e+00    2.505290e-01    6.537909e-04    6.537909e-04
1.240000e+00    1.280000e+00    2.396369e-01    6.394207e-04    6.394207e-04
1.280000e+00    1.320000e+00    2.298811e-01    6.262698e-04    6.262698e-04
1.320000e+00    1.360000e+00    2.207327e-01    6.136817e-04    6.136817e-04
1.360000e+00    1.400000e+00    2.126063e-01    6.022792e-04    6.022792e-04
1.400000e+00    1.440000e+00    2.058942e-01    5.926959e-04    5.926959e-04
1.440000e+00    1.480000e+00    1.967014e-01    5.793134e-04    5.793134e-04
1.480000e+00    1.520000e+00    1.907537e-01    5.704878e-04    5.704878e-04
1.520000e+00    1.560000e+00    1.829702e-01    5.587275e-04    5.587275e-04
1.560000e+00    1.600000e+00    1.770499e-01    5.496138e-04    5.496138e-04
1.600000e+00    1.640000e+00    1.702116e-01    5.388953e-04    5.388953e-04
1.640000e+00    1.680000e+00    1.656800e-01    5.316734e-04    5.316734e-04
1.680000e+00    1.720000e+00    1.600156e-01    5.225056e-04    5.225056e-04
1.720000e+00    1.760000e+00    1.545200e-01    5.134548e-04    5.134548e-04
1.760000e+00    1.800000e+00    1.486764e-01    5.036524e-04    5.036524e-04
1.800000e+00    1.840000e+00    1.433106e-01    4.944803e-04    4.944803e-04
1.840000e+00    1.880000e+00    1.396526e-01    4.881286e-04    4.881286e-04
1.880000e+00    1.920000e+00    1.360270e-01    4.817507e-04    4.817507e-04
1.920000e+00    1.960000e+00    1.318588e-01    4.743124e-04    4.743124e-04
1.960000e+00    2.000000e+00    1.270918e-01    4.656597e-04    4.656597e-04
# END HISTO1D

# BEGIN HISTO1D newNoDec
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	1.429392e-01	7.706096e-04	7.706096e-04
4.000000e-02	8.000000e-02	3.948547e-01	1.280789e-03	1.280789e-03
8.000000e-02	1.200000e-01	5.810798e-01	1.553733e-03	1.553733e-03
1.200000e-01	1.600000e-01	6.900602e-01	1.693176e-03	1.693176e-03
1.600000e-01	2.000000e-01	7.436282e-01	1.757667e-03	1.757667e-03
2.000000e-01	2.400000e-01	7.643758e-01	1.782018e-03	1.782018e-03
2.400000e-01	2.800000e-01	7.671800e-01	1.785284e-03	1.785284e-03
2.800000e-01	3.200000e-01	7.500303e-01	1.765217e-03	1.765217e-03
3.200000e-01	3.600000e-01	7.249788e-01	1.735487e-03	1.735487e-03
3.600000e-01	4.000000e-01	6.962005e-01	1.700693e-03	1.700693e-03
4.000000e-01	4.400000e-01	6.645765e-01	1.661618e-03	1.661618e-03
4.400000e-01	4.800000e-01	6.331023e-01	1.621794e-03	1.621794e-03
4.800000e-01	5.200000e-01	6.011167e-01	1.580295e-03	1.580295e-03
5.200000e-01	5.600000e-01	5.742415e-01	1.544564e-03	1.544564e-03
5.600000e-01	6.000000e-01	5.431700e-01	1.502196e-03	1.502196e-03
6.000000e-01	6.400000e-01	5.153182e-01	1.463176e-03	1.463176e-03
6.400000e-01	6.800000e-01	4.871217e-01	1.422583e-03	1.422583e-03
6.800000e-01	7.200000e-01	4.616715e-01	1.384921e-03	1.384921e-03
7.200000e-01	7.600000e-01	4.379825e-01	1.348923e-03	1.348923e-03
7.600000e-01	8.000000e-01	4.171520e-01	1.316455e-03	1.316455e-03
8.000000e-01	8.400000e-01	3.944768e-01	1.280175e-03	1.280175e-03
8.400000e-01	8.800000e-01	3.801312e-01	1.256682e-03	1.256682e-03
8.800000e-01	9.200000e-01	3.591012e-01	1.221426e-03	1.221426e-03
9.200000e-01	9.600000e-01	3.437880e-01	1.195099e-03	1.195099e-03
9.600000e-01	1.000000e+00	3.265550e-01	1.164761e-03	1.164761e-03
1.000000e+00	1.040000e+00	3.116570e-01	1.137882e-03	1.137882e-03
1.040000e+00	1.080000e+00	2.977395e-01	1.112185e-03	1.112185e-03
1.080000e+00	1.120000e+00	2.859492e-01	1.089941e-03	1.089941e-03
1.120000e+00	1.160000e+00	2.709100e-01	1.060892e-03	1.060892e-03
1.160000e+00	1.200000e+00	2.611552e-01	1.041617e-03	1.041617e-03
1.200000e+00	1.240000e+00	2.495517e-01	1.018214e-03	1.018214e-03
1.240000e+00	1.280000e+00	2.387708e-01	9.959769e-04	9.959769e-04
1.280000e+00	1.320000e+00	2.310933e-01	9.798335e-04	9.798335e-04
1.320000e+00	1.360000e+00	2.209439e-01	9.580752e-04	9.580752e-04
1.360000e+00	1.400000e+00	2.125394e-01	9.396765e-04	9.396765e-04
1.400000e+00	1.440000e+00	2.048494e-01	9.225207e-04	9.225207e-04
1.440000e+00	1.480000e+00	1.972301e-01	9.052016e-04	9.052016e-04
1.480000e+00	1.520000e+00	1.882398e-01	8.843299e-04	8.843299e-04
1.520000e+00	1.560000e+00	1.829843e-01	8.718981e-04	8.718981e-04
1.560000e+00	1.600000e+00	1.770476e-01	8.576374e-04	8.576374e-04
1.600000e+00	1.640000e+00	1.697939e-01	8.398847e-04	8.398847e-04
1.640000e+00	1.680000e+00	1.644844e-01	8.266487e-04	8.266487e-04
1.680000e+00	1.720000e+00	1.578165e-01	8.097199e-04	8.097199e-04
1.720000e+00	1.760000e+00	1.528269e-01	7.968171e-04	7.968171e-04
1.760000e+00	1.800000e+00	1.484024e-01	7.851979e-04	7.851979e-04
1.800000e+00	1.840000e+00	1.428105e-01	7.702624e-04	7.702624e-04
1.840000e+00	1.880000e+00	1.391421e-01	7.603051e-04	7.603051e-04
1.880000e+00	1.920000e+00	1.347674e-01	7.482575e-04	7.482575e-04
1.920000e+00	1.960000e+00	1.316100e-01	7.394402e-04	7.394402e-04
1.960000e+00	2.000000e+00	1.266786e-01	7.254547e-04	7.254547e-04
# END HISTO1D

# BEGIN HISTO1D newDec
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	1.534686e-01	4.986953e-04	4.986953e-04
4.000000e-02	8.000000e-02	4.275952e-01	8.324189e-04	8.324189e-04
8.000000e-02	1.200000e-01	6.247285e-01	1.006170e-03	1.006170e-03
1.200000e-01	1.600000e-01	7.475402e-01	1.100634e-03	1.100634e-03
1.600000e-01	2.000000e-01	8.065332e-01	1.143238e-03	1.143238e-03
2.000000e-01	2.400000e-01	8.250783e-01	1.156307e-03	1.156307e-03
2.400000e-01	2.800000e-01	8.176385e-01	1.151082e-03	1.151082e-03
2.800000e-01	3.200000e-01	7.939128e-01	1.134258e-03	1.134258e-03
3.200000e-01	3.600000e-01	7.588158e-01	1.108903e-03	1.108903e-03
3.600000e-01	4.000000e-01	7.269420e-01	1.085364e-03	1.085364e-03
4.000000e-01	4.400000e-01	6.875263e-01	1.055529e-03	1.055529e-03
4.400000e-01	4.800000e-01	6.483815e-01	1.025040e-03	1.025040e-03
4.800000e-01	5.200000e-01	6.150897e-01	9.983774e-04	9.983774e-04
5.200000e-01	5.600000e-01	5.805695e-01	9.699575e-04	9.699575e-04
5.600000e-01	6.000000e-01	5.468583e-01	9.413757e-04	9.413757e-04
6.000000e-01	6.400000e-01	5.142697e-01	9.128955e-04	9.128955e-04
6.400000e-01	6.800000e-01	4.872250e-01	8.885673e-04	8.885673e-04
6.800000e-01	7.200000e-01	4.621300e-01	8.653814e-04	8.653814e-04
7.200000e-01	7.600000e-01	4.366652e-01	8.412012e-04	8.412012e-04
7.600000e-01	8.000000e-01	4.136622e-01	8.187445e-04	8.187445e-04
8.000000e-01	8.400000e-01	3.924303e-01	7.974561e-04	7.974561e-04
8.400000e-01	8.800000e-01	3.735222e-01	7.780075e-04	7.780075e-04
8.800000e-01	9.200000e-01	3.548637e-01	7.583267e-04	7.583267e-04
9.200000e-01	9.600000e-01	3.375113e-01	7.395537e-04	7.395537e-04
9.600000e-01	1.000000e+00	3.210875e-01	7.213354e-04	7.213354e-04
1.000000e+00	1.040000e+00	3.073990e-01	7.057921e-04	7.057921e-04
1.040000e+00	1.080000e+00	2.920300e-01	6.879223e-04	6.879223e-04
1.080000e+00	1.120000e+00	2.782962e-01	6.715514e-04	6.715514e-04
1.120000e+00	1.160000e+00	2.677030e-01	6.586462e-04	6.586462e-04
1.160000e+00	1.200000e+00	2.545152e-01	6.422181e-04	6.422181e-04
1.200000e+00	1.240000e+00	2.445784e-01	6.295563e-04	6.295563e-04
1.240000e+00	1.280000e+00	2.345426e-01	6.165047e-04	6.165047e-04
1.280000e+00	1.320000e+00	2.256379e-01	6.046883e-04	6.046883e-04
1.320000e+00	1.360000e+00	2.166230e-01	5.924857e-04	5.924857e-04
1.360000e+00	1.400000e+00	2.070037e-01	5.791814e-04	5.791814e-04
1.400000e+00	1.440000e+00	1.991588e-01	5.681007e-04	5.681007e-04
1.440000e+00	1.480000e+00	1.926233e-01	5.587016e-04	5.587016e-04
1.480000e+00	1.520000e+00	1.862514e-01	5.493832e-04	5.493832e-04
1.520000e+00	1.560000e+00	1.794307e-01	5.392299e-04	5.392299e-04
1.560000e+00	1.600000e+00	1.721044e-01	5.281066e-04	5.281066e-04
1.600000e+00	1.640000e+00	1.658476e-01	5.184181e-04	5.184181e-04
1.640000e+00	1.680000e+00	1.608419e-01	5.105345e-04	5.105345e-04
1.680000e+00	1.720000e+00	1.558053e-01	5.024776e-04	5.024776e-04
1.720000e+00	1.760000e+00	1.510540e-01	4.947567e-04	4.947567e-04
1.760000e+00	1.800000e+00	1.453336e-01	4.852981e-04	4.852981e-04
1.800000e+00	1.840000e+00	1.404316e-01	4.770435e-04	4.770435e-04
1.840000e+00	1.880000e+00	1.363414e-01	4.700450e-04	4.700450e-04
1.880000e+00	1.920000e+00	1.323242e-01	4.630684e-04	4.630684e-04
1.920000e+00	1.960000e+00	1.273492e-01	4.542801e-04	4.542801e-04
1.960000e+00	2.000000e+00	1.238473e-01	4.479905e-04	4.479905e-04
# END HISTO1D



==> images/effectOfDecays/pTpi-LEP-ref4.dat <==
# BEGIN PLOT
PlotSize=10.0,6.3
DrawOnly=oldDec newDec
Title=$\pi^\pm$ transverse momentum at LEP
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
YMin=0.0001
YMax=0.9
LogY=0
MainPlot=0
RatioPlot=1
RatioPlotSameStyle=1
RatioPlotReference=oldDec
RatioPlotYLabel=ratio
Legend=1
LegendOnly=text
LegendXPos=0.4
LegendYPos=0.95
TopMargin=-0.04
RatioPlotYSize=1.6
# END PLOT

# BEGIN HISTO1D text
LineColor=white
Title=Thermal/Gaussian (w)
# END HISTO1D

# BEGIN HISTO1D oldNoDec
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    1.007101e-01    7.512337e-04    7.512337e-04
4.000000e-02    8.000000e-02    2.840472e-01    1.261635e-03    1.261635e-03
8.000000e-02    1.200000e-01    4.328263e-01    1.557382e-03    1.557382e-03
1.200000e-01    1.600000e-01    5.399862e-01    1.739521e-03    1.739521e-03
1.600000e-01    2.000000e-01    6.071245e-01    1.844494e-03    1.844494e-03
2.000000e-01    2.400000e-01    6.482333e-01    1.905917e-03    1.905917e-03
2.400000e-01    2.800000e-01    6.703567e-01    1.938168e-03    1.938168e-03
2.800000e-01    3.200000e-01    6.752825e-01    1.945276e-03    1.945276e-03
3.200000e-01    3.600000e-01    6.737808e-01    1.943111e-03    1.943111e-03
3.600000e-01    4.000000e-01    6.661877e-01    1.932132e-03    1.932132e-03
4.000000e-01    4.400000e-01    6.432685e-01    1.898605e-03    1.898605e-03
4.400000e-01    4.800000e-01    6.234705e-01    1.869159e-03    1.869159e-03
4.800000e-01    5.200000e-01    6.026525e-01    1.837689e-03    1.837689e-03
5.200000e-01    5.600000e-01    5.788087e-01    1.800968e-03    1.800968e-03
5.600000e-01    6.000000e-01    5.530205e-01    1.760390e-03    1.760390e-03
6.000000e-01    6.400000e-01    5.302860e-01    1.723826e-03    1.723826e-03
6.400000e-01    6.800000e-01    5.045202e-01    1.681426e-03    1.681426e-03
6.800000e-01    7.200000e-01    4.813713e-01    1.642398e-03    1.642398e-03
7.200000e-01    7.600000e-01    4.581885e-01    1.602362e-03    1.602362e-03
7.600000e-01    8.000000e-01    4.377405e-01    1.566199e-03    1.566199e-03
8.000000e-01    8.400000e-01    4.172253e-01    1.529057e-03    1.529057e-03
8.400000e-01    8.800000e-01    3.945640e-01    1.486952e-03    1.486952e-03
8.800000e-01    9.200000e-01    3.797812e-01    1.458832e-03    1.458832e-03
9.200000e-01    9.600000e-01    3.589075e-01    1.418174e-03    1.418174e-03
9.600000e-01    1.000000e+00    3.440742e-01    1.388560e-03    1.388560e-03
1.000000e+00    1.040000e+00    3.281710e-01    1.356090e-03    1.356090e-03
1.040000e+00    1.080000e+00    3.139375e-01    1.326356e-03    1.326356e-03
1.080000e+00    1.120000e+00    3.031502e-01    1.303369e-03    1.303369e-03
1.120000e+00    1.160000e+00    2.891075e-01    1.272823e-03    1.272823e-03
1.160000e+00    1.200000e+00    2.750085e-01    1.241399e-03    1.241399e-03
1.200000e+00    1.240000e+00    2.653587e-01    1.219425e-03    1.219425e-03
1.240000e+00    1.280000e+00    2.537702e-01    1.192501e-03    1.192501e-03
1.280000e+00    1.320000e+00    2.436500e-01    1.168481e-03    1.168481e-03
1.320000e+00    1.360000e+00    2.341797e-01    1.145547e-03    1.145547e-03
1.360000e+00    1.400000e+00    2.257517e-01    1.124745e-03    1.124745e-03
1.400000e+00    1.440000e+00    2.159676e-01    1.100101e-03    1.100101e-03
1.440000e+00    1.480000e+00    2.085538e-01    1.081054e-03    1.081054e-03
1.480000e+00    1.520000e+00    2.013586e-01    1.062242e-03    1.062242e-03
1.520000e+00    1.560000e+00    1.950376e-01    1.045437e-03    1.045437e-03
1.560000e+00    1.600000e+00    1.868618e-01    1.023290e-03    1.023290e-03
1.600000e+00    1.640000e+00    1.816223e-01    1.008842e-03    1.008842e-03
1.640000e+00    1.680000e+00    1.751668e-01    9.907507e-04    9.907507e-04
1.680000e+00    1.720000e+00    1.695463e-01    9.747259e-04    9.747259e-04
1.720000e+00    1.760000e+00    1.633430e-01    9.567285e-04    9.567285e-04
1.760000e+00    1.800000e+00    1.587087e-01    9.430589e-04    9.430589e-04
1.800000e+00    1.840000e+00    1.532787e-01    9.267858e-04    9.267858e-04
1.840000e+00    1.880000e+00    1.489694e-01    9.136650e-04    9.136650e-04
1.880000e+00    1.920000e+00    1.442679e-01    8.991315e-04    8.991315e-04
1.920000e+00    1.960000e+00    1.389331e-01    8.823509e-04    8.823509e-04
1.960000e+00    2.000000e+00    1.362041e-01    8.736422e-04    8.736422e-04
# END HISTO1D

# BEGIN HISTO1D oldDec
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    1.372093e-01    4.838399e-04    4.838399e-04
4.000000e-02    8.000000e-02    3.860492e-01    8.115799e-04    8.115799e-04
8.000000e-02    1.200000e-01    5.734350e-01    9.891268e-04    9.891268e-04
1.200000e-01    1.600000e-01    6.959765e-01    1.089701e-03    1.089701e-03
1.600000e-01    2.000000e-01    7.588622e-01    1.137866e-03    1.137866e-03
2.000000e-01    2.400000e-01    7.835520e-01    1.156229e-03    1.156229e-03
2.400000e-01    2.800000e-01    7.866742e-01    1.158530e-03    1.158530e-03
2.800000e-01    3.200000e-01    7.707168e-01    1.146720e-03    1.146720e-03
3.200000e-01    3.600000e-01    7.456635e-01    1.127928e-03    1.127928e-03
3.600000e-01    4.000000e-01    7.182215e-01    1.106978e-03    1.106978e-03
4.000000e-01    4.400000e-01    6.864545e-01    1.082221e-03    1.082221e-03
4.400000e-01    4.800000e-01    6.490215e-01    1.052300e-03    1.052300e-03
4.800000e-01    5.200000e-01    6.180000e-01    1.026843e-03    1.026843e-03
5.200000e-01    5.600000e-01    5.845132e-01    9.986356e-04    9.986356e-04
5.600000e-01    6.000000e-01    5.536010e-01    9.718703e-04    9.718703e-04
6.000000e-01    6.400000e-01    5.245877e-01    9.460606e-04    9.460606e-04
6.400000e-01    6.800000e-01    4.951667e-01    9.191484e-04    9.191484e-04
6.800000e-01    7.200000e-01    4.692655e-01    8.947859e-04    8.947859e-04
7.200000e-01    7.600000e-01    4.446832e-01    8.710342e-04    8.710342e-04
7.600000e-01    8.000000e-01    4.211995e-01    8.477227e-04    8.477227e-04
8.000000e-01    8.400000e-01    4.000468e-01    8.261617e-04    8.261617e-04
8.400000e-01    8.800000e-01    3.811065e-01    8.063676e-04    8.063676e-04
8.800000e-01    9.200000e-01    3.623490e-01    7.862731e-04    7.862731e-04
9.200000e-01    9.600000e-01    3.431275e-01    7.651341e-04    7.651341e-04
9.600000e-01    1.000000e+00    3.282447e-01    7.483567e-04    7.483567e-04
1.000000e+00    1.040000e+00    3.126350e-01    7.303459e-04    7.303459e-04
1.040000e+00    1.080000e+00    2.987895e-01    7.139906e-04    7.139906e-04
1.080000e+00    1.120000e+00    2.854267e-01    6.978422e-04    6.978422e-04
1.120000e+00    1.160000e+00    2.732023e-01    6.827346e-04    6.827346e-04
1.160000e+00    1.200000e+00    2.613187e-01    6.677212e-04    6.677212e-04
1.200000e+00    1.240000e+00    2.505290e-01    6.537909e-04    6.537909e-04
1.240000e+00    1.280000e+00    2.396369e-01    6.394207e-04    6.394207e-04
1.280000e+00    1.320000e+00    2.298811e-01    6.262698e-04    6.262698e-04
1.320000e+00    1.360000e+00    2.207327e-01    6.136817e-04    6.136817e-04
1.360000e+00    1.400000e+00    2.126063e-01    6.022792e-04    6.022792e-04
1.400000e+00    1.440000e+00    2.058942e-01    5.926959e-04    5.926959e-04
1.440000e+00    1.480000e+00    1.967014e-01    5.793134e-04    5.793134e-04
1.480000e+00    1.520000e+00    1.907537e-01    5.704878e-04    5.704878e-04
1.520000e+00    1.560000e+00    1.829702e-01    5.587275e-04    5.587275e-04
1.560000e+00    1.600000e+00    1.770499e-01    5.496138e-04    5.496138e-04
1.600000e+00    1.640000e+00    1.702116e-01    5.388953e-04    5.388953e-04
1.640000e+00    1.680000e+00    1.656800e-01    5.316734e-04    5.316734e-04
1.680000e+00    1.720000e+00    1.600156e-01    5.225056e-04    5.225056e-04
1.720000e+00    1.760000e+00    1.545200e-01    5.134548e-04    5.134548e-04
1.760000e+00    1.800000e+00    1.486764e-01    5.036524e-04    5.036524e-04
1.800000e+00    1.840000e+00    1.433106e-01    4.944803e-04    4.944803e-04
1.840000e+00    1.880000e+00    1.396526e-01    4.881286e-04    4.881286e-04
1.880000e+00    1.920000e+00    1.360270e-01    4.817507e-04    4.817507e-04
1.920000e+00    1.960000e+00    1.318588e-01    4.743124e-04    4.743124e-04
1.960000e+00    2.000000e+00    1.270918e-01    4.656597e-04    4.656597e-04
# END HISTO1D

# BEGIN HISTO1D newNoDec
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	1.429392e-01	7.706096e-04	7.706096e-04
4.000000e-02	8.000000e-02	3.948547e-01	1.280789e-03	1.280789e-03
8.000000e-02	1.200000e-01	5.810798e-01	1.553733e-03	1.553733e-03
1.200000e-01	1.600000e-01	6.900602e-01	1.693176e-03	1.693176e-03
1.600000e-01	2.000000e-01	7.436282e-01	1.757667e-03	1.757667e-03
2.000000e-01	2.400000e-01	7.643758e-01	1.782018e-03	1.782018e-03
2.400000e-01	2.800000e-01	7.671800e-01	1.785284e-03	1.785284e-03
2.800000e-01	3.200000e-01	7.500303e-01	1.765217e-03	1.765217e-03
3.200000e-01	3.600000e-01	7.249788e-01	1.735487e-03	1.735487e-03
3.600000e-01	4.000000e-01	6.962005e-01	1.700693e-03	1.700693e-03
4.000000e-01	4.400000e-01	6.645765e-01	1.661618e-03	1.661618e-03
4.400000e-01	4.800000e-01	6.331023e-01	1.621794e-03	1.621794e-03
4.800000e-01	5.200000e-01	6.011167e-01	1.580295e-03	1.580295e-03
5.200000e-01	5.600000e-01	5.742415e-01	1.544564e-03	1.544564e-03
5.600000e-01	6.000000e-01	5.431700e-01	1.502196e-03	1.502196e-03
6.000000e-01	6.400000e-01	5.153182e-01	1.463176e-03	1.463176e-03
6.400000e-01	6.800000e-01	4.871217e-01	1.422583e-03	1.422583e-03
6.800000e-01	7.200000e-01	4.616715e-01	1.384921e-03	1.384921e-03
7.200000e-01	7.600000e-01	4.379825e-01	1.348923e-03	1.348923e-03
7.600000e-01	8.000000e-01	4.171520e-01	1.316455e-03	1.316455e-03
8.000000e-01	8.400000e-01	3.944768e-01	1.280175e-03	1.280175e-03
8.400000e-01	8.800000e-01	3.801312e-01	1.256682e-03	1.256682e-03
8.800000e-01	9.200000e-01	3.591012e-01	1.221426e-03	1.221426e-03
9.200000e-01	9.600000e-01	3.437880e-01	1.195099e-03	1.195099e-03
9.600000e-01	1.000000e+00	3.265550e-01	1.164761e-03	1.164761e-03
1.000000e+00	1.040000e+00	3.116570e-01	1.137882e-03	1.137882e-03
1.040000e+00	1.080000e+00	2.977395e-01	1.112185e-03	1.112185e-03
1.080000e+00	1.120000e+00	2.859492e-01	1.089941e-03	1.089941e-03
1.120000e+00	1.160000e+00	2.709100e-01	1.060892e-03	1.060892e-03
1.160000e+00	1.200000e+00	2.611552e-01	1.041617e-03	1.041617e-03
1.200000e+00	1.240000e+00	2.495517e-01	1.018214e-03	1.018214e-03
1.240000e+00	1.280000e+00	2.387708e-01	9.959769e-04	9.959769e-04
1.280000e+00	1.320000e+00	2.310933e-01	9.798335e-04	9.798335e-04
1.320000e+00	1.360000e+00	2.209439e-01	9.580752e-04	9.580752e-04
1.360000e+00	1.400000e+00	2.125394e-01	9.396765e-04	9.396765e-04
1.400000e+00	1.440000e+00	2.048494e-01	9.225207e-04	9.225207e-04
1.440000e+00	1.480000e+00	1.972301e-01	9.052016e-04	9.052016e-04
1.480000e+00	1.520000e+00	1.882398e-01	8.843299e-04	8.843299e-04
1.520000e+00	1.560000e+00	1.829843e-01	8.718981e-04	8.718981e-04
1.560000e+00	1.600000e+00	1.770476e-01	8.576374e-04	8.576374e-04
1.600000e+00	1.640000e+00	1.697939e-01	8.398847e-04	8.398847e-04
1.640000e+00	1.680000e+00	1.644844e-01	8.266487e-04	8.266487e-04
1.680000e+00	1.720000e+00	1.578165e-01	8.097199e-04	8.097199e-04
1.720000e+00	1.760000e+00	1.528269e-01	7.968171e-04	7.968171e-04
1.760000e+00	1.800000e+00	1.484024e-01	7.851979e-04	7.851979e-04
1.800000e+00	1.840000e+00	1.428105e-01	7.702624e-04	7.702624e-04
1.840000e+00	1.880000e+00	1.391421e-01	7.603051e-04	7.603051e-04
1.880000e+00	1.920000e+00	1.347674e-01	7.482575e-04	7.482575e-04
1.920000e+00	1.960000e+00	1.316100e-01	7.394402e-04	7.394402e-04
1.960000e+00	2.000000e+00	1.266786e-01	7.254547e-04	7.254547e-04
# END HISTO1D

# BEGIN HISTO1D newDec
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	1.534686e-01	4.986953e-04	4.986953e-04
4.000000e-02	8.000000e-02	4.275952e-01	8.324189e-04	8.324189e-04
8.000000e-02	1.200000e-01	6.247285e-01	1.006170e-03	1.006170e-03
1.200000e-01	1.600000e-01	7.475402e-01	1.100634e-03	1.100634e-03
1.600000e-01	2.000000e-01	8.065332e-01	1.143238e-03	1.143238e-03
2.000000e-01	2.400000e-01	8.250783e-01	1.156307e-03	1.156307e-03
2.400000e-01	2.800000e-01	8.176385e-01	1.151082e-03	1.151082e-03
2.800000e-01	3.200000e-01	7.939128e-01	1.134258e-03	1.134258e-03
3.200000e-01	3.600000e-01	7.588158e-01	1.108903e-03	1.108903e-03
3.600000e-01	4.000000e-01	7.269420e-01	1.085364e-03	1.085364e-03
4.000000e-01	4.400000e-01	6.875263e-01	1.055529e-03	1.055529e-03
4.400000e-01	4.800000e-01	6.483815e-01	1.025040e-03	1.025040e-03
4.800000e-01	5.200000e-01	6.150897e-01	9.983774e-04	9.983774e-04
5.200000e-01	5.600000e-01	5.805695e-01	9.699575e-04	9.699575e-04
5.600000e-01	6.000000e-01	5.468583e-01	9.413757e-04	9.413757e-04
6.000000e-01	6.400000e-01	5.142697e-01	9.128955e-04	9.128955e-04
6.400000e-01	6.800000e-01	4.872250e-01	8.885673e-04	8.885673e-04
6.800000e-01	7.200000e-01	4.621300e-01	8.653814e-04	8.653814e-04
7.200000e-01	7.600000e-01	4.366652e-01	8.412012e-04	8.412012e-04
7.600000e-01	8.000000e-01	4.136622e-01	8.187445e-04	8.187445e-04
8.000000e-01	8.400000e-01	3.924303e-01	7.974561e-04	7.974561e-04
8.400000e-01	8.800000e-01	3.735222e-01	7.780075e-04	7.780075e-04
8.800000e-01	9.200000e-01	3.548637e-01	7.583267e-04	7.583267e-04
9.200000e-01	9.600000e-01	3.375113e-01	7.395537e-04	7.395537e-04
9.600000e-01	1.000000e+00	3.210875e-01	7.213354e-04	7.213354e-04
1.000000e+00	1.040000e+00	3.073990e-01	7.057921e-04	7.057921e-04
1.040000e+00	1.080000e+00	2.920300e-01	6.879223e-04	6.879223e-04
1.080000e+00	1.120000e+00	2.782962e-01	6.715514e-04	6.715514e-04
1.120000e+00	1.160000e+00	2.677030e-01	6.586462e-04	6.586462e-04
1.160000e+00	1.200000e+00	2.545152e-01	6.422181e-04	6.422181e-04
1.200000e+00	1.240000e+00	2.445784e-01	6.295563e-04	6.295563e-04
1.240000e+00	1.280000e+00	2.345426e-01	6.165047e-04	6.165047e-04
1.280000e+00	1.320000e+00	2.256379e-01	6.046883e-04	6.046883e-04
1.320000e+00	1.360000e+00	2.166230e-01	5.924857e-04	5.924857e-04
1.360000e+00	1.400000e+00	2.070037e-01	5.791814e-04	5.791814e-04
1.400000e+00	1.440000e+00	1.991588e-01	5.681007e-04	5.681007e-04
1.440000e+00	1.480000e+00	1.926233e-01	5.587016e-04	5.587016e-04
1.480000e+00	1.520000e+00	1.862514e-01	5.493832e-04	5.493832e-04
1.520000e+00	1.560000e+00	1.794307e-01	5.392299e-04	5.392299e-04
1.560000e+00	1.600000e+00	1.721044e-01	5.281066e-04	5.281066e-04
1.600000e+00	1.640000e+00	1.658476e-01	5.184181e-04	5.184181e-04
1.640000e+00	1.680000e+00	1.608419e-01	5.105345e-04	5.105345e-04
1.680000e+00	1.720000e+00	1.558053e-01	5.024776e-04	5.024776e-04
1.720000e+00	1.760000e+00	1.510540e-01	4.947567e-04	4.947567e-04
1.760000e+00	1.800000e+00	1.453336e-01	4.852981e-04	4.852981e-04
1.800000e+00	1.840000e+00	1.404316e-01	4.770435e-04	4.770435e-04
1.840000e+00	1.880000e+00	1.363414e-01	4.700450e-04	4.700450e-04
1.880000e+00	1.920000e+00	1.323242e-01	4.630684e-04	4.630684e-04
1.920000e+00	1.960000e+00	1.273492e-01	4.542801e-04	4.542801e-04
1.960000e+00	2.000000e+00	1.238473e-01	4.479905e-04	4.479905e-04
# END HISTO1D



==> images/effectOfDecays/pTpi-LEP.dat <==
# BEGIN PLOT
PlotSize=10.0,6.3
DrawOnly=oldNoDec oldDec newNoDec newDec
Title=$\pi^\pm$ transverse momentum at LEP
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
YMin=0.0001
YMax=0.9
LogY=0
RatioPlot=0
RatioPlotSameStyle=1
RatioPlotReference=oldNoDec
RatioPlotYLabel=with/without
Legend=1
LegendXPos=0.4
LegendYPos=0.95
BottomMargin=-0.04
# END PLOT

# BEGIN HISTO1D oldNoDec
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    1.007101e-01    7.512337e-04    7.512337e-04
4.000000e-02    8.000000e-02    2.840472e-01    1.261635e-03    1.261635e-03
8.000000e-02    1.200000e-01    4.328263e-01    1.557382e-03    1.557382e-03
1.200000e-01    1.600000e-01    5.399862e-01    1.739521e-03    1.739521e-03
1.600000e-01    2.000000e-01    6.071245e-01    1.844494e-03    1.844494e-03
2.000000e-01    2.400000e-01    6.482333e-01    1.905917e-03    1.905917e-03
2.400000e-01    2.800000e-01    6.703567e-01    1.938168e-03    1.938168e-03
2.800000e-01    3.200000e-01    6.752825e-01    1.945276e-03    1.945276e-03
3.200000e-01    3.600000e-01    6.737808e-01    1.943111e-03    1.943111e-03
3.600000e-01    4.000000e-01    6.661877e-01    1.932132e-03    1.932132e-03
4.000000e-01    4.400000e-01    6.432685e-01    1.898605e-03    1.898605e-03
4.400000e-01    4.800000e-01    6.234705e-01    1.869159e-03    1.869159e-03
4.800000e-01    5.200000e-01    6.026525e-01    1.837689e-03    1.837689e-03
5.200000e-01    5.600000e-01    5.788087e-01    1.800968e-03    1.800968e-03
5.600000e-01    6.000000e-01    5.530205e-01    1.760390e-03    1.760390e-03
6.000000e-01    6.400000e-01    5.302860e-01    1.723826e-03    1.723826e-03
6.400000e-01    6.800000e-01    5.045202e-01    1.681426e-03    1.681426e-03
6.800000e-01    7.200000e-01    4.813713e-01    1.642398e-03    1.642398e-03
7.200000e-01    7.600000e-01    4.581885e-01    1.602362e-03    1.602362e-03
7.600000e-01    8.000000e-01    4.377405e-01    1.566199e-03    1.566199e-03
8.000000e-01    8.400000e-01    4.172253e-01    1.529057e-03    1.529057e-03
8.400000e-01    8.800000e-01    3.945640e-01    1.486952e-03    1.486952e-03
8.800000e-01    9.200000e-01    3.797812e-01    1.458832e-03    1.458832e-03
9.200000e-01    9.600000e-01    3.589075e-01    1.418174e-03    1.418174e-03
9.600000e-01    1.000000e+00    3.440742e-01    1.388560e-03    1.388560e-03
1.000000e+00    1.040000e+00    3.281710e-01    1.356090e-03    1.356090e-03
1.040000e+00    1.080000e+00    3.139375e-01    1.326356e-03    1.326356e-03
1.080000e+00    1.120000e+00    3.031502e-01    1.303369e-03    1.303369e-03
1.120000e+00    1.160000e+00    2.891075e-01    1.272823e-03    1.272823e-03
1.160000e+00    1.200000e+00    2.750085e-01    1.241399e-03    1.241399e-03
1.200000e+00    1.240000e+00    2.653587e-01    1.219425e-03    1.219425e-03
1.240000e+00    1.280000e+00    2.537702e-01    1.192501e-03    1.192501e-03
1.280000e+00    1.320000e+00    2.436500e-01    1.168481e-03    1.168481e-03
1.320000e+00    1.360000e+00    2.341797e-01    1.145547e-03    1.145547e-03
1.360000e+00    1.400000e+00    2.257517e-01    1.124745e-03    1.124745e-03
1.400000e+00    1.440000e+00    2.159676e-01    1.100101e-03    1.100101e-03
1.440000e+00    1.480000e+00    2.085538e-01    1.081054e-03    1.081054e-03
1.480000e+00    1.520000e+00    2.013586e-01    1.062242e-03    1.062242e-03
1.520000e+00    1.560000e+00    1.950376e-01    1.045437e-03    1.045437e-03
1.560000e+00    1.600000e+00    1.868618e-01    1.023290e-03    1.023290e-03
1.600000e+00    1.640000e+00    1.816223e-01    1.008842e-03    1.008842e-03
1.640000e+00    1.680000e+00    1.751668e-01    9.907507e-04    9.907507e-04
1.680000e+00    1.720000e+00    1.695463e-01    9.747259e-04    9.747259e-04
1.720000e+00    1.760000e+00    1.633430e-01    9.567285e-04    9.567285e-04
1.760000e+00    1.800000e+00    1.587087e-01    9.430589e-04    9.430589e-04
1.800000e+00    1.840000e+00    1.532787e-01    9.267858e-04    9.267858e-04
1.840000e+00    1.880000e+00    1.489694e-01    9.136650e-04    9.136650e-04
1.880000e+00    1.920000e+00    1.442679e-01    8.991315e-04    8.991315e-04
1.920000e+00    1.960000e+00    1.389331e-01    8.823509e-04    8.823509e-04
1.960000e+00    2.000000e+00    1.362041e-01    8.736422e-04    8.736422e-04
# END HISTO1D

# BEGIN HISTO1D oldDec
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    1.372093e-01    4.838399e-04    4.838399e-04
4.000000e-02    8.000000e-02    3.860492e-01    8.115799e-04    8.115799e-04
8.000000e-02    1.200000e-01    5.734350e-01    9.891268e-04    9.891268e-04
1.200000e-01    1.600000e-01    6.959765e-01    1.089701e-03    1.089701e-03
1.600000e-01    2.000000e-01    7.588622e-01    1.137866e-03    1.137866e-03
2.000000e-01    2.400000e-01    7.835520e-01    1.156229e-03    1.156229e-03
2.400000e-01    2.800000e-01    7.866742e-01    1.158530e-03    1.158530e-03
2.800000e-01    3.200000e-01    7.707168e-01    1.146720e-03    1.146720e-03
3.200000e-01    3.600000e-01    7.456635e-01    1.127928e-03    1.127928e-03
3.600000e-01    4.000000e-01    7.182215e-01    1.106978e-03    1.106978e-03
4.000000e-01    4.400000e-01    6.864545e-01    1.082221e-03    1.082221e-03
4.400000e-01    4.800000e-01    6.490215e-01    1.052300e-03    1.052300e-03
4.800000e-01    5.200000e-01    6.180000e-01    1.026843e-03    1.026843e-03
5.200000e-01    5.600000e-01    5.845132e-01    9.986356e-04    9.986356e-04
5.600000e-01    6.000000e-01    5.536010e-01    9.718703e-04    9.718703e-04
6.000000e-01    6.400000e-01    5.245877e-01    9.460606e-04    9.460606e-04
6.400000e-01    6.800000e-01    4.951667e-01    9.191484e-04    9.191484e-04
6.800000e-01    7.200000e-01    4.692655e-01    8.947859e-04    8.947859e-04
7.200000e-01    7.600000e-01    4.446832e-01    8.710342e-04    8.710342e-04
7.600000e-01    8.000000e-01    4.211995e-01    8.477227e-04    8.477227e-04
8.000000e-01    8.400000e-01    4.000468e-01    8.261617e-04    8.261617e-04
8.400000e-01    8.800000e-01    3.811065e-01    8.063676e-04    8.063676e-04
8.800000e-01    9.200000e-01    3.623490e-01    7.862731e-04    7.862731e-04
9.200000e-01    9.600000e-01    3.431275e-01    7.651341e-04    7.651341e-04
9.600000e-01    1.000000e+00    3.282447e-01    7.483567e-04    7.483567e-04
1.000000e+00    1.040000e+00    3.126350e-01    7.303459e-04    7.303459e-04
1.040000e+00    1.080000e+00    2.987895e-01    7.139906e-04    7.139906e-04
1.080000e+00    1.120000e+00    2.854267e-01    6.978422e-04    6.978422e-04
1.120000e+00    1.160000e+00    2.732023e-01    6.827346e-04    6.827346e-04
1.160000e+00    1.200000e+00    2.613187e-01    6.677212e-04    6.677212e-04
1.200000e+00    1.240000e+00    2.505290e-01    6.537909e-04    6.537909e-04
1.240000e+00    1.280000e+00    2.396369e-01    6.394207e-04    6.394207e-04
1.280000e+00    1.320000e+00    2.298811e-01    6.262698e-04    6.262698e-04
1.320000e+00    1.360000e+00    2.207327e-01    6.136817e-04    6.136817e-04
1.360000e+00    1.400000e+00    2.126063e-01    6.022792e-04    6.022792e-04
1.400000e+00    1.440000e+00    2.058942e-01    5.926959e-04    5.926959e-04
1.440000e+00    1.480000e+00    1.967014e-01    5.793134e-04    5.793134e-04
1.480000e+00    1.520000e+00    1.907537e-01    5.704878e-04    5.704878e-04
1.520000e+00    1.560000e+00    1.829702e-01    5.587275e-04    5.587275e-04
1.560000e+00    1.600000e+00    1.770499e-01    5.496138e-04    5.496138e-04
1.600000e+00    1.640000e+00    1.702116e-01    5.388953e-04    5.388953e-04
1.640000e+00    1.680000e+00    1.656800e-01    5.316734e-04    5.316734e-04
1.680000e+00    1.720000e+00    1.600156e-01    5.225056e-04    5.225056e-04
1.720000e+00    1.760000e+00    1.545200e-01    5.134548e-04    5.134548e-04
1.760000e+00    1.800000e+00    1.486764e-01    5.036524e-04    5.036524e-04
1.800000e+00    1.840000e+00    1.433106e-01    4.944803e-04    4.944803e-04
1.840000e+00    1.880000e+00    1.396526e-01    4.881286e-04    4.881286e-04
1.880000e+00    1.920000e+00    1.360270e-01    4.817507e-04    4.817507e-04
1.920000e+00    1.960000e+00    1.318588e-01    4.743124e-04    4.743124e-04
1.960000e+00    2.000000e+00    1.270918e-01    4.656597e-04    4.656597e-04
# END HISTO1D

# BEGIN HISTO1D newNoDec
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	1.429392e-01	7.706096e-04	7.706096e-04
4.000000e-02	8.000000e-02	3.948547e-01	1.280789e-03	1.280789e-03
8.000000e-02	1.200000e-01	5.810798e-01	1.553733e-03	1.553733e-03
1.200000e-01	1.600000e-01	6.900602e-01	1.693176e-03	1.693176e-03
1.600000e-01	2.000000e-01	7.436282e-01	1.757667e-03	1.757667e-03
2.000000e-01	2.400000e-01	7.643758e-01	1.782018e-03	1.782018e-03
2.400000e-01	2.800000e-01	7.671800e-01	1.785284e-03	1.785284e-03
2.800000e-01	3.200000e-01	7.500303e-01	1.765217e-03	1.765217e-03
3.200000e-01	3.600000e-01	7.249788e-01	1.735487e-03	1.735487e-03
3.600000e-01	4.000000e-01	6.962005e-01	1.700693e-03	1.700693e-03
4.000000e-01	4.400000e-01	6.645765e-01	1.661618e-03	1.661618e-03
4.400000e-01	4.800000e-01	6.331023e-01	1.621794e-03	1.621794e-03
4.800000e-01	5.200000e-01	6.011167e-01	1.580295e-03	1.580295e-03
5.200000e-01	5.600000e-01	5.742415e-01	1.544564e-03	1.544564e-03
5.600000e-01	6.000000e-01	5.431700e-01	1.502196e-03	1.502196e-03
6.000000e-01	6.400000e-01	5.153182e-01	1.463176e-03	1.463176e-03
6.400000e-01	6.800000e-01	4.871217e-01	1.422583e-03	1.422583e-03
6.800000e-01	7.200000e-01	4.616715e-01	1.384921e-03	1.384921e-03
7.200000e-01	7.600000e-01	4.379825e-01	1.348923e-03	1.348923e-03
7.600000e-01	8.000000e-01	4.171520e-01	1.316455e-03	1.316455e-03
8.000000e-01	8.400000e-01	3.944768e-01	1.280175e-03	1.280175e-03
8.400000e-01	8.800000e-01	3.801312e-01	1.256682e-03	1.256682e-03
8.800000e-01	9.200000e-01	3.591012e-01	1.221426e-03	1.221426e-03
9.200000e-01	9.600000e-01	3.437880e-01	1.195099e-03	1.195099e-03
9.600000e-01	1.000000e+00	3.265550e-01	1.164761e-03	1.164761e-03
1.000000e+00	1.040000e+00	3.116570e-01	1.137882e-03	1.137882e-03
1.040000e+00	1.080000e+00	2.977395e-01	1.112185e-03	1.112185e-03
1.080000e+00	1.120000e+00	2.859492e-01	1.089941e-03	1.089941e-03
1.120000e+00	1.160000e+00	2.709100e-01	1.060892e-03	1.060892e-03
1.160000e+00	1.200000e+00	2.611552e-01	1.041617e-03	1.041617e-03
1.200000e+00	1.240000e+00	2.495517e-01	1.018214e-03	1.018214e-03
1.240000e+00	1.280000e+00	2.387708e-01	9.959769e-04	9.959769e-04
1.280000e+00	1.320000e+00	2.310933e-01	9.798335e-04	9.798335e-04
1.320000e+00	1.360000e+00	2.209439e-01	9.580752e-04	9.580752e-04
1.360000e+00	1.400000e+00	2.125394e-01	9.396765e-04	9.396765e-04
1.400000e+00	1.440000e+00	2.048494e-01	9.225207e-04	9.225207e-04
1.440000e+00	1.480000e+00	1.972301e-01	9.052016e-04	9.052016e-04
1.480000e+00	1.520000e+00	1.882398e-01	8.843299e-04	8.843299e-04
1.520000e+00	1.560000e+00	1.829843e-01	8.718981e-04	8.718981e-04
1.560000e+00	1.600000e+00	1.770476e-01	8.576374e-04	8.576374e-04
1.600000e+00	1.640000e+00	1.697939e-01	8.398847e-04	8.398847e-04
1.640000e+00	1.680000e+00	1.644844e-01	8.266487e-04	8.266487e-04
1.680000e+00	1.720000e+00	1.578165e-01	8.097199e-04	8.097199e-04
1.720000e+00	1.760000e+00	1.528269e-01	7.968171e-04	7.968171e-04
1.760000e+00	1.800000e+00	1.484024e-01	7.851979e-04	7.851979e-04
1.800000e+00	1.840000e+00	1.428105e-01	7.702624e-04	7.702624e-04
1.840000e+00	1.880000e+00	1.391421e-01	7.603051e-04	7.603051e-04
1.880000e+00	1.920000e+00	1.347674e-01	7.482575e-04	7.482575e-04
1.920000e+00	1.960000e+00	1.316100e-01	7.394402e-04	7.394402e-04
1.960000e+00	2.000000e+00	1.266786e-01	7.254547e-04	7.254547e-04
# END HISTO1D

# BEGIN HISTO1D newDec
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	1.534686e-01	4.986953e-04	4.986953e-04
4.000000e-02	8.000000e-02	4.275952e-01	8.324189e-04	8.324189e-04
8.000000e-02	1.200000e-01	6.247285e-01	1.006170e-03	1.006170e-03
1.200000e-01	1.600000e-01	7.475402e-01	1.100634e-03	1.100634e-03
1.600000e-01	2.000000e-01	8.065332e-01	1.143238e-03	1.143238e-03
2.000000e-01	2.400000e-01	8.250783e-01	1.156307e-03	1.156307e-03
2.400000e-01	2.800000e-01	8.176385e-01	1.151082e-03	1.151082e-03
2.800000e-01	3.200000e-01	7.939128e-01	1.134258e-03	1.134258e-03
3.200000e-01	3.600000e-01	7.588158e-01	1.108903e-03	1.108903e-03
3.600000e-01	4.000000e-01	7.269420e-01	1.085364e-03	1.085364e-03
4.000000e-01	4.400000e-01	6.875263e-01	1.055529e-03	1.055529e-03
4.400000e-01	4.800000e-01	6.483815e-01	1.025040e-03	1.025040e-03
4.800000e-01	5.200000e-01	6.150897e-01	9.983774e-04	9.983774e-04
5.200000e-01	5.600000e-01	5.805695e-01	9.699575e-04	9.699575e-04
5.600000e-01	6.000000e-01	5.468583e-01	9.413757e-04	9.413757e-04
6.000000e-01	6.400000e-01	5.142697e-01	9.128955e-04	9.128955e-04
6.400000e-01	6.800000e-01	4.872250e-01	8.885673e-04	8.885673e-04
6.800000e-01	7.200000e-01	4.621300e-01	8.653814e-04	8.653814e-04
7.200000e-01	7.600000e-01	4.366652e-01	8.412012e-04	8.412012e-04
7.600000e-01	8.000000e-01	4.136622e-01	8.187445e-04	8.187445e-04
8.000000e-01	8.400000e-01	3.924303e-01	7.974561e-04	7.974561e-04
8.400000e-01	8.800000e-01	3.735222e-01	7.780075e-04	7.780075e-04
8.800000e-01	9.200000e-01	3.548637e-01	7.583267e-04	7.583267e-04
9.200000e-01	9.600000e-01	3.375113e-01	7.395537e-04	7.395537e-04
9.600000e-01	1.000000e+00	3.210875e-01	7.213354e-04	7.213354e-04
1.000000e+00	1.040000e+00	3.073990e-01	7.057921e-04	7.057921e-04
1.040000e+00	1.080000e+00	2.920300e-01	6.879223e-04	6.879223e-04
1.080000e+00	1.120000e+00	2.782962e-01	6.715514e-04	6.715514e-04
1.120000e+00	1.160000e+00	2.677030e-01	6.586462e-04	6.586462e-04
1.160000e+00	1.200000e+00	2.545152e-01	6.422181e-04	6.422181e-04
1.200000e+00	1.240000e+00	2.445784e-01	6.295563e-04	6.295563e-04
1.240000e+00	1.280000e+00	2.345426e-01	6.165047e-04	6.165047e-04
1.280000e+00	1.320000e+00	2.256379e-01	6.046883e-04	6.046883e-04
1.320000e+00	1.360000e+00	2.166230e-01	5.924857e-04	5.924857e-04
1.360000e+00	1.400000e+00	2.070037e-01	5.791814e-04	5.791814e-04
1.400000e+00	1.440000e+00	1.991588e-01	5.681007e-04	5.681007e-04
1.440000e+00	1.480000e+00	1.926233e-01	5.587016e-04	5.587016e-04
1.480000e+00	1.520000e+00	1.862514e-01	5.493832e-04	5.493832e-04
1.520000e+00	1.560000e+00	1.794307e-01	5.392299e-04	5.392299e-04
1.560000e+00	1.600000e+00	1.721044e-01	5.281066e-04	5.281066e-04
1.600000e+00	1.640000e+00	1.658476e-01	5.184181e-04	5.184181e-04
1.640000e+00	1.680000e+00	1.608419e-01	5.105345e-04	5.105345e-04
1.680000e+00	1.720000e+00	1.558053e-01	5.024776e-04	5.024776e-04
1.720000e+00	1.760000e+00	1.510540e-01	4.947567e-04	4.947567e-04
1.760000e+00	1.800000e+00	1.453336e-01	4.852981e-04	4.852981e-04
1.800000e+00	1.840000e+00	1.404316e-01	4.770435e-04	4.770435e-04
1.840000e+00	1.880000e+00	1.363414e-01	4.700450e-04	4.700450e-04
1.880000e+00	1.920000e+00	1.323242e-01	4.630684e-04	4.630684e-04
1.920000e+00	1.960000e+00	1.273492e-01	4.542801e-04	4.542801e-04
1.960000e+00	2.000000e+00	1.238473e-01	4.479905e-04	4.479905e-04
# END HISTO1D



==> images/effectOfDecays/pTpi-LHC-HS-ref1.dat <==
# BEGIN PLOT
PlotSize=10.0,6.3
DrawOnly=oldNoDecHS oldDecHS
Title=$\pi^\pm$ transverse momentum at LHC
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
YMin=0.0001
YMax=2.0
LogY=0
MainPlot=0
RatioPlot=1
RatioPlotSameStyle=1
RatioPlotReference=oldNoDecHS
RatioPlotYLabel=ratio
Legend=1
LegendOnly=text
LegendXPos=0.4
LegendYPos=0.95
TopMargin=-0.04
BottomMargin=-0.04
RatioPlotYSize=1.6
# END PLOT

# BEGIN HISTO1D text
LineColor=white
Title=w/wo (Gaussian)
# END HISTO1D

# BEGIN HISTO1D oldNoDecHS
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    2.838083e-01    6.110119e-04    6.110119e-04
4.000000e-02    8.000000e-02    7.900445e-01    1.019443e-03    1.019443e-03
8.000000e-02    1.200000e-01    1.160440e+00    1.235516e-03    1.235516e-03
1.200000e-01    1.600000e-01    1.388114e+00    1.351293e-03    1.351293e-03
1.600000e-01    2.000000e-01    1.496088e+00    1.402865e-03    1.402865e-03
2.000000e-01    2.400000e-01    1.521731e+00    1.414836e-03    1.414836e-03
2.400000e-01    2.800000e-01    1.498167e+00    1.403839e-03    1.403839e-03
2.800000e-01    3.200000e-01    1.440769e+00    1.376684e-03    1.376684e-03
3.200000e-01    3.600000e-01    1.353569e+00    1.334373e-03    1.334373e-03
3.600000e-01    4.000000e-01    1.263562e+00    1.289245e-03    1.289245e-03
4.000000e-01    4.400000e-01    1.165712e+00    1.238320e-03    1.238320e-03
4.400000e-01    4.800000e-01    1.073232e+00    1.188185e-03    1.188185e-03
4.800000e-01    5.200000e-01    9.804217e-01    1.135648e-03    1.135648e-03
5.200000e-01    5.600000e-01    8.933377e-01    1.084039e-03    1.084039e-03
5.600000e-01    6.000000e-01    8.097620e-01    1.032086e-03    1.032086e-03
6.000000e-01    6.400000e-01    7.331330e-01    9.820384e-04    9.820384e-04
6.400000e-01    6.800000e-01    6.615055e-01    9.328327e-04    9.328327e-04
6.800000e-01    7.200000e-01    5.970063e-01    8.861895e-04    8.861895e-04
7.200000e-01    7.600000e-01    5.371915e-01    8.406237e-04    8.406237e-04
7.600000e-01    8.000000e-01    4.822937e-01    7.965131e-04    7.965131e-04
8.000000e-01    8.400000e-01    4.352415e-01    7.566626e-04    7.566626e-04
8.400000e-01    8.800000e-01    3.913055e-01    7.174557e-04    7.174557e-04
8.800000e-01    9.200000e-01    3.509435e-01    6.794472e-04    6.794472e-04
9.200000e-01    9.600000e-01    3.160670e-01    6.448025e-04    6.448025e-04
9.600000e-01    1.000000e+00    2.838622e-01    6.110699e-04    6.110699e-04
1.000000e+00    1.040000e+00    2.567100e-01    5.811102e-04    5.811102e-04
1.040000e+00    1.080000e+00    2.301747e-01    5.502575e-04    5.502575e-04
1.080000e+00    1.120000e+00    2.084711e-01    5.236729e-04    5.236729e-04
1.120000e+00    1.160000e+00    1.895195e-01    4.993028e-04    4.993028e-04
1.160000e+00    1.200000e+00    1.707190e-01    4.738906e-04    4.738906e-04
1.200000e+00    1.240000e+00    1.565595e-01    4.538130e-04    4.538130e-04
1.240000e+00    1.280000e+00    1.425290e-01    4.330008e-04    4.330008e-04
1.280000e+00    1.320000e+00    1.297349e-01    4.131099e-04    4.131099e-04
1.320000e+00    1.360000e+00    1.184220e-01    3.946875e-04    3.946875e-04
1.360000e+00    1.400000e+00    1.086522e-01    3.780562e-04    3.780562e-04
1.400000e+00    1.440000e+00    9.913097e-02    3.611119e-04    3.611119e-04
1.440000e+00    1.480000e+00    9.095545e-02    3.459007e-04    3.459007e-04
1.480000e+00    1.520000e+00    8.408617e-02    3.325825e-04    3.325825e-04
1.520000e+00    1.560000e+00    7.724715e-02    3.187707e-04    3.187707e-04
1.560000e+00    1.600000e+00    7.097902e-02    3.055640e-04    3.055640e-04
1.600000e+00    1.640000e+00    6.534365e-02    2.931830e-04    2.931830e-04
1.640000e+00    1.680000e+00    6.090927e-02    2.830602e-04    2.830602e-04
1.680000e+00    1.720000e+00    5.566062e-02    2.705896e-04    2.705896e-04
1.720000e+00    1.760000e+00    5.157220e-02    2.604623e-04    2.604623e-04
1.760000e+00    1.800000e+00    4.792577e-02    2.510855e-04    2.510855e-04
1.800000e+00    1.840000e+00    4.414912e-02    2.409895e-04    2.409895e-04
1.840000e+00    1.880000e+00    4.091705e-02    2.320007e-04    2.320007e-04
1.880000e+00    1.920000e+00    3.838877e-02    2.247187e-04    2.247187e-04
1.920000e+00    1.960000e+00    3.531325e-02    2.155291e-04    2.155291e-04
1.960000e+00    2.000000e+00    3.264287e-02    2.072199e-04    2.072199e-04
# END HISTO1D

# BEGIN HISTO1D oldDecHS
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    3.315307e-01    3.920402e-04    3.920402e-04
4.000000e-02    8.000000e-02    9.332563e-01    6.577626e-04    6.577626e-04
8.000000e-02    1.200000e-01    1.389431e+00    8.025779e-04    8.025779e-04
1.200000e-01    1.600000e-01    1.674334e+00    8.810282e-04    8.810282e-04
1.600000e-01    2.000000e-01    1.804655e+00    9.146728e-04    9.146728e-04
2.000000e-01    2.400000e-01    1.815349e+00    9.173791e-04    9.173791e-04
2.400000e-01    2.800000e-01    1.748926e+00    9.004391e-04    9.004391e-04
2.800000e-01    3.200000e-01    1.635078e+00    8.706384e-04    8.706384e-04
3.200000e-01    3.600000e-01    1.498354e+00    8.334432e-04    8.334432e-04
3.600000e-01    4.000000e-01    1.357236e+00    7.932252e-04    7.932252e-04
4.000000e-01    4.400000e-01    1.215957e+00    7.508062e-04    7.508062e-04
4.400000e-01    4.800000e-01    1.083045e+00    7.085851e-04    7.085851e-04
4.800000e-01    5.200000e-01    9.592957e-01    6.668758e-04    6.668758e-04
5.200000e-01    5.600000e-01    8.472530e-01    6.267225e-04    6.267225e-04
5.600000e-01    6.000000e-01    7.453853e-01    5.878400e-04    5.878400e-04
6.000000e-01    6.400000e-01    6.566312e-01    5.517337e-04    5.517337e-04
6.400000e-01    6.800000e-01    5.768130e-01    5.171139e-04    5.171139e-04
6.800000e-01    7.200000e-01    5.071530e-01    4.848843e-04    4.848843e-04
7.200000e-01    7.600000e-01    4.460550e-01    4.547398e-04    4.547398e-04
7.600000e-01    8.000000e-01    3.913907e-01    4.259651e-04    4.259651e-04
8.000000e-01    8.400000e-01    3.447013e-01    3.997516e-04    3.997516e-04
8.400000e-01    8.800000e-01    3.034275e-01    3.750562e-04    3.750562e-04
8.800000e-01    9.200000e-01    2.683827e-01    3.527329e-04    3.527329e-04
9.200000e-01    9.600000e-01    2.372148e-01    3.316192e-04    3.316192e-04
9.600000e-01    1.000000e+00    2.100932e-01    3.120863e-04    3.120863e-04
1.000000e+00    1.040000e+00    1.869798e-01    2.944191e-04    2.944191e-04
1.040000e+00    1.080000e+00    1.657723e-01    2.772200e-04    2.772200e-04
1.080000e+00    1.120000e+00    1.482883e-01    2.621936e-04    2.621936e-04
1.120000e+00    1.160000e+00    1.324515e-01    2.477976e-04    2.477976e-04
1.160000e+00    1.200000e+00    1.187884e-01    2.346691e-04    2.346691e-04
1.200000e+00    1.240000e+00    1.067739e-01    2.224853e-04    2.224853e-04
1.240000e+00    1.280000e+00    9.590777e-02    2.108607e-04    2.108607e-04
1.280000e+00    1.320000e+00    8.664332e-02    2.004178e-04    2.004178e-04
1.320000e+00    1.360000e+00    7.837930e-02    1.906204e-04    1.906204e-04
1.360000e+00    1.400000e+00    7.094373e-02    1.813534e-04    1.813534e-04
1.400000e+00    1.440000e+00    6.462495e-02    1.730887e-04    1.730887e-04
1.440000e+00    1.480000e+00    5.865942e-02    1.649065e-04    1.649065e-04
1.480000e+00    1.520000e+00    5.346950e-02    1.574424e-04    1.574424e-04
1.520000e+00    1.560000e+00    4.916920e-02    1.509786e-04    1.509786e-04
1.560000e+00    1.600000e+00    4.419252e-02    1.431341e-04    1.431341e-04
1.600000e+00    1.640000e+00    4.090148e-02    1.377014e-04    1.377014e-04
1.640000e+00    1.680000e+00    3.731187e-02    1.315201e-04    1.315201e-04
1.680000e+00    1.720000e+00    3.417242e-02    1.258655e-04    1.258655e-04
1.720000e+00    1.760000e+00    3.131065e-02    1.204800e-04    1.204800e-04
1.760000e+00    1.800000e+00    2.877387e-02    1.154962e-04    1.154962e-04
1.800000e+00    1.840000e+00    2.671782e-02    1.112934e-04    1.112934e-04
1.840000e+00    1.880000e+00    2.446569e-02    1.064995e-04    1.064995e-04
1.880000e+00    1.920000e+00    2.255522e-02    1.022568e-04    1.022568e-04
1.920000e+00    1.960000e+00    2.085383e-02    9.832449e-05    9.832449e-05
1.960000e+00    2.000000e+00    1.923496e-02    9.443096e-05    9.443096e-05
# END HISTO1D

# BEGIN HISTO1D newNoDecHS
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Thermal $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.604695e-01	5.935570e-04	5.935570e-04
4.000000e-02	8.000000e-02	9.722650e-01	9.748112e-04	9.748112e-04
8.000000e-02	1.200000e-01	1.373375e+00	1.158571e-03	1.158571e-03
1.200000e-01	1.600000e-01	1.578544e+00	1.242100e-03	1.242100e-03
1.600000e-01	2.000000e-01	1.642921e+00	1.267175e-03	1.267175e-03
2.000000e-01	2.400000e-01	1.619330e+00	1.258044e-03	1.258044e-03
2.400000e-01	2.800000e-01	1.544145e+00	1.228492e-03	1.228492e-03
2.800000e-01	3.200000e-01	1.446225e+00	1.188902e-03	1.188902e-03
3.200000e-01	3.600000e-01	1.335730e+00	1.142582e-03	1.142582e-03
3.600000e-01	4.000000e-01	1.219774e+00	1.091862e-03	1.091862e-03
4.000000e-01	4.400000e-01	1.109134e+00	1.041167e-03	1.041167e-03
4.400000e-01	4.800000e-01	1.003646e+00	9.904178e-04	9.904178e-04
4.800000e-01	5.200000e-01	9.083475e-01	9.422241e-04	9.422241e-04
5.200000e-01	5.600000e-01	8.203280e-01	8.954102e-04	8.954102e-04
5.600000e-01	6.000000e-01	7.385100e-01	8.495841e-04	8.495841e-04
6.000000e-01	6.400000e-01	6.666200e-01	8.071745e-04	8.071745e-04
6.400000e-01	6.800000e-01	5.996352e-01	7.655468e-04	7.655468e-04
6.800000e-01	7.200000e-01	5.421028e-01	7.278954e-04	7.278954e-04
7.200000e-01	7.600000e-01	4.885462e-01	6.910047e-04	6.910047e-04
7.600000e-01	8.000000e-01	4.409495e-01	6.564817e-04	6.564817e-04
8.000000e-01	8.400000e-01	3.987450e-01	6.242748e-04	6.242748e-04
8.400000e-01	8.800000e-01	3.598987e-01	5.930868e-04	5.930868e-04
8.800000e-01	9.200000e-01	3.261385e-01	5.645849e-04	5.645849e-04
9.200000e-01	9.600000e-01	2.940850e-01	5.361231e-04	5.361231e-04
9.600000e-01	1.000000e+00	2.678172e-01	5.116200e-04	5.116200e-04
1.000000e+00	1.040000e+00	2.421918e-01	4.865280e-04	4.865280e-04
1.040000e+00	1.080000e+00	2.199851e-01	4.636869e-04	4.636869e-04
1.080000e+00	1.120000e+00	1.993822e-01	4.414398e-04	4.414398e-04
1.120000e+00	1.160000e+00	1.816959e-01	4.214060e-04	4.214060e-04
1.160000e+00	1.200000e+00	1.646233e-01	4.011195e-04	4.011195e-04
1.200000e+00	1.240000e+00	1.510184e-01	3.841874e-04	3.841874e-04
1.240000e+00	1.280000e+00	1.366492e-01	3.654531e-04	3.654531e-04
1.280000e+00	1.320000e+00	1.245856e-01	3.489490e-04	3.489490e-04
1.320000e+00	1.360000e+00	1.140330e-01	3.338439e-04	3.338439e-04
1.360000e+00	1.400000e+00	1.046053e-01	3.197460e-04	3.197460e-04
1.400000e+00	1.440000e+00	9.563312e-02	3.057260e-04	3.057260e-04
1.440000e+00	1.480000e+00	8.797057e-02	2.932222e-04	2.932222e-04
1.480000e+00	1.520000e+00	8.077132e-02	2.809680e-04	2.809680e-04
1.520000e+00	1.560000e+00	7.369032e-02	2.683696e-04	2.683696e-04
1.560000e+00	1.600000e+00	6.774207e-02	2.573105e-04	2.573105e-04
1.600000e+00	1.640000e+00	6.248973e-02	2.471340e-04	2.471340e-04
1.640000e+00	1.680000e+00	5.761855e-02	2.373063e-04	2.373063e-04
1.680000e+00	1.720000e+00	5.286855e-02	2.273144e-04	2.273144e-04
1.720000e+00	1.760000e+00	4.879392e-02	2.183791e-04	2.183791e-04
1.760000e+00	1.800000e+00	4.522947e-02	2.102514e-04	2.102514e-04
1.800000e+00	1.840000e+00	4.141287e-02	2.011851e-04	2.011851e-04
1.840000e+00	1.880000e+00	3.826870e-02	1.933971e-04	1.933971e-04
1.880000e+00	1.920000e+00	3.601195e-02	1.876081e-04	1.876081e-04
1.920000e+00	1.960000e+00	3.285605e-02	1.791991e-04	1.791991e-04
1.960000e+00	2.000000e+00	3.079772e-02	1.734952e-04	1.734952e-04
# END HISTO1D

# BEGIN HISTO1D newDecHS
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Thermal $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.713100e-01	4.041623e-04	4.041623e-04
4.000000e-02	8.000000e-02	1.031160e+00	6.735197e-04	6.735197e-04
8.000000e-02	1.200000e-01	1.506158e+00	8.139967e-04	8.139967e-04
1.200000e-01	1.600000e-01	1.777247e+00	8.842218e-04	8.842218e-04
1.600000e-01	2.000000e-01	1.880848e+00	9.096290e-04	9.096290e-04
2.000000e-01	2.400000e-01	1.858670e+00	9.042500e-04	9.042500e-04
2.400000e-01	2.800000e-01	1.760200e+00	8.799709e-04	8.799709e-04
2.800000e-01	3.200000e-01	1.621827e+00	8.446749e-04	8.446749e-04
3.200000e-01	3.600000e-01	1.466183e+00	8.031220e-04	8.031220e-04
3.600000e-01	4.000000e-01	1.311857e+00	7.596799e-04	7.596799e-04
4.000000e-01	4.400000e-01	1.162517e+00	7.151334e-04	7.151334e-04
4.400000e-01	4.800000e-01	1.027911e+00	6.724578e-04	6.724578e-04
4.800000e-01	5.200000e-01	9.043400e-01	6.307442e-04	6.307442e-04
5.200000e-01	5.600000e-01	7.949737e-01	5.913761e-04	5.913761e-04
5.600000e-01	6.000000e-01	6.998470e-01	5.548670e-04	5.548670e-04
6.000000e-01	6.400000e-01	6.166070e-01	5.208247e-04	5.208247e-04
6.400000e-01	6.800000e-01	5.426650e-01	4.885998e-04	4.885998e-04
6.800000e-01	7.200000e-01	4.786948e-01	4.588986e-04	4.588986e-04
7.200000e-01	7.600000e-01	4.229317e-01	4.313427e-04	4.313427e-04
7.600000e-01	8.000000e-01	3.741167e-01	4.056868e-04	4.056868e-04
8.000000e-01	8.400000e-01	3.315430e-01	3.819067e-04	3.819067e-04
8.400000e-01	8.800000e-01	2.937920e-01	3.595070e-04	3.595070e-04
8.800000e-01	9.200000e-01	2.618270e-01	3.393865e-04	3.393865e-04
9.200000e-01	9.600000e-01	2.335963e-01	3.205681e-04	3.205681e-04
9.600000e-01	1.000000e+00	2.081975e-01	3.026391e-04	3.026391e-04
1.000000e+00	1.040000e+00	1.859045e-01	2.859778e-04	2.859778e-04
1.040000e+00	1.080000e+00	1.672289e-01	2.712333e-04	2.712333e-04
1.080000e+00	1.120000e+00	1.495001e-01	2.564532e-04	2.564532e-04
1.120000e+00	1.160000e+00	1.346493e-01	2.433825e-04	2.433825e-04
1.160000e+00	1.200000e+00	1.212079e-01	2.309154e-04	2.309154e-04
1.200000e+00	1.240000e+00	1.093256e-01	2.193049e-04	2.193049e-04
1.240000e+00	1.280000e+00	9.872180e-02	2.083982e-04	2.083982e-04
1.280000e+00	1.320000e+00	8.905850e-02	1.979361e-04	1.979361e-04
1.320000e+00	1.360000e+00	8.064412e-02	1.883535e-04	1.883535e-04
1.360000e+00	1.400000e+00	7.303658e-02	1.792493e-04	1.792493e-04
1.400000e+00	1.440000e+00	6.610252e-02	1.705283e-04	1.705283e-04
1.440000e+00	1.480000e+00	6.047947e-02	1.631140e-04	1.631140e-04
1.480000e+00	1.520000e+00	5.507372e-02	1.556537e-04	1.556537e-04
1.520000e+00	1.560000e+00	5.024777e-02	1.486777e-04	1.486777e-04
1.560000e+00	1.600000e+00	4.572760e-02	1.418328e-04	1.418328e-04
1.600000e+00	1.640000e+00	4.181098e-02	1.356227e-04	1.356227e-04
1.640000e+00	1.680000e+00	3.843677e-02	1.300352e-04	1.300352e-04
1.680000e+00	1.720000e+00	3.520865e-02	1.244549e-04	1.244549e-04
1.720000e+00	1.760000e+00	3.246750e-02	1.195121e-04	1.195121e-04
1.760000e+00	1.800000e+00	2.954772e-02	1.140117e-04	1.140117e-04
1.800000e+00	1.840000e+00	2.740180e-02	1.097936e-04	1.097936e-04
1.840000e+00	1.880000e+00	2.506185e-02	1.050011e-04	1.050011e-04
1.880000e+00	1.920000e+00	2.330614e-02	1.012564e-04	1.012564e-04
1.920000e+00	1.960000e+00	2.126666e-02	9.672461e-05	9.672461e-05
1.960000e+00	2.000000e+00	1.986639e-02	9.348606e-05	9.348606e-05
# END HISTO1D



==> images/effectOfDecays/pTpi-LHC-HS-ref2.dat <==
# BEGIN PLOT
PlotSize=10.0,6.3
DrawOnly=newNoDecHS newDecHS
Title=$\pi^\pm$ transverse momentum at LHC
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
YMin=0.0001
YMax=2.0
LogY=0
MainPlot=0
RatioPlot=1
RatioPlotSameStyle=1
RatioPlotReference=newNoDecHS
RatioPlotYLabel=ratio
Legend=1
LegendOnly=text
LegendXPos=0.4
LegendYPos=0.95
TopMargin=-0.04
BottomMargin=-0.04
RatioPlotYSize=1.6
# END PLOT

# BEGIN HISTO1D text
LineColor=white
Title=w/wo (Thermal)
# END HISTO1D

# BEGIN HISTO1D oldNoDecHS
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    2.838083e-01    6.110119e-04    6.110119e-04
4.000000e-02    8.000000e-02    7.900445e-01    1.019443e-03    1.019443e-03
8.000000e-02    1.200000e-01    1.160440e+00    1.235516e-03    1.235516e-03
1.200000e-01    1.600000e-01    1.388114e+00    1.351293e-03    1.351293e-03
1.600000e-01    2.000000e-01    1.496088e+00    1.402865e-03    1.402865e-03
2.000000e-01    2.400000e-01    1.521731e+00    1.414836e-03    1.414836e-03
2.400000e-01    2.800000e-01    1.498167e+00    1.403839e-03    1.403839e-03
2.800000e-01    3.200000e-01    1.440769e+00    1.376684e-03    1.376684e-03
3.200000e-01    3.600000e-01    1.353569e+00    1.334373e-03    1.334373e-03
3.600000e-01    4.000000e-01    1.263562e+00    1.289245e-03    1.289245e-03
4.000000e-01    4.400000e-01    1.165712e+00    1.238320e-03    1.238320e-03
4.400000e-01    4.800000e-01    1.073232e+00    1.188185e-03    1.188185e-03
4.800000e-01    5.200000e-01    9.804217e-01    1.135648e-03    1.135648e-03
5.200000e-01    5.600000e-01    8.933377e-01    1.084039e-03    1.084039e-03
5.600000e-01    6.000000e-01    8.097620e-01    1.032086e-03    1.032086e-03
6.000000e-01    6.400000e-01    7.331330e-01    9.820384e-04    9.820384e-04
6.400000e-01    6.800000e-01    6.615055e-01    9.328327e-04    9.328327e-04
6.800000e-01    7.200000e-01    5.970063e-01    8.861895e-04    8.861895e-04
7.200000e-01    7.600000e-01    5.371915e-01    8.406237e-04    8.406237e-04
7.600000e-01    8.000000e-01    4.822937e-01    7.965131e-04    7.965131e-04
8.000000e-01    8.400000e-01    4.352415e-01    7.566626e-04    7.566626e-04
8.400000e-01    8.800000e-01    3.913055e-01    7.174557e-04    7.174557e-04
8.800000e-01    9.200000e-01    3.509435e-01    6.794472e-04    6.794472e-04
9.200000e-01    9.600000e-01    3.160670e-01    6.448025e-04    6.448025e-04
9.600000e-01    1.000000e+00    2.838622e-01    6.110699e-04    6.110699e-04
1.000000e+00    1.040000e+00    2.567100e-01    5.811102e-04    5.811102e-04
1.040000e+00    1.080000e+00    2.301747e-01    5.502575e-04    5.502575e-04
1.080000e+00    1.120000e+00    2.084711e-01    5.236729e-04    5.236729e-04
1.120000e+00    1.160000e+00    1.895195e-01    4.993028e-04    4.993028e-04
1.160000e+00    1.200000e+00    1.707190e-01    4.738906e-04    4.738906e-04
1.200000e+00    1.240000e+00    1.565595e-01    4.538130e-04    4.538130e-04
1.240000e+00    1.280000e+00    1.425290e-01    4.330008e-04    4.330008e-04
1.280000e+00    1.320000e+00    1.297349e-01    4.131099e-04    4.131099e-04
1.320000e+00    1.360000e+00    1.184220e-01    3.946875e-04    3.946875e-04
1.360000e+00    1.400000e+00    1.086522e-01    3.780562e-04    3.780562e-04
1.400000e+00    1.440000e+00    9.913097e-02    3.611119e-04    3.611119e-04
1.440000e+00    1.480000e+00    9.095545e-02    3.459007e-04    3.459007e-04
1.480000e+00    1.520000e+00    8.408617e-02    3.325825e-04    3.325825e-04
1.520000e+00    1.560000e+00    7.724715e-02    3.187707e-04    3.187707e-04
1.560000e+00    1.600000e+00    7.097902e-02    3.055640e-04    3.055640e-04
1.600000e+00    1.640000e+00    6.534365e-02    2.931830e-04    2.931830e-04
1.640000e+00    1.680000e+00    6.090927e-02    2.830602e-04    2.830602e-04
1.680000e+00    1.720000e+00    5.566062e-02    2.705896e-04    2.705896e-04
1.720000e+00    1.760000e+00    5.157220e-02    2.604623e-04    2.604623e-04
1.760000e+00    1.800000e+00    4.792577e-02    2.510855e-04    2.510855e-04
1.800000e+00    1.840000e+00    4.414912e-02    2.409895e-04    2.409895e-04
1.840000e+00    1.880000e+00    4.091705e-02    2.320007e-04    2.320007e-04
1.880000e+00    1.920000e+00    3.838877e-02    2.247187e-04    2.247187e-04
1.920000e+00    1.960000e+00    3.531325e-02    2.155291e-04    2.155291e-04
1.960000e+00    2.000000e+00    3.264287e-02    2.072199e-04    2.072199e-04
# END HISTO1D

# BEGIN HISTO1D oldDecHS
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    3.315307e-01    3.920402e-04    3.920402e-04
4.000000e-02    8.000000e-02    9.332563e-01    6.577626e-04    6.577626e-04
8.000000e-02    1.200000e-01    1.389431e+00    8.025779e-04    8.025779e-04
1.200000e-01    1.600000e-01    1.674334e+00    8.810282e-04    8.810282e-04
1.600000e-01    2.000000e-01    1.804655e+00    9.146728e-04    9.146728e-04
2.000000e-01    2.400000e-01    1.815349e+00    9.173791e-04    9.173791e-04
2.400000e-01    2.800000e-01    1.748926e+00    9.004391e-04    9.004391e-04
2.800000e-01    3.200000e-01    1.635078e+00    8.706384e-04    8.706384e-04
3.200000e-01    3.600000e-01    1.498354e+00    8.334432e-04    8.334432e-04
3.600000e-01    4.000000e-01    1.357236e+00    7.932252e-04    7.932252e-04
4.000000e-01    4.400000e-01    1.215957e+00    7.508062e-04    7.508062e-04
4.400000e-01    4.800000e-01    1.083045e+00    7.085851e-04    7.085851e-04
4.800000e-01    5.200000e-01    9.592957e-01    6.668758e-04    6.668758e-04
5.200000e-01    5.600000e-01    8.472530e-01    6.267225e-04    6.267225e-04
5.600000e-01    6.000000e-01    7.453853e-01    5.878400e-04    5.878400e-04
6.000000e-01    6.400000e-01    6.566312e-01    5.517337e-04    5.517337e-04
6.400000e-01    6.800000e-01    5.768130e-01    5.171139e-04    5.171139e-04
6.800000e-01    7.200000e-01    5.071530e-01    4.848843e-04    4.848843e-04
7.200000e-01    7.600000e-01    4.460550e-01    4.547398e-04    4.547398e-04
7.600000e-01    8.000000e-01    3.913907e-01    4.259651e-04    4.259651e-04
8.000000e-01    8.400000e-01    3.447013e-01    3.997516e-04    3.997516e-04
8.400000e-01    8.800000e-01    3.034275e-01    3.750562e-04    3.750562e-04
8.800000e-01    9.200000e-01    2.683827e-01    3.527329e-04    3.527329e-04
9.200000e-01    9.600000e-01    2.372148e-01    3.316192e-04    3.316192e-04
9.600000e-01    1.000000e+00    2.100932e-01    3.120863e-04    3.120863e-04
1.000000e+00    1.040000e+00    1.869798e-01    2.944191e-04    2.944191e-04
1.040000e+00    1.080000e+00    1.657723e-01    2.772200e-04    2.772200e-04
1.080000e+00    1.120000e+00    1.482883e-01    2.621936e-04    2.621936e-04
1.120000e+00    1.160000e+00    1.324515e-01    2.477976e-04    2.477976e-04
1.160000e+00    1.200000e+00    1.187884e-01    2.346691e-04    2.346691e-04
1.200000e+00    1.240000e+00    1.067739e-01    2.224853e-04    2.224853e-04
1.240000e+00    1.280000e+00    9.590777e-02    2.108607e-04    2.108607e-04
1.280000e+00    1.320000e+00    8.664332e-02    2.004178e-04    2.004178e-04
1.320000e+00    1.360000e+00    7.837930e-02    1.906204e-04    1.906204e-04
1.360000e+00    1.400000e+00    7.094373e-02    1.813534e-04    1.813534e-04
1.400000e+00    1.440000e+00    6.462495e-02    1.730887e-04    1.730887e-04
1.440000e+00    1.480000e+00    5.865942e-02    1.649065e-04    1.649065e-04
1.480000e+00    1.520000e+00    5.346950e-02    1.574424e-04    1.574424e-04
1.520000e+00    1.560000e+00    4.916920e-02    1.509786e-04    1.509786e-04
1.560000e+00    1.600000e+00    4.419252e-02    1.431341e-04    1.431341e-04
1.600000e+00    1.640000e+00    4.090148e-02    1.377014e-04    1.377014e-04
1.640000e+00    1.680000e+00    3.731187e-02    1.315201e-04    1.315201e-04
1.680000e+00    1.720000e+00    3.417242e-02    1.258655e-04    1.258655e-04
1.720000e+00    1.760000e+00    3.131065e-02    1.204800e-04    1.204800e-04
1.760000e+00    1.800000e+00    2.877387e-02    1.154962e-04    1.154962e-04
1.800000e+00    1.840000e+00    2.671782e-02    1.112934e-04    1.112934e-04
1.840000e+00    1.880000e+00    2.446569e-02    1.064995e-04    1.064995e-04
1.880000e+00    1.920000e+00    2.255522e-02    1.022568e-04    1.022568e-04
1.920000e+00    1.960000e+00    2.085383e-02    9.832449e-05    9.832449e-05
1.960000e+00    2.000000e+00    1.923496e-02    9.443096e-05    9.443096e-05
# END HISTO1D

# BEGIN HISTO1D newNoDecHS
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Thermal $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.604695e-01	5.935570e-04	5.935570e-04
4.000000e-02	8.000000e-02	9.722650e-01	9.748112e-04	9.748112e-04
8.000000e-02	1.200000e-01	1.373375e+00	1.158571e-03	1.158571e-03
1.200000e-01	1.600000e-01	1.578544e+00	1.242100e-03	1.242100e-03
1.600000e-01	2.000000e-01	1.642921e+00	1.267175e-03	1.267175e-03
2.000000e-01	2.400000e-01	1.619330e+00	1.258044e-03	1.258044e-03
2.400000e-01	2.800000e-01	1.544145e+00	1.228492e-03	1.228492e-03
2.800000e-01	3.200000e-01	1.446225e+00	1.188902e-03	1.188902e-03
3.200000e-01	3.600000e-01	1.335730e+00	1.142582e-03	1.142582e-03
3.600000e-01	4.000000e-01	1.219774e+00	1.091862e-03	1.091862e-03
4.000000e-01	4.400000e-01	1.109134e+00	1.041167e-03	1.041167e-03
4.400000e-01	4.800000e-01	1.003646e+00	9.904178e-04	9.904178e-04
4.800000e-01	5.200000e-01	9.083475e-01	9.422241e-04	9.422241e-04
5.200000e-01	5.600000e-01	8.203280e-01	8.954102e-04	8.954102e-04
5.600000e-01	6.000000e-01	7.385100e-01	8.495841e-04	8.495841e-04
6.000000e-01	6.400000e-01	6.666200e-01	8.071745e-04	8.071745e-04
6.400000e-01	6.800000e-01	5.996352e-01	7.655468e-04	7.655468e-04
6.800000e-01	7.200000e-01	5.421028e-01	7.278954e-04	7.278954e-04
7.200000e-01	7.600000e-01	4.885462e-01	6.910047e-04	6.910047e-04
7.600000e-01	8.000000e-01	4.409495e-01	6.564817e-04	6.564817e-04
8.000000e-01	8.400000e-01	3.987450e-01	6.242748e-04	6.242748e-04
8.400000e-01	8.800000e-01	3.598987e-01	5.930868e-04	5.930868e-04
8.800000e-01	9.200000e-01	3.261385e-01	5.645849e-04	5.645849e-04
9.200000e-01	9.600000e-01	2.940850e-01	5.361231e-04	5.361231e-04
9.600000e-01	1.000000e+00	2.678172e-01	5.116200e-04	5.116200e-04
1.000000e+00	1.040000e+00	2.421918e-01	4.865280e-04	4.865280e-04
1.040000e+00	1.080000e+00	2.199851e-01	4.636869e-04	4.636869e-04
1.080000e+00	1.120000e+00	1.993822e-01	4.414398e-04	4.414398e-04
1.120000e+00	1.160000e+00	1.816959e-01	4.214060e-04	4.214060e-04
1.160000e+00	1.200000e+00	1.646233e-01	4.011195e-04	4.011195e-04
1.200000e+00	1.240000e+00	1.510184e-01	3.841874e-04	3.841874e-04
1.240000e+00	1.280000e+00	1.366492e-01	3.654531e-04	3.654531e-04
1.280000e+00	1.320000e+00	1.245856e-01	3.489490e-04	3.489490e-04
1.320000e+00	1.360000e+00	1.140330e-01	3.338439e-04	3.338439e-04
1.360000e+00	1.400000e+00	1.046053e-01	3.197460e-04	3.197460e-04
1.400000e+00	1.440000e+00	9.563312e-02	3.057260e-04	3.057260e-04
1.440000e+00	1.480000e+00	8.797057e-02	2.932222e-04	2.932222e-04
1.480000e+00	1.520000e+00	8.077132e-02	2.809680e-04	2.809680e-04
1.520000e+00	1.560000e+00	7.369032e-02	2.683696e-04	2.683696e-04
1.560000e+00	1.600000e+00	6.774207e-02	2.573105e-04	2.573105e-04
1.600000e+00	1.640000e+00	6.248973e-02	2.471340e-04	2.471340e-04
1.640000e+00	1.680000e+00	5.761855e-02	2.373063e-04	2.373063e-04
1.680000e+00	1.720000e+00	5.286855e-02	2.273144e-04	2.273144e-04
1.720000e+00	1.760000e+00	4.879392e-02	2.183791e-04	2.183791e-04
1.760000e+00	1.800000e+00	4.522947e-02	2.102514e-04	2.102514e-04
1.800000e+00	1.840000e+00	4.141287e-02	2.011851e-04	2.011851e-04
1.840000e+00	1.880000e+00	3.826870e-02	1.933971e-04	1.933971e-04
1.880000e+00	1.920000e+00	3.601195e-02	1.876081e-04	1.876081e-04
1.920000e+00	1.960000e+00	3.285605e-02	1.791991e-04	1.791991e-04
1.960000e+00	2.000000e+00	3.079772e-02	1.734952e-04	1.734952e-04
# END HISTO1D

# BEGIN HISTO1D newDecHS
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Thermal $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.713100e-01	4.041623e-04	4.041623e-04
4.000000e-02	8.000000e-02	1.031160e+00	6.735197e-04	6.735197e-04
8.000000e-02	1.200000e-01	1.506158e+00	8.139967e-04	8.139967e-04
1.200000e-01	1.600000e-01	1.777247e+00	8.842218e-04	8.842218e-04
1.600000e-01	2.000000e-01	1.880848e+00	9.096290e-04	9.096290e-04
2.000000e-01	2.400000e-01	1.858670e+00	9.042500e-04	9.042500e-04
2.400000e-01	2.800000e-01	1.760200e+00	8.799709e-04	8.799709e-04
2.800000e-01	3.200000e-01	1.621827e+00	8.446749e-04	8.446749e-04
3.200000e-01	3.600000e-01	1.466183e+00	8.031220e-04	8.031220e-04
3.600000e-01	4.000000e-01	1.311857e+00	7.596799e-04	7.596799e-04
4.000000e-01	4.400000e-01	1.162517e+00	7.151334e-04	7.151334e-04
4.400000e-01	4.800000e-01	1.027911e+00	6.724578e-04	6.724578e-04
4.800000e-01	5.200000e-01	9.043400e-01	6.307442e-04	6.307442e-04
5.200000e-01	5.600000e-01	7.949737e-01	5.913761e-04	5.913761e-04
5.600000e-01	6.000000e-01	6.998470e-01	5.548670e-04	5.548670e-04
6.000000e-01	6.400000e-01	6.166070e-01	5.208247e-04	5.208247e-04
6.400000e-01	6.800000e-01	5.426650e-01	4.885998e-04	4.885998e-04
6.800000e-01	7.200000e-01	4.786948e-01	4.588986e-04	4.588986e-04
7.200000e-01	7.600000e-01	4.229317e-01	4.313427e-04	4.313427e-04
7.600000e-01	8.000000e-01	3.741167e-01	4.056868e-04	4.056868e-04
8.000000e-01	8.400000e-01	3.315430e-01	3.819067e-04	3.819067e-04
8.400000e-01	8.800000e-01	2.937920e-01	3.595070e-04	3.595070e-04
8.800000e-01	9.200000e-01	2.618270e-01	3.393865e-04	3.393865e-04
9.200000e-01	9.600000e-01	2.335963e-01	3.205681e-04	3.205681e-04
9.600000e-01	1.000000e+00	2.081975e-01	3.026391e-04	3.026391e-04
1.000000e+00	1.040000e+00	1.859045e-01	2.859778e-04	2.859778e-04
1.040000e+00	1.080000e+00	1.672289e-01	2.712333e-04	2.712333e-04
1.080000e+00	1.120000e+00	1.495001e-01	2.564532e-04	2.564532e-04
1.120000e+00	1.160000e+00	1.346493e-01	2.433825e-04	2.433825e-04
1.160000e+00	1.200000e+00	1.212079e-01	2.309154e-04	2.309154e-04
1.200000e+00	1.240000e+00	1.093256e-01	2.193049e-04	2.193049e-04
1.240000e+00	1.280000e+00	9.872180e-02	2.083982e-04	2.083982e-04
1.280000e+00	1.320000e+00	8.905850e-02	1.979361e-04	1.979361e-04
1.320000e+00	1.360000e+00	8.064412e-02	1.883535e-04	1.883535e-04
1.360000e+00	1.400000e+00	7.303658e-02	1.792493e-04	1.792493e-04
1.400000e+00	1.440000e+00	6.610252e-02	1.705283e-04	1.705283e-04
1.440000e+00	1.480000e+00	6.047947e-02	1.631140e-04	1.631140e-04
1.480000e+00	1.520000e+00	5.507372e-02	1.556537e-04	1.556537e-04
1.520000e+00	1.560000e+00	5.024777e-02	1.486777e-04	1.486777e-04
1.560000e+00	1.600000e+00	4.572760e-02	1.418328e-04	1.418328e-04
1.600000e+00	1.640000e+00	4.181098e-02	1.356227e-04	1.356227e-04
1.640000e+00	1.680000e+00	3.843677e-02	1.300352e-04	1.300352e-04
1.680000e+00	1.720000e+00	3.520865e-02	1.244549e-04	1.244549e-04
1.720000e+00	1.760000e+00	3.246750e-02	1.195121e-04	1.195121e-04
1.760000e+00	1.800000e+00	2.954772e-02	1.140117e-04	1.140117e-04
1.800000e+00	1.840000e+00	2.740180e-02	1.097936e-04	1.097936e-04
1.840000e+00	1.880000e+00	2.506185e-02	1.050011e-04	1.050011e-04
1.880000e+00	1.920000e+00	2.330614e-02	1.012564e-04	1.012564e-04
1.920000e+00	1.960000e+00	2.126666e-02	9.672461e-05	9.672461e-05
1.960000e+00	2.000000e+00	1.986639e-02	9.348606e-05	9.348606e-05
# END HISTO1D



==> images/effectOfDecays/pTpi-LHC-HS-ref3.dat <==
# BEGIN PLOT
PlotSize=10.0,6.3
DrawOnly=oldNoDecHS newNoDecHS
Title=$\pi^\pm$ transverse momentum at LHC
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
YMin=0.0001
YMax=2.0
LogY=0
MainPlot=0
RatioPlot=1
RatioPlotSameStyle=1
RatioPlotReference=oldNoDecHS
RatioPlotYLabel=ratio
Legend=1
LegendOnly=text
LegendXPos=0.4
LegendYPos=0.95
TopMargin=-0.04
BottomMargin=-0.04
RatioPlotYSize=1.6
# END PLOT

# BEGIN HISTO1D text
LineColor=white
Title=Thermal/Gaussian (wo)
# END HISTO1D

# BEGIN HISTO1D oldNoDecHS
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    2.838083e-01    6.110119e-04    6.110119e-04
4.000000e-02    8.000000e-02    7.900445e-01    1.019443e-03    1.019443e-03
8.000000e-02    1.200000e-01    1.160440e+00    1.235516e-03    1.235516e-03
1.200000e-01    1.600000e-01    1.388114e+00    1.351293e-03    1.351293e-03
1.600000e-01    2.000000e-01    1.496088e+00    1.402865e-03    1.402865e-03
2.000000e-01    2.400000e-01    1.521731e+00    1.414836e-03    1.414836e-03
2.400000e-01    2.800000e-01    1.498167e+00    1.403839e-03    1.403839e-03
2.800000e-01    3.200000e-01    1.440769e+00    1.376684e-03    1.376684e-03
3.200000e-01    3.600000e-01    1.353569e+00    1.334373e-03    1.334373e-03
3.600000e-01    4.000000e-01    1.263562e+00    1.289245e-03    1.289245e-03
4.000000e-01    4.400000e-01    1.165712e+00    1.238320e-03    1.238320e-03
4.400000e-01    4.800000e-01    1.073232e+00    1.188185e-03    1.188185e-03
4.800000e-01    5.200000e-01    9.804217e-01    1.135648e-03    1.135648e-03
5.200000e-01    5.600000e-01    8.933377e-01    1.084039e-03    1.084039e-03
5.600000e-01    6.000000e-01    8.097620e-01    1.032086e-03    1.032086e-03
6.000000e-01    6.400000e-01    7.331330e-01    9.820384e-04    9.820384e-04
6.400000e-01    6.800000e-01    6.615055e-01    9.328327e-04    9.328327e-04
6.800000e-01    7.200000e-01    5.970063e-01    8.861895e-04    8.861895e-04
7.200000e-01    7.600000e-01    5.371915e-01    8.406237e-04    8.406237e-04
7.600000e-01    8.000000e-01    4.822937e-01    7.965131e-04    7.965131e-04
8.000000e-01    8.400000e-01    4.352415e-01    7.566626e-04    7.566626e-04
8.400000e-01    8.800000e-01    3.913055e-01    7.174557e-04    7.174557e-04
8.800000e-01    9.200000e-01    3.509435e-01    6.794472e-04    6.794472e-04
9.200000e-01    9.600000e-01    3.160670e-01    6.448025e-04    6.448025e-04
9.600000e-01    1.000000e+00    2.838622e-01    6.110699e-04    6.110699e-04
1.000000e+00    1.040000e+00    2.567100e-01    5.811102e-04    5.811102e-04
1.040000e+00    1.080000e+00    2.301747e-01    5.502575e-04    5.502575e-04
1.080000e+00    1.120000e+00    2.084711e-01    5.236729e-04    5.236729e-04
1.120000e+00    1.160000e+00    1.895195e-01    4.993028e-04    4.993028e-04
1.160000e+00    1.200000e+00    1.707190e-01    4.738906e-04    4.738906e-04
1.200000e+00    1.240000e+00    1.565595e-01    4.538130e-04    4.538130e-04
1.240000e+00    1.280000e+00    1.425290e-01    4.330008e-04    4.330008e-04
1.280000e+00    1.320000e+00    1.297349e-01    4.131099e-04    4.131099e-04
1.320000e+00    1.360000e+00    1.184220e-01    3.946875e-04    3.946875e-04
1.360000e+00    1.400000e+00    1.086522e-01    3.780562e-04    3.780562e-04
1.400000e+00    1.440000e+00    9.913097e-02    3.611119e-04    3.611119e-04
1.440000e+00    1.480000e+00    9.095545e-02    3.459007e-04    3.459007e-04
1.480000e+00    1.520000e+00    8.408617e-02    3.325825e-04    3.325825e-04
1.520000e+00    1.560000e+00    7.724715e-02    3.187707e-04    3.187707e-04
1.560000e+00    1.600000e+00    7.097902e-02    3.055640e-04    3.055640e-04
1.600000e+00    1.640000e+00    6.534365e-02    2.931830e-04    2.931830e-04
1.640000e+00    1.680000e+00    6.090927e-02    2.830602e-04    2.830602e-04
1.680000e+00    1.720000e+00    5.566062e-02    2.705896e-04    2.705896e-04
1.720000e+00    1.760000e+00    5.157220e-02    2.604623e-04    2.604623e-04
1.760000e+00    1.800000e+00    4.792577e-02    2.510855e-04    2.510855e-04
1.800000e+00    1.840000e+00    4.414912e-02    2.409895e-04    2.409895e-04
1.840000e+00    1.880000e+00    4.091705e-02    2.320007e-04    2.320007e-04
1.880000e+00    1.920000e+00    3.838877e-02    2.247187e-04    2.247187e-04
1.920000e+00    1.960000e+00    3.531325e-02    2.155291e-04    2.155291e-04
1.960000e+00    2.000000e+00    3.264287e-02    2.072199e-04    2.072199e-04
# END HISTO1D

# BEGIN HISTO1D oldDecHS
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    3.315307e-01    3.920402e-04    3.920402e-04
4.000000e-02    8.000000e-02    9.332563e-01    6.577626e-04    6.577626e-04
8.000000e-02    1.200000e-01    1.389431e+00    8.025779e-04    8.025779e-04
1.200000e-01    1.600000e-01    1.674334e+00    8.810282e-04    8.810282e-04
1.600000e-01    2.000000e-01    1.804655e+00    9.146728e-04    9.146728e-04
2.000000e-01    2.400000e-01    1.815349e+00    9.173791e-04    9.173791e-04
2.400000e-01    2.800000e-01    1.748926e+00    9.004391e-04    9.004391e-04
2.800000e-01    3.200000e-01    1.635078e+00    8.706384e-04    8.706384e-04
3.200000e-01    3.600000e-01    1.498354e+00    8.334432e-04    8.334432e-04
3.600000e-01    4.000000e-01    1.357236e+00    7.932252e-04    7.932252e-04
4.000000e-01    4.400000e-01    1.215957e+00    7.508062e-04    7.508062e-04
4.400000e-01    4.800000e-01    1.083045e+00    7.085851e-04    7.085851e-04
4.800000e-01    5.200000e-01    9.592957e-01    6.668758e-04    6.668758e-04
5.200000e-01    5.600000e-01    8.472530e-01    6.267225e-04    6.267225e-04
5.600000e-01    6.000000e-01    7.453853e-01    5.878400e-04    5.878400e-04
6.000000e-01    6.400000e-01    6.566312e-01    5.517337e-04    5.517337e-04
6.400000e-01    6.800000e-01    5.768130e-01    5.171139e-04    5.171139e-04
6.800000e-01    7.200000e-01    5.071530e-01    4.848843e-04    4.848843e-04
7.200000e-01    7.600000e-01    4.460550e-01    4.547398e-04    4.547398e-04
7.600000e-01    8.000000e-01    3.913907e-01    4.259651e-04    4.259651e-04
8.000000e-01    8.400000e-01    3.447013e-01    3.997516e-04    3.997516e-04
8.400000e-01    8.800000e-01    3.034275e-01    3.750562e-04    3.750562e-04
8.800000e-01    9.200000e-01    2.683827e-01    3.527329e-04    3.527329e-04
9.200000e-01    9.600000e-01    2.372148e-01    3.316192e-04    3.316192e-04
9.600000e-01    1.000000e+00    2.100932e-01    3.120863e-04    3.120863e-04
1.000000e+00    1.040000e+00    1.869798e-01    2.944191e-04    2.944191e-04
1.040000e+00    1.080000e+00    1.657723e-01    2.772200e-04    2.772200e-04
1.080000e+00    1.120000e+00    1.482883e-01    2.621936e-04    2.621936e-04
1.120000e+00    1.160000e+00    1.324515e-01    2.477976e-04    2.477976e-04
1.160000e+00    1.200000e+00    1.187884e-01    2.346691e-04    2.346691e-04
1.200000e+00    1.240000e+00    1.067739e-01    2.224853e-04    2.224853e-04
1.240000e+00    1.280000e+00    9.590777e-02    2.108607e-04    2.108607e-04
1.280000e+00    1.320000e+00    8.664332e-02    2.004178e-04    2.004178e-04
1.320000e+00    1.360000e+00    7.837930e-02    1.906204e-04    1.906204e-04
1.360000e+00    1.400000e+00    7.094373e-02    1.813534e-04    1.813534e-04
1.400000e+00    1.440000e+00    6.462495e-02    1.730887e-04    1.730887e-04
1.440000e+00    1.480000e+00    5.865942e-02    1.649065e-04    1.649065e-04
1.480000e+00    1.520000e+00    5.346950e-02    1.574424e-04    1.574424e-04
1.520000e+00    1.560000e+00    4.916920e-02    1.509786e-04    1.509786e-04
1.560000e+00    1.600000e+00    4.419252e-02    1.431341e-04    1.431341e-04
1.600000e+00    1.640000e+00    4.090148e-02    1.377014e-04    1.377014e-04
1.640000e+00    1.680000e+00    3.731187e-02    1.315201e-04    1.315201e-04
1.680000e+00    1.720000e+00    3.417242e-02    1.258655e-04    1.258655e-04
1.720000e+00    1.760000e+00    3.131065e-02    1.204800e-04    1.204800e-04
1.760000e+00    1.800000e+00    2.877387e-02    1.154962e-04    1.154962e-04
1.800000e+00    1.840000e+00    2.671782e-02    1.112934e-04    1.112934e-04
1.840000e+00    1.880000e+00    2.446569e-02    1.064995e-04    1.064995e-04
1.880000e+00    1.920000e+00    2.255522e-02    1.022568e-04    1.022568e-04
1.920000e+00    1.960000e+00    2.085383e-02    9.832449e-05    9.832449e-05
1.960000e+00    2.000000e+00    1.923496e-02    9.443096e-05    9.443096e-05
# END HISTO1D

# BEGIN HISTO1D newNoDecHS
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Thermal $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.604695e-01	5.935570e-04	5.935570e-04
4.000000e-02	8.000000e-02	9.722650e-01	9.748112e-04	9.748112e-04
8.000000e-02	1.200000e-01	1.373375e+00	1.158571e-03	1.158571e-03
1.200000e-01	1.600000e-01	1.578544e+00	1.242100e-03	1.242100e-03
1.600000e-01	2.000000e-01	1.642921e+00	1.267175e-03	1.267175e-03
2.000000e-01	2.400000e-01	1.619330e+00	1.258044e-03	1.258044e-03
2.400000e-01	2.800000e-01	1.544145e+00	1.228492e-03	1.228492e-03
2.800000e-01	3.200000e-01	1.446225e+00	1.188902e-03	1.188902e-03
3.200000e-01	3.600000e-01	1.335730e+00	1.142582e-03	1.142582e-03
3.600000e-01	4.000000e-01	1.219774e+00	1.091862e-03	1.091862e-03
4.000000e-01	4.400000e-01	1.109134e+00	1.041167e-03	1.041167e-03
4.400000e-01	4.800000e-01	1.003646e+00	9.904178e-04	9.904178e-04
4.800000e-01	5.200000e-01	9.083475e-01	9.422241e-04	9.422241e-04
5.200000e-01	5.600000e-01	8.203280e-01	8.954102e-04	8.954102e-04
5.600000e-01	6.000000e-01	7.385100e-01	8.495841e-04	8.495841e-04
6.000000e-01	6.400000e-01	6.666200e-01	8.071745e-04	8.071745e-04
6.400000e-01	6.800000e-01	5.996352e-01	7.655468e-04	7.655468e-04
6.800000e-01	7.200000e-01	5.421028e-01	7.278954e-04	7.278954e-04
7.200000e-01	7.600000e-01	4.885462e-01	6.910047e-04	6.910047e-04
7.600000e-01	8.000000e-01	4.409495e-01	6.564817e-04	6.564817e-04
8.000000e-01	8.400000e-01	3.987450e-01	6.242748e-04	6.242748e-04
8.400000e-01	8.800000e-01	3.598987e-01	5.930868e-04	5.930868e-04
8.800000e-01	9.200000e-01	3.261385e-01	5.645849e-04	5.645849e-04
9.200000e-01	9.600000e-01	2.940850e-01	5.361231e-04	5.361231e-04
9.600000e-01	1.000000e+00	2.678172e-01	5.116200e-04	5.116200e-04
1.000000e+00	1.040000e+00	2.421918e-01	4.865280e-04	4.865280e-04
1.040000e+00	1.080000e+00	2.199851e-01	4.636869e-04	4.636869e-04
1.080000e+00	1.120000e+00	1.993822e-01	4.414398e-04	4.414398e-04
1.120000e+00	1.160000e+00	1.816959e-01	4.214060e-04	4.214060e-04
1.160000e+00	1.200000e+00	1.646233e-01	4.011195e-04	4.011195e-04
1.200000e+00	1.240000e+00	1.510184e-01	3.841874e-04	3.841874e-04
1.240000e+00	1.280000e+00	1.366492e-01	3.654531e-04	3.654531e-04
1.280000e+00	1.320000e+00	1.245856e-01	3.489490e-04	3.489490e-04
1.320000e+00	1.360000e+00	1.140330e-01	3.338439e-04	3.338439e-04
1.360000e+00	1.400000e+00	1.046053e-01	3.197460e-04	3.197460e-04
1.400000e+00	1.440000e+00	9.563312e-02	3.057260e-04	3.057260e-04
1.440000e+00	1.480000e+00	8.797057e-02	2.932222e-04	2.932222e-04
1.480000e+00	1.520000e+00	8.077132e-02	2.809680e-04	2.809680e-04
1.520000e+00	1.560000e+00	7.369032e-02	2.683696e-04	2.683696e-04
1.560000e+00	1.600000e+00	6.774207e-02	2.573105e-04	2.573105e-04
1.600000e+00	1.640000e+00	6.248973e-02	2.471340e-04	2.471340e-04
1.640000e+00	1.680000e+00	5.761855e-02	2.373063e-04	2.373063e-04
1.680000e+00	1.720000e+00	5.286855e-02	2.273144e-04	2.273144e-04
1.720000e+00	1.760000e+00	4.879392e-02	2.183791e-04	2.183791e-04
1.760000e+00	1.800000e+00	4.522947e-02	2.102514e-04	2.102514e-04
1.800000e+00	1.840000e+00	4.141287e-02	2.011851e-04	2.011851e-04
1.840000e+00	1.880000e+00	3.826870e-02	1.933971e-04	1.933971e-04
1.880000e+00	1.920000e+00	3.601195e-02	1.876081e-04	1.876081e-04
1.920000e+00	1.960000e+00	3.285605e-02	1.791991e-04	1.791991e-04
1.960000e+00	2.000000e+00	3.079772e-02	1.734952e-04	1.734952e-04
# END HISTO1D

# BEGIN HISTO1D newDecHS
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Thermal $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.713100e-01	4.041623e-04	4.041623e-04
4.000000e-02	8.000000e-02	1.031160e+00	6.735197e-04	6.735197e-04
8.000000e-02	1.200000e-01	1.506158e+00	8.139967e-04	8.139967e-04
1.200000e-01	1.600000e-01	1.777247e+00	8.842218e-04	8.842218e-04
1.600000e-01	2.000000e-01	1.880848e+00	9.096290e-04	9.096290e-04
2.000000e-01	2.400000e-01	1.858670e+00	9.042500e-04	9.042500e-04
2.400000e-01	2.800000e-01	1.760200e+00	8.799709e-04	8.799709e-04
2.800000e-01	3.200000e-01	1.621827e+00	8.446749e-04	8.446749e-04
3.200000e-01	3.600000e-01	1.466183e+00	8.031220e-04	8.031220e-04
3.600000e-01	4.000000e-01	1.311857e+00	7.596799e-04	7.596799e-04
4.000000e-01	4.400000e-01	1.162517e+00	7.151334e-04	7.151334e-04
4.400000e-01	4.800000e-01	1.027911e+00	6.724578e-04	6.724578e-04
4.800000e-01	5.200000e-01	9.043400e-01	6.307442e-04	6.307442e-04
5.200000e-01	5.600000e-01	7.949737e-01	5.913761e-04	5.913761e-04
5.600000e-01	6.000000e-01	6.998470e-01	5.548670e-04	5.548670e-04
6.000000e-01	6.400000e-01	6.166070e-01	5.208247e-04	5.208247e-04
6.400000e-01	6.800000e-01	5.426650e-01	4.885998e-04	4.885998e-04
6.800000e-01	7.200000e-01	4.786948e-01	4.588986e-04	4.588986e-04
7.200000e-01	7.600000e-01	4.229317e-01	4.313427e-04	4.313427e-04
7.600000e-01	8.000000e-01	3.741167e-01	4.056868e-04	4.056868e-04
8.000000e-01	8.400000e-01	3.315430e-01	3.819067e-04	3.819067e-04
8.400000e-01	8.800000e-01	2.937920e-01	3.595070e-04	3.595070e-04
8.800000e-01	9.200000e-01	2.618270e-01	3.393865e-04	3.393865e-04
9.200000e-01	9.600000e-01	2.335963e-01	3.205681e-04	3.205681e-04
9.600000e-01	1.000000e+00	2.081975e-01	3.026391e-04	3.026391e-04
1.000000e+00	1.040000e+00	1.859045e-01	2.859778e-04	2.859778e-04
1.040000e+00	1.080000e+00	1.672289e-01	2.712333e-04	2.712333e-04
1.080000e+00	1.120000e+00	1.495001e-01	2.564532e-04	2.564532e-04
1.120000e+00	1.160000e+00	1.346493e-01	2.433825e-04	2.433825e-04
1.160000e+00	1.200000e+00	1.212079e-01	2.309154e-04	2.309154e-04
1.200000e+00	1.240000e+00	1.093256e-01	2.193049e-04	2.193049e-04
1.240000e+00	1.280000e+00	9.872180e-02	2.083982e-04	2.083982e-04
1.280000e+00	1.320000e+00	8.905850e-02	1.979361e-04	1.979361e-04
1.320000e+00	1.360000e+00	8.064412e-02	1.883535e-04	1.883535e-04
1.360000e+00	1.400000e+00	7.303658e-02	1.792493e-04	1.792493e-04
1.400000e+00	1.440000e+00	6.610252e-02	1.705283e-04	1.705283e-04
1.440000e+00	1.480000e+00	6.047947e-02	1.631140e-04	1.631140e-04
1.480000e+00	1.520000e+00	5.507372e-02	1.556537e-04	1.556537e-04
1.520000e+00	1.560000e+00	5.024777e-02	1.486777e-04	1.486777e-04
1.560000e+00	1.600000e+00	4.572760e-02	1.418328e-04	1.418328e-04
1.600000e+00	1.640000e+00	4.181098e-02	1.356227e-04	1.356227e-04
1.640000e+00	1.680000e+00	3.843677e-02	1.300352e-04	1.300352e-04
1.680000e+00	1.720000e+00	3.520865e-02	1.244549e-04	1.244549e-04
1.720000e+00	1.760000e+00	3.246750e-02	1.195121e-04	1.195121e-04
1.760000e+00	1.800000e+00	2.954772e-02	1.140117e-04	1.140117e-04
1.800000e+00	1.840000e+00	2.740180e-02	1.097936e-04	1.097936e-04
1.840000e+00	1.880000e+00	2.506185e-02	1.050011e-04	1.050011e-04
1.880000e+00	1.920000e+00	2.330614e-02	1.012564e-04	1.012564e-04
1.920000e+00	1.960000e+00	2.126666e-02	9.672461e-05	9.672461e-05
1.960000e+00	2.000000e+00	1.986639e-02	9.348606e-05	9.348606e-05
# END HISTO1D



==> images/effectOfDecays/pTpi-LHC-HS-ref4.dat <==
# BEGIN PLOT
PlotSize=10.0,6.3
DrawOnly=oldDecHS newDecHS
Title=$\pi^\pm$ transverse momentum at LHC
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
YMin=0.0001
YMax=2.0
LogY=0
MainPlot=0
RatioPlot=1
RatioPlotSameStyle=1
RatioPlotReference=oldDecHS
RatioPlotYLabel=ratio
Legend=1
LegendOnly=text
LegendXPos=0.4
LegendYPos=0.95
TopMargin=-0.04
RatioPlotYSize=1.6
# END PLOT

# BEGIN HISTO1D text
LineColor=white
Title=Thermal/Gaussian (w)
# END HISTO1D

# BEGIN HISTO1D oldNoDecHS
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    2.838083e-01    6.110119e-04    6.110119e-04
4.000000e-02    8.000000e-02    7.900445e-01    1.019443e-03    1.019443e-03
8.000000e-02    1.200000e-01    1.160440e+00    1.235516e-03    1.235516e-03
1.200000e-01    1.600000e-01    1.388114e+00    1.351293e-03    1.351293e-03
1.600000e-01    2.000000e-01    1.496088e+00    1.402865e-03    1.402865e-03
2.000000e-01    2.400000e-01    1.521731e+00    1.414836e-03    1.414836e-03
2.400000e-01    2.800000e-01    1.498167e+00    1.403839e-03    1.403839e-03
2.800000e-01    3.200000e-01    1.440769e+00    1.376684e-03    1.376684e-03
3.200000e-01    3.600000e-01    1.353569e+00    1.334373e-03    1.334373e-03
3.600000e-01    4.000000e-01    1.263562e+00    1.289245e-03    1.289245e-03
4.000000e-01    4.400000e-01    1.165712e+00    1.238320e-03    1.238320e-03
4.400000e-01    4.800000e-01    1.073232e+00    1.188185e-03    1.188185e-03
4.800000e-01    5.200000e-01    9.804217e-01    1.135648e-03    1.135648e-03
5.200000e-01    5.600000e-01    8.933377e-01    1.084039e-03    1.084039e-03
5.600000e-01    6.000000e-01    8.097620e-01    1.032086e-03    1.032086e-03
6.000000e-01    6.400000e-01    7.331330e-01    9.820384e-04    9.820384e-04
6.400000e-01    6.800000e-01    6.615055e-01    9.328327e-04    9.328327e-04
6.800000e-01    7.200000e-01    5.970063e-01    8.861895e-04    8.861895e-04
7.200000e-01    7.600000e-01    5.371915e-01    8.406237e-04    8.406237e-04
7.600000e-01    8.000000e-01    4.822937e-01    7.965131e-04    7.965131e-04
8.000000e-01    8.400000e-01    4.352415e-01    7.566626e-04    7.566626e-04
8.400000e-01    8.800000e-01    3.913055e-01    7.174557e-04    7.174557e-04
8.800000e-01    9.200000e-01    3.509435e-01    6.794472e-04    6.794472e-04
9.200000e-01    9.600000e-01    3.160670e-01    6.448025e-04    6.448025e-04
9.600000e-01    1.000000e+00    2.838622e-01    6.110699e-04    6.110699e-04
1.000000e+00    1.040000e+00    2.567100e-01    5.811102e-04    5.811102e-04
1.040000e+00    1.080000e+00    2.301747e-01    5.502575e-04    5.502575e-04
1.080000e+00    1.120000e+00    2.084711e-01    5.236729e-04    5.236729e-04
1.120000e+00    1.160000e+00    1.895195e-01    4.993028e-04    4.993028e-04
1.160000e+00    1.200000e+00    1.707190e-01    4.738906e-04    4.738906e-04
1.200000e+00    1.240000e+00    1.565595e-01    4.538130e-04    4.538130e-04
1.240000e+00    1.280000e+00    1.425290e-01    4.330008e-04    4.330008e-04
1.280000e+00    1.320000e+00    1.297349e-01    4.131099e-04    4.131099e-04
1.320000e+00    1.360000e+00    1.184220e-01    3.946875e-04    3.946875e-04
1.360000e+00    1.400000e+00    1.086522e-01    3.780562e-04    3.780562e-04
1.400000e+00    1.440000e+00    9.913097e-02    3.611119e-04    3.611119e-04
1.440000e+00    1.480000e+00    9.095545e-02    3.459007e-04    3.459007e-04
1.480000e+00    1.520000e+00    8.408617e-02    3.325825e-04    3.325825e-04
1.520000e+00    1.560000e+00    7.724715e-02    3.187707e-04    3.187707e-04
1.560000e+00    1.600000e+00    7.097902e-02    3.055640e-04    3.055640e-04
1.600000e+00    1.640000e+00    6.534365e-02    2.931830e-04    2.931830e-04
1.640000e+00    1.680000e+00    6.090927e-02    2.830602e-04    2.830602e-04
1.680000e+00    1.720000e+00    5.566062e-02    2.705896e-04    2.705896e-04
1.720000e+00    1.760000e+00    5.157220e-02    2.604623e-04    2.604623e-04
1.760000e+00    1.800000e+00    4.792577e-02    2.510855e-04    2.510855e-04
1.800000e+00    1.840000e+00    4.414912e-02    2.409895e-04    2.409895e-04
1.840000e+00    1.880000e+00    4.091705e-02    2.320007e-04    2.320007e-04
1.880000e+00    1.920000e+00    3.838877e-02    2.247187e-04    2.247187e-04
1.920000e+00    1.960000e+00    3.531325e-02    2.155291e-04    2.155291e-04
1.960000e+00    2.000000e+00    3.264287e-02    2.072199e-04    2.072199e-04
# END HISTO1D

# BEGIN HISTO1D oldDecHS
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    3.315307e-01    3.920402e-04    3.920402e-04
4.000000e-02    8.000000e-02    9.332563e-01    6.577626e-04    6.577626e-04
8.000000e-02    1.200000e-01    1.389431e+00    8.025779e-04    8.025779e-04
1.200000e-01    1.600000e-01    1.674334e+00    8.810282e-04    8.810282e-04
1.600000e-01    2.000000e-01    1.804655e+00    9.146728e-04    9.146728e-04
2.000000e-01    2.400000e-01    1.815349e+00    9.173791e-04    9.173791e-04
2.400000e-01    2.800000e-01    1.748926e+00    9.004391e-04    9.004391e-04
2.800000e-01    3.200000e-01    1.635078e+00    8.706384e-04    8.706384e-04
3.200000e-01    3.600000e-01    1.498354e+00    8.334432e-04    8.334432e-04
3.600000e-01    4.000000e-01    1.357236e+00    7.932252e-04    7.932252e-04
4.000000e-01    4.400000e-01    1.215957e+00    7.508062e-04    7.508062e-04
4.400000e-01    4.800000e-01    1.083045e+00    7.085851e-04    7.085851e-04
4.800000e-01    5.200000e-01    9.592957e-01    6.668758e-04    6.668758e-04
5.200000e-01    5.600000e-01    8.472530e-01    6.267225e-04    6.267225e-04
5.600000e-01    6.000000e-01    7.453853e-01    5.878400e-04    5.878400e-04
6.000000e-01    6.400000e-01    6.566312e-01    5.517337e-04    5.517337e-04
6.400000e-01    6.800000e-01    5.768130e-01    5.171139e-04    5.171139e-04
6.800000e-01    7.200000e-01    5.071530e-01    4.848843e-04    4.848843e-04
7.200000e-01    7.600000e-01    4.460550e-01    4.547398e-04    4.547398e-04
7.600000e-01    8.000000e-01    3.913907e-01    4.259651e-04    4.259651e-04
8.000000e-01    8.400000e-01    3.447013e-01    3.997516e-04    3.997516e-04
8.400000e-01    8.800000e-01    3.034275e-01    3.750562e-04    3.750562e-04
8.800000e-01    9.200000e-01    2.683827e-01    3.527329e-04    3.527329e-04
9.200000e-01    9.600000e-01    2.372148e-01    3.316192e-04    3.316192e-04
9.600000e-01    1.000000e+00    2.100932e-01    3.120863e-04    3.120863e-04
1.000000e+00    1.040000e+00    1.869798e-01    2.944191e-04    2.944191e-04
1.040000e+00    1.080000e+00    1.657723e-01    2.772200e-04    2.772200e-04
1.080000e+00    1.120000e+00    1.482883e-01    2.621936e-04    2.621936e-04
1.120000e+00    1.160000e+00    1.324515e-01    2.477976e-04    2.477976e-04
1.160000e+00    1.200000e+00    1.187884e-01    2.346691e-04    2.346691e-04
1.200000e+00    1.240000e+00    1.067739e-01    2.224853e-04    2.224853e-04
1.240000e+00    1.280000e+00    9.590777e-02    2.108607e-04    2.108607e-04
1.280000e+00    1.320000e+00    8.664332e-02    2.004178e-04    2.004178e-04
1.320000e+00    1.360000e+00    7.837930e-02    1.906204e-04    1.906204e-04
1.360000e+00    1.400000e+00    7.094373e-02    1.813534e-04    1.813534e-04
1.400000e+00    1.440000e+00    6.462495e-02    1.730887e-04    1.730887e-04
1.440000e+00    1.480000e+00    5.865942e-02    1.649065e-04    1.649065e-04
1.480000e+00    1.520000e+00    5.346950e-02    1.574424e-04    1.574424e-04
1.520000e+00    1.560000e+00    4.916920e-02    1.509786e-04    1.509786e-04
1.560000e+00    1.600000e+00    4.419252e-02    1.431341e-04    1.431341e-04
1.600000e+00    1.640000e+00    4.090148e-02    1.377014e-04    1.377014e-04
1.640000e+00    1.680000e+00    3.731187e-02    1.315201e-04    1.315201e-04
1.680000e+00    1.720000e+00    3.417242e-02    1.258655e-04    1.258655e-04
1.720000e+00    1.760000e+00    3.131065e-02    1.204800e-04    1.204800e-04
1.760000e+00    1.800000e+00    2.877387e-02    1.154962e-04    1.154962e-04
1.800000e+00    1.840000e+00    2.671782e-02    1.112934e-04    1.112934e-04
1.840000e+00    1.880000e+00    2.446569e-02    1.064995e-04    1.064995e-04
1.880000e+00    1.920000e+00    2.255522e-02    1.022568e-04    1.022568e-04
1.920000e+00    1.960000e+00    2.085383e-02    9.832449e-05    9.832449e-05
1.960000e+00    2.000000e+00    1.923496e-02    9.443096e-05    9.443096e-05
# END HISTO1D

# BEGIN HISTO1D newNoDecHS
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Thermal $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.604695e-01	5.935570e-04	5.935570e-04
4.000000e-02	8.000000e-02	9.722650e-01	9.748112e-04	9.748112e-04
8.000000e-02	1.200000e-01	1.373375e+00	1.158571e-03	1.158571e-03
1.200000e-01	1.600000e-01	1.578544e+00	1.242100e-03	1.242100e-03
1.600000e-01	2.000000e-01	1.642921e+00	1.267175e-03	1.267175e-03
2.000000e-01	2.400000e-01	1.619330e+00	1.258044e-03	1.258044e-03
2.400000e-01	2.800000e-01	1.544145e+00	1.228492e-03	1.228492e-03
2.800000e-01	3.200000e-01	1.446225e+00	1.188902e-03	1.188902e-03
3.200000e-01	3.600000e-01	1.335730e+00	1.142582e-03	1.142582e-03
3.600000e-01	4.000000e-01	1.219774e+00	1.091862e-03	1.091862e-03
4.000000e-01	4.400000e-01	1.109134e+00	1.041167e-03	1.041167e-03
4.400000e-01	4.800000e-01	1.003646e+00	9.904178e-04	9.904178e-04
4.800000e-01	5.200000e-01	9.083475e-01	9.422241e-04	9.422241e-04
5.200000e-01	5.600000e-01	8.203280e-01	8.954102e-04	8.954102e-04
5.600000e-01	6.000000e-01	7.385100e-01	8.495841e-04	8.495841e-04
6.000000e-01	6.400000e-01	6.666200e-01	8.071745e-04	8.071745e-04
6.400000e-01	6.800000e-01	5.996352e-01	7.655468e-04	7.655468e-04
6.800000e-01	7.200000e-01	5.421028e-01	7.278954e-04	7.278954e-04
7.200000e-01	7.600000e-01	4.885462e-01	6.910047e-04	6.910047e-04
7.600000e-01	8.000000e-01	4.409495e-01	6.564817e-04	6.564817e-04
8.000000e-01	8.400000e-01	3.987450e-01	6.242748e-04	6.242748e-04
8.400000e-01	8.800000e-01	3.598987e-01	5.930868e-04	5.930868e-04
8.800000e-01	9.200000e-01	3.261385e-01	5.645849e-04	5.645849e-04
9.200000e-01	9.600000e-01	2.940850e-01	5.361231e-04	5.361231e-04
9.600000e-01	1.000000e+00	2.678172e-01	5.116200e-04	5.116200e-04
1.000000e+00	1.040000e+00	2.421918e-01	4.865280e-04	4.865280e-04
1.040000e+00	1.080000e+00	2.199851e-01	4.636869e-04	4.636869e-04
1.080000e+00	1.120000e+00	1.993822e-01	4.414398e-04	4.414398e-04
1.120000e+00	1.160000e+00	1.816959e-01	4.214060e-04	4.214060e-04
1.160000e+00	1.200000e+00	1.646233e-01	4.011195e-04	4.011195e-04
1.200000e+00	1.240000e+00	1.510184e-01	3.841874e-04	3.841874e-04
1.240000e+00	1.280000e+00	1.366492e-01	3.654531e-04	3.654531e-04
1.280000e+00	1.320000e+00	1.245856e-01	3.489490e-04	3.489490e-04
1.320000e+00	1.360000e+00	1.140330e-01	3.338439e-04	3.338439e-04
1.360000e+00	1.400000e+00	1.046053e-01	3.197460e-04	3.197460e-04
1.400000e+00	1.440000e+00	9.563312e-02	3.057260e-04	3.057260e-04
1.440000e+00	1.480000e+00	8.797057e-02	2.932222e-04	2.932222e-04
1.480000e+00	1.520000e+00	8.077132e-02	2.809680e-04	2.809680e-04
1.520000e+00	1.560000e+00	7.369032e-02	2.683696e-04	2.683696e-04
1.560000e+00	1.600000e+00	6.774207e-02	2.573105e-04	2.573105e-04
1.600000e+00	1.640000e+00	6.248973e-02	2.471340e-04	2.471340e-04
1.640000e+00	1.680000e+00	5.761855e-02	2.373063e-04	2.373063e-04
1.680000e+00	1.720000e+00	5.286855e-02	2.273144e-04	2.273144e-04
1.720000e+00	1.760000e+00	4.879392e-02	2.183791e-04	2.183791e-04
1.760000e+00	1.800000e+00	4.522947e-02	2.102514e-04	2.102514e-04
1.800000e+00	1.840000e+00	4.141287e-02	2.011851e-04	2.011851e-04
1.840000e+00	1.880000e+00	3.826870e-02	1.933971e-04	1.933971e-04
1.880000e+00	1.920000e+00	3.601195e-02	1.876081e-04	1.876081e-04
1.920000e+00	1.960000e+00	3.285605e-02	1.791991e-04	1.791991e-04
1.960000e+00	2.000000e+00	3.079772e-02	1.734952e-04	1.734952e-04
# END HISTO1D

# BEGIN HISTO1D newDecHS
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Thermal $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.713100e-01	4.041623e-04	4.041623e-04
4.000000e-02	8.000000e-02	1.031160e+00	6.735197e-04	6.735197e-04
8.000000e-02	1.200000e-01	1.506158e+00	8.139967e-04	8.139967e-04
1.200000e-01	1.600000e-01	1.777247e+00	8.842218e-04	8.842218e-04
1.600000e-01	2.000000e-01	1.880848e+00	9.096290e-04	9.096290e-04
2.000000e-01	2.400000e-01	1.858670e+00	9.042500e-04	9.042500e-04
2.400000e-01	2.800000e-01	1.760200e+00	8.799709e-04	8.799709e-04
2.800000e-01	3.200000e-01	1.621827e+00	8.446749e-04	8.446749e-04
3.200000e-01	3.600000e-01	1.466183e+00	8.031220e-04	8.031220e-04
3.600000e-01	4.000000e-01	1.311857e+00	7.596799e-04	7.596799e-04
4.000000e-01	4.400000e-01	1.162517e+00	7.151334e-04	7.151334e-04
4.400000e-01	4.800000e-01	1.027911e+00	6.724578e-04	6.724578e-04
4.800000e-01	5.200000e-01	9.043400e-01	6.307442e-04	6.307442e-04
5.200000e-01	5.600000e-01	7.949737e-01	5.913761e-04	5.913761e-04
5.600000e-01	6.000000e-01	6.998470e-01	5.548670e-04	5.548670e-04
6.000000e-01	6.400000e-01	6.166070e-01	5.208247e-04	5.208247e-04
6.400000e-01	6.800000e-01	5.426650e-01	4.885998e-04	4.885998e-04
6.800000e-01	7.200000e-01	4.786948e-01	4.588986e-04	4.588986e-04
7.200000e-01	7.600000e-01	4.229317e-01	4.313427e-04	4.313427e-04
7.600000e-01	8.000000e-01	3.741167e-01	4.056868e-04	4.056868e-04
8.000000e-01	8.400000e-01	3.315430e-01	3.819067e-04	3.819067e-04
8.400000e-01	8.800000e-01	2.937920e-01	3.595070e-04	3.595070e-04
8.800000e-01	9.200000e-01	2.618270e-01	3.393865e-04	3.393865e-04
9.200000e-01	9.600000e-01	2.335963e-01	3.205681e-04	3.205681e-04
9.600000e-01	1.000000e+00	2.081975e-01	3.026391e-04	3.026391e-04
1.000000e+00	1.040000e+00	1.859045e-01	2.859778e-04	2.859778e-04
1.040000e+00	1.080000e+00	1.672289e-01	2.712333e-04	2.712333e-04
1.080000e+00	1.120000e+00	1.495001e-01	2.564532e-04	2.564532e-04
1.120000e+00	1.160000e+00	1.346493e-01	2.433825e-04	2.433825e-04
1.160000e+00	1.200000e+00	1.212079e-01	2.309154e-04	2.309154e-04
1.200000e+00	1.240000e+00	1.093256e-01	2.193049e-04	2.193049e-04
1.240000e+00	1.280000e+00	9.872180e-02	2.083982e-04	2.083982e-04
1.280000e+00	1.320000e+00	8.905850e-02	1.979361e-04	1.979361e-04
1.320000e+00	1.360000e+00	8.064412e-02	1.883535e-04	1.883535e-04
1.360000e+00	1.400000e+00	7.303658e-02	1.792493e-04	1.792493e-04
1.400000e+00	1.440000e+00	6.610252e-02	1.705283e-04	1.705283e-04
1.440000e+00	1.480000e+00	6.047947e-02	1.631140e-04	1.631140e-04
1.480000e+00	1.520000e+00	5.507372e-02	1.556537e-04	1.556537e-04
1.520000e+00	1.560000e+00	5.024777e-02	1.486777e-04	1.486777e-04
1.560000e+00	1.600000e+00	4.572760e-02	1.418328e-04	1.418328e-04
1.600000e+00	1.640000e+00	4.181098e-02	1.356227e-04	1.356227e-04
1.640000e+00	1.680000e+00	3.843677e-02	1.300352e-04	1.300352e-04
1.680000e+00	1.720000e+00	3.520865e-02	1.244549e-04	1.244549e-04
1.720000e+00	1.760000e+00	3.246750e-02	1.195121e-04	1.195121e-04
1.760000e+00	1.800000e+00	2.954772e-02	1.140117e-04	1.140117e-04
1.800000e+00	1.840000e+00	2.740180e-02	1.097936e-04	1.097936e-04
1.840000e+00	1.880000e+00	2.506185e-02	1.050011e-04	1.050011e-04
1.880000e+00	1.920000e+00	2.330614e-02	1.012564e-04	1.012564e-04
1.920000e+00	1.960000e+00	2.126666e-02	9.672461e-05	9.672461e-05
1.960000e+00	2.000000e+00	1.986639e-02	9.348606e-05	9.348606e-05
# END HISTO1D



==> images/effectOfDecays/pTpi-LHC-HS.dat <==
# BEGIN PLOT
PlotSize=10.0,6.3
DrawOnly=oldNoDecHS oldDecHS newNoDecHS newDecHS
Title=$\pi^\pm$ transverse momentum at LHC
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
YMin=0.0001
YMax=2.0
LogY=0
RatioPlot=0
RatioPlotSameStyle=1
RatioPlotReference=oldNoDec
RatioPlotYLabel=with/without
Legend=1
LegendXPos=0.4
LegendYPos=0.95
BottomMargin=-0.04
# END PLOT

# BEGIN HISTO1D oldNoDecHS
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    2.838083e-01    6.110119e-04    6.110119e-04
4.000000e-02    8.000000e-02    7.900445e-01    1.019443e-03    1.019443e-03
8.000000e-02    1.200000e-01    1.160440e+00    1.235516e-03    1.235516e-03
1.200000e-01    1.600000e-01    1.388114e+00    1.351293e-03    1.351293e-03
1.600000e-01    2.000000e-01    1.496088e+00    1.402865e-03    1.402865e-03
2.000000e-01    2.400000e-01    1.521731e+00    1.414836e-03    1.414836e-03
2.400000e-01    2.800000e-01    1.498167e+00    1.403839e-03    1.403839e-03
2.800000e-01    3.200000e-01    1.440769e+00    1.376684e-03    1.376684e-03
3.200000e-01    3.600000e-01    1.353569e+00    1.334373e-03    1.334373e-03
3.600000e-01    4.000000e-01    1.263562e+00    1.289245e-03    1.289245e-03
4.000000e-01    4.400000e-01    1.165712e+00    1.238320e-03    1.238320e-03
4.400000e-01    4.800000e-01    1.073232e+00    1.188185e-03    1.188185e-03
4.800000e-01    5.200000e-01    9.804217e-01    1.135648e-03    1.135648e-03
5.200000e-01    5.600000e-01    8.933377e-01    1.084039e-03    1.084039e-03
5.600000e-01    6.000000e-01    8.097620e-01    1.032086e-03    1.032086e-03
6.000000e-01    6.400000e-01    7.331330e-01    9.820384e-04    9.820384e-04
6.400000e-01    6.800000e-01    6.615055e-01    9.328327e-04    9.328327e-04
6.800000e-01    7.200000e-01    5.970063e-01    8.861895e-04    8.861895e-04
7.200000e-01    7.600000e-01    5.371915e-01    8.406237e-04    8.406237e-04
7.600000e-01    8.000000e-01    4.822937e-01    7.965131e-04    7.965131e-04
8.000000e-01    8.400000e-01    4.352415e-01    7.566626e-04    7.566626e-04
8.400000e-01    8.800000e-01    3.913055e-01    7.174557e-04    7.174557e-04
8.800000e-01    9.200000e-01    3.509435e-01    6.794472e-04    6.794472e-04
9.200000e-01    9.600000e-01    3.160670e-01    6.448025e-04    6.448025e-04
9.600000e-01    1.000000e+00    2.838622e-01    6.110699e-04    6.110699e-04
1.000000e+00    1.040000e+00    2.567100e-01    5.811102e-04    5.811102e-04
1.040000e+00    1.080000e+00    2.301747e-01    5.502575e-04    5.502575e-04
1.080000e+00    1.120000e+00    2.084711e-01    5.236729e-04    5.236729e-04
1.120000e+00    1.160000e+00    1.895195e-01    4.993028e-04    4.993028e-04
1.160000e+00    1.200000e+00    1.707190e-01    4.738906e-04    4.738906e-04
1.200000e+00    1.240000e+00    1.565595e-01    4.538130e-04    4.538130e-04
1.240000e+00    1.280000e+00    1.425290e-01    4.330008e-04    4.330008e-04
1.280000e+00    1.320000e+00    1.297349e-01    4.131099e-04    4.131099e-04
1.320000e+00    1.360000e+00    1.184220e-01    3.946875e-04    3.946875e-04
1.360000e+00    1.400000e+00    1.086522e-01    3.780562e-04    3.780562e-04
1.400000e+00    1.440000e+00    9.913097e-02    3.611119e-04    3.611119e-04
1.440000e+00    1.480000e+00    9.095545e-02    3.459007e-04    3.459007e-04
1.480000e+00    1.520000e+00    8.408617e-02    3.325825e-04    3.325825e-04
1.520000e+00    1.560000e+00    7.724715e-02    3.187707e-04    3.187707e-04
1.560000e+00    1.600000e+00    7.097902e-02    3.055640e-04    3.055640e-04
1.600000e+00    1.640000e+00    6.534365e-02    2.931830e-04    2.931830e-04
1.640000e+00    1.680000e+00    6.090927e-02    2.830602e-04    2.830602e-04
1.680000e+00    1.720000e+00    5.566062e-02    2.705896e-04    2.705896e-04
1.720000e+00    1.760000e+00    5.157220e-02    2.604623e-04    2.604623e-04
1.760000e+00    1.800000e+00    4.792577e-02    2.510855e-04    2.510855e-04
1.800000e+00    1.840000e+00    4.414912e-02    2.409895e-04    2.409895e-04
1.840000e+00    1.880000e+00    4.091705e-02    2.320007e-04    2.320007e-04
1.880000e+00    1.920000e+00    3.838877e-02    2.247187e-04    2.247187e-04
1.920000e+00    1.960000e+00    3.531325e-02    2.155291e-04    2.155291e-04
1.960000e+00    2.000000e+00    3.264287e-02    2.072199e-04    2.072199e-04
# END HISTO1D

# BEGIN HISTO1D oldDecHS
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    3.315307e-01    3.920402e-04    3.920402e-04
4.000000e-02    8.000000e-02    9.332563e-01    6.577626e-04    6.577626e-04
8.000000e-02    1.200000e-01    1.389431e+00    8.025779e-04    8.025779e-04
1.200000e-01    1.600000e-01    1.674334e+00    8.810282e-04    8.810282e-04
1.600000e-01    2.000000e-01    1.804655e+00    9.146728e-04    9.146728e-04
2.000000e-01    2.400000e-01    1.815349e+00    9.173791e-04    9.173791e-04
2.400000e-01    2.800000e-01    1.748926e+00    9.004391e-04    9.004391e-04
2.800000e-01    3.200000e-01    1.635078e+00    8.706384e-04    8.706384e-04
3.200000e-01    3.600000e-01    1.498354e+00    8.334432e-04    8.334432e-04
3.600000e-01    4.000000e-01    1.357236e+00    7.932252e-04    7.932252e-04
4.000000e-01    4.400000e-01    1.215957e+00    7.508062e-04    7.508062e-04
4.400000e-01    4.800000e-01    1.083045e+00    7.085851e-04    7.085851e-04
4.800000e-01    5.200000e-01    9.592957e-01    6.668758e-04    6.668758e-04
5.200000e-01    5.600000e-01    8.472530e-01    6.267225e-04    6.267225e-04
5.600000e-01    6.000000e-01    7.453853e-01    5.878400e-04    5.878400e-04
6.000000e-01    6.400000e-01    6.566312e-01    5.517337e-04    5.517337e-04
6.400000e-01    6.800000e-01    5.768130e-01    5.171139e-04    5.171139e-04
6.800000e-01    7.200000e-01    5.071530e-01    4.848843e-04    4.848843e-04
7.200000e-01    7.600000e-01    4.460550e-01    4.547398e-04    4.547398e-04
7.600000e-01    8.000000e-01    3.913907e-01    4.259651e-04    4.259651e-04
8.000000e-01    8.400000e-01    3.447013e-01    3.997516e-04    3.997516e-04
8.400000e-01    8.800000e-01    3.034275e-01    3.750562e-04    3.750562e-04
8.800000e-01    9.200000e-01    2.683827e-01    3.527329e-04    3.527329e-04
9.200000e-01    9.600000e-01    2.372148e-01    3.316192e-04    3.316192e-04
9.600000e-01    1.000000e+00    2.100932e-01    3.120863e-04    3.120863e-04
1.000000e+00    1.040000e+00    1.869798e-01    2.944191e-04    2.944191e-04
1.040000e+00    1.080000e+00    1.657723e-01    2.772200e-04    2.772200e-04
1.080000e+00    1.120000e+00    1.482883e-01    2.621936e-04    2.621936e-04
1.120000e+00    1.160000e+00    1.324515e-01    2.477976e-04    2.477976e-04
1.160000e+00    1.200000e+00    1.187884e-01    2.346691e-04    2.346691e-04
1.200000e+00    1.240000e+00    1.067739e-01    2.224853e-04    2.224853e-04
1.240000e+00    1.280000e+00    9.590777e-02    2.108607e-04    2.108607e-04
1.280000e+00    1.320000e+00    8.664332e-02    2.004178e-04    2.004178e-04
1.320000e+00    1.360000e+00    7.837930e-02    1.906204e-04    1.906204e-04
1.360000e+00    1.400000e+00    7.094373e-02    1.813534e-04    1.813534e-04
1.400000e+00    1.440000e+00    6.462495e-02    1.730887e-04    1.730887e-04
1.440000e+00    1.480000e+00    5.865942e-02    1.649065e-04    1.649065e-04
1.480000e+00    1.520000e+00    5.346950e-02    1.574424e-04    1.574424e-04
1.520000e+00    1.560000e+00    4.916920e-02    1.509786e-04    1.509786e-04
1.560000e+00    1.600000e+00    4.419252e-02    1.431341e-04    1.431341e-04
1.600000e+00    1.640000e+00    4.090148e-02    1.377014e-04    1.377014e-04
1.640000e+00    1.680000e+00    3.731187e-02    1.315201e-04    1.315201e-04
1.680000e+00    1.720000e+00    3.417242e-02    1.258655e-04    1.258655e-04
1.720000e+00    1.760000e+00    3.131065e-02    1.204800e-04    1.204800e-04
1.760000e+00    1.800000e+00    2.877387e-02    1.154962e-04    1.154962e-04
1.800000e+00    1.840000e+00    2.671782e-02    1.112934e-04    1.112934e-04
1.840000e+00    1.880000e+00    2.446569e-02    1.064995e-04    1.064995e-04
1.880000e+00    1.920000e+00    2.255522e-02    1.022568e-04    1.022568e-04
1.920000e+00    1.960000e+00    2.085383e-02    9.832449e-05    9.832449e-05
1.960000e+00    2.000000e+00    1.923496e-02    9.443096e-05    9.443096e-05
# END HISTO1D

# BEGIN HISTO1D newNoDecHS
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Thermal $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.604695e-01	5.935570e-04	5.935570e-04
4.000000e-02	8.000000e-02	9.722650e-01	9.748112e-04	9.748112e-04
8.000000e-02	1.200000e-01	1.373375e+00	1.158571e-03	1.158571e-03
1.200000e-01	1.600000e-01	1.578544e+00	1.242100e-03	1.242100e-03
1.600000e-01	2.000000e-01	1.642921e+00	1.267175e-03	1.267175e-03
2.000000e-01	2.400000e-01	1.619330e+00	1.258044e-03	1.258044e-03
2.400000e-01	2.800000e-01	1.544145e+00	1.228492e-03	1.228492e-03
2.800000e-01	3.200000e-01	1.446225e+00	1.188902e-03	1.188902e-03
3.200000e-01	3.600000e-01	1.335730e+00	1.142582e-03	1.142582e-03
3.600000e-01	4.000000e-01	1.219774e+00	1.091862e-03	1.091862e-03
4.000000e-01	4.400000e-01	1.109134e+00	1.041167e-03	1.041167e-03
4.400000e-01	4.800000e-01	1.003646e+00	9.904178e-04	9.904178e-04
4.800000e-01	5.200000e-01	9.083475e-01	9.422241e-04	9.422241e-04
5.200000e-01	5.600000e-01	8.203280e-01	8.954102e-04	8.954102e-04
5.600000e-01	6.000000e-01	7.385100e-01	8.495841e-04	8.495841e-04
6.000000e-01	6.400000e-01	6.666200e-01	8.071745e-04	8.071745e-04
6.400000e-01	6.800000e-01	5.996352e-01	7.655468e-04	7.655468e-04
6.800000e-01	7.200000e-01	5.421028e-01	7.278954e-04	7.278954e-04
7.200000e-01	7.600000e-01	4.885462e-01	6.910047e-04	6.910047e-04
7.600000e-01	8.000000e-01	4.409495e-01	6.564817e-04	6.564817e-04
8.000000e-01	8.400000e-01	3.987450e-01	6.242748e-04	6.242748e-04
8.400000e-01	8.800000e-01	3.598987e-01	5.930868e-04	5.930868e-04
8.800000e-01	9.200000e-01	3.261385e-01	5.645849e-04	5.645849e-04
9.200000e-01	9.600000e-01	2.940850e-01	5.361231e-04	5.361231e-04
9.600000e-01	1.000000e+00	2.678172e-01	5.116200e-04	5.116200e-04
1.000000e+00	1.040000e+00	2.421918e-01	4.865280e-04	4.865280e-04
1.040000e+00	1.080000e+00	2.199851e-01	4.636869e-04	4.636869e-04
1.080000e+00	1.120000e+00	1.993822e-01	4.414398e-04	4.414398e-04
1.120000e+00	1.160000e+00	1.816959e-01	4.214060e-04	4.214060e-04
1.160000e+00	1.200000e+00	1.646233e-01	4.011195e-04	4.011195e-04
1.200000e+00	1.240000e+00	1.510184e-01	3.841874e-04	3.841874e-04
1.240000e+00	1.280000e+00	1.366492e-01	3.654531e-04	3.654531e-04
1.280000e+00	1.320000e+00	1.245856e-01	3.489490e-04	3.489490e-04
1.320000e+00	1.360000e+00	1.140330e-01	3.338439e-04	3.338439e-04
1.360000e+00	1.400000e+00	1.046053e-01	3.197460e-04	3.197460e-04
1.400000e+00	1.440000e+00	9.563312e-02	3.057260e-04	3.057260e-04
1.440000e+00	1.480000e+00	8.797057e-02	2.932222e-04	2.932222e-04
1.480000e+00	1.520000e+00	8.077132e-02	2.809680e-04	2.809680e-04
1.520000e+00	1.560000e+00	7.369032e-02	2.683696e-04	2.683696e-04
1.560000e+00	1.600000e+00	6.774207e-02	2.573105e-04	2.573105e-04
1.600000e+00	1.640000e+00	6.248973e-02	2.471340e-04	2.471340e-04
1.640000e+00	1.680000e+00	5.761855e-02	2.373063e-04	2.373063e-04
1.680000e+00	1.720000e+00	5.286855e-02	2.273144e-04	2.273144e-04
1.720000e+00	1.760000e+00	4.879392e-02	2.183791e-04	2.183791e-04
1.760000e+00	1.800000e+00	4.522947e-02	2.102514e-04	2.102514e-04
1.800000e+00	1.840000e+00	4.141287e-02	2.011851e-04	2.011851e-04
1.840000e+00	1.880000e+00	3.826870e-02	1.933971e-04	1.933971e-04
1.880000e+00	1.920000e+00	3.601195e-02	1.876081e-04	1.876081e-04
1.920000e+00	1.960000e+00	3.285605e-02	1.791991e-04	1.791991e-04
1.960000e+00	2.000000e+00	3.079772e-02	1.734952e-04	1.734952e-04
# END HISTO1D

# BEGIN HISTO1D newDecHS
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Thermal $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.713100e-01	4.041623e-04	4.041623e-04
4.000000e-02	8.000000e-02	1.031160e+00	6.735197e-04	6.735197e-04
8.000000e-02	1.200000e-01	1.506158e+00	8.139967e-04	8.139967e-04
1.200000e-01	1.600000e-01	1.777247e+00	8.842218e-04	8.842218e-04
1.600000e-01	2.000000e-01	1.880848e+00	9.096290e-04	9.096290e-04
2.000000e-01	2.400000e-01	1.858670e+00	9.042500e-04	9.042500e-04
2.400000e-01	2.800000e-01	1.760200e+00	8.799709e-04	8.799709e-04
2.800000e-01	3.200000e-01	1.621827e+00	8.446749e-04	8.446749e-04
3.200000e-01	3.600000e-01	1.466183e+00	8.031220e-04	8.031220e-04
3.600000e-01	4.000000e-01	1.311857e+00	7.596799e-04	7.596799e-04
4.000000e-01	4.400000e-01	1.162517e+00	7.151334e-04	7.151334e-04
4.400000e-01	4.800000e-01	1.027911e+00	6.724578e-04	6.724578e-04
4.800000e-01	5.200000e-01	9.043400e-01	6.307442e-04	6.307442e-04
5.200000e-01	5.600000e-01	7.949737e-01	5.913761e-04	5.913761e-04
5.600000e-01	6.000000e-01	6.998470e-01	5.548670e-04	5.548670e-04
6.000000e-01	6.400000e-01	6.166070e-01	5.208247e-04	5.208247e-04
6.400000e-01	6.800000e-01	5.426650e-01	4.885998e-04	4.885998e-04
6.800000e-01	7.200000e-01	4.786948e-01	4.588986e-04	4.588986e-04
7.200000e-01	7.600000e-01	4.229317e-01	4.313427e-04	4.313427e-04
7.600000e-01	8.000000e-01	3.741167e-01	4.056868e-04	4.056868e-04
8.000000e-01	8.400000e-01	3.315430e-01	3.819067e-04	3.819067e-04
8.400000e-01	8.800000e-01	2.937920e-01	3.595070e-04	3.595070e-04
8.800000e-01	9.200000e-01	2.618270e-01	3.393865e-04	3.393865e-04
9.200000e-01	9.600000e-01	2.335963e-01	3.205681e-04	3.205681e-04
9.600000e-01	1.000000e+00	2.081975e-01	3.026391e-04	3.026391e-04
1.000000e+00	1.040000e+00	1.859045e-01	2.859778e-04	2.859778e-04
1.040000e+00	1.080000e+00	1.672289e-01	2.712333e-04	2.712333e-04
1.080000e+00	1.120000e+00	1.495001e-01	2.564532e-04	2.564532e-04
1.120000e+00	1.160000e+00	1.346493e-01	2.433825e-04	2.433825e-04
1.160000e+00	1.200000e+00	1.212079e-01	2.309154e-04	2.309154e-04
1.200000e+00	1.240000e+00	1.093256e-01	2.193049e-04	2.193049e-04
1.240000e+00	1.280000e+00	9.872180e-02	2.083982e-04	2.083982e-04
1.280000e+00	1.320000e+00	8.905850e-02	1.979361e-04	1.979361e-04
1.320000e+00	1.360000e+00	8.064412e-02	1.883535e-04	1.883535e-04
1.360000e+00	1.400000e+00	7.303658e-02	1.792493e-04	1.792493e-04
1.400000e+00	1.440000e+00	6.610252e-02	1.705283e-04	1.705283e-04
1.440000e+00	1.480000e+00	6.047947e-02	1.631140e-04	1.631140e-04
1.480000e+00	1.520000e+00	5.507372e-02	1.556537e-04	1.556537e-04
1.520000e+00	1.560000e+00	5.024777e-02	1.486777e-04	1.486777e-04
1.560000e+00	1.600000e+00	4.572760e-02	1.418328e-04	1.418328e-04
1.600000e+00	1.640000e+00	4.181098e-02	1.356227e-04	1.356227e-04
1.640000e+00	1.680000e+00	3.843677e-02	1.300352e-04	1.300352e-04
1.680000e+00	1.720000e+00	3.520865e-02	1.244549e-04	1.244549e-04
1.720000e+00	1.760000e+00	3.246750e-02	1.195121e-04	1.195121e-04
1.760000e+00	1.800000e+00	2.954772e-02	1.140117e-04	1.140117e-04
1.800000e+00	1.840000e+00	2.740180e-02	1.097936e-04	1.097936e-04
1.840000e+00	1.880000e+00	2.506185e-02	1.050011e-04	1.050011e-04
1.880000e+00	1.920000e+00	2.330614e-02	1.012564e-04	1.012564e-04
1.920000e+00	1.960000e+00	2.126666e-02	9.672461e-05	9.672461e-05
1.960000e+00	2.000000e+00	1.986639e-02	9.348606e-05	9.348606e-05
# END HISTO1D



==> images/effectOfDecays/pTpi-LHC-ref1.dat <==
# BEGIN PLOT
PlotSize=10.0,6.3
DrawOnly=oldNoDec oldDec
Title=$\pi^\pm$ transverse momentum at LHC
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
YMin=0.0001
YMax=2.0
LogY=0
MainPlot=0
RatioPlot=1
RatioPlotSameStyle=1
RatioPlotReference=oldNoDec
RatioPlotYLabel=ratio
Legend=1
LegendOnly=text
LegendXPos=0.4
LegendYPos=0.95
TopMargin=-0.04
BottomMargin=-0.04
RatioPlotYSize=1.6
# END PLOT

# BEGIN HISTO1D text
LineColor=white
Title=w/wo (Gaussian)
# END HISTO1D

# BEGIN HISTO1D oldNoDec
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    1.874644e-01    4.969122e-04    4.969122e-04
4.000000e-02    8.000000e-02    5.420180e-01    8.449423e-04    8.449423e-04
8.000000e-02    1.200000e-01    8.438993e-01    1.054303e-03    1.054303e-03
1.200000e-01    1.600000e-01    1.080085e+00    1.192750e-03    1.192750e-03
1.600000e-01    2.000000e-01    1.253473e+00    1.284925e-03    1.284925e-03
2.000000e-01    2.400000e-01    1.367270e+00    1.341984e-03    1.341984e-03
2.400000e-01    2.800000e-01    1.430522e+00    1.372674e-03    1.372674e-03
2.800000e-01    3.200000e-01    1.450557e+00    1.382254e-03    1.382254e-03
3.200000e-01    3.600000e-01    1.438506e+00    1.376500e-03    1.376500e-03
3.600000e-01    4.000000e-01    1.390493e+00    1.353333e-03    1.353333e-03
4.000000e-01    4.400000e-01    1.323372e+00    1.320265e-03    1.320265e-03
4.400000e-01    4.800000e-01    1.244178e+00    1.280152e-03    1.280152e-03
4.800000e-01    5.200000e-01    1.150572e+00    1.231054e-03    1.231054e-03
5.200000e-01    5.600000e-01    1.057088e+00    1.179983e-03    1.179983e-03
5.600000e-01    6.000000e-01    9.569530e-01    1.122705e-03    1.122705e-03
6.000000e-01    6.400000e-01    8.600437e-01    1.064340e-03    1.064340e-03
6.400000e-01    6.800000e-01    7.707307e-01    1.007562e-03    1.007562e-03
6.800000e-01    7.200000e-01    6.825965e-01    9.482052e-04    9.482052e-04
7.200000e-01    7.600000e-01    6.037652e-01    8.917732e-04    8.917732e-04
7.600000e-01    8.000000e-01    5.343902e-01    8.389759e-04    8.389759e-04
8.000000e-01    8.400000e-01    4.693788e-01    7.862887e-04    7.862887e-04
8.400000e-01    8.800000e-01    4.150970e-01    7.394267e-04    7.394267e-04
8.800000e-01    9.200000e-01    3.651712e-01    6.935353e-04    6.935353e-04
9.200000e-01    9.600000e-01    3.237583e-01    6.530263e-04    6.530263e-04
9.600000e-01    1.000000e+00    2.878152e-01    6.157115e-04    6.157115e-04
1.000000e+00    1.040000e+00    2.539707e-01    5.783785e-04    5.783785e-04
1.040000e+00    1.080000e+00    2.266119e-01    5.463383e-04    5.463383e-04
1.080000e+00    1.120000e+00    2.037156e-01    5.180032e-04    5.180032e-04
1.120000e+00    1.160000e+00    1.820745e-01    4.897167e-04    4.897167e-04
1.160000e+00    1.200000e+00    1.638700e-01    4.645901e-04    4.645901e-04
1.200000e+00    1.240000e+00    1.479283e-01    4.414139e-04    4.414139e-04
1.240000e+00    1.280000e+00    1.349766e-01    4.216476e-04    4.216476e-04
1.280000e+00    1.320000e+00    1.220144e-01    4.008906e-04    4.008906e-04
1.320000e+00    1.360000e+00    1.117510e-01    3.836596e-04    3.836596e-04
1.360000e+00    1.400000e+00    1.022977e-01    3.670737e-04    3.670737e-04
1.400000e+00    1.440000e+00    9.380462e-02    3.515058e-04    3.515058e-04
1.440000e+00    1.480000e+00    8.578572e-02    3.361459e-04    3.361459e-04
1.480000e+00    1.520000e+00    7.919067e-02    3.229664e-04    3.229664e-04
1.520000e+00    1.560000e+00    7.259562e-02    3.092256e-04    3.092256e-04
1.560000e+00    1.600000e+00    6.692917e-02    2.969122e-04    2.969122e-04
1.600000e+00    1.640000e+00    6.188048e-02    2.854941e-04    2.854941e-04
1.640000e+00    1.680000e+00    5.680147e-02    2.735270e-04    2.735270e-04
1.680000e+00    1.720000e+00    5.286842e-02    2.638873e-04    2.638873e-04
1.720000e+00    1.760000e+00    4.881945e-02    2.535810e-04    2.535810e-04
1.760000e+00    1.800000e+00    4.566880e-02    2.452619e-04    2.452619e-04
1.800000e+00    1.840000e+00    4.171465e-02    2.344038e-04    2.344038e-04
1.840000e+00    1.880000e+00    3.866673e-02    2.256779e-04    2.256779e-04
1.880000e+00    1.920000e+00    3.595995e-02    2.176356e-04    2.176356e-04
1.920000e+00    1.960000e+00    3.297920e-02    2.084205e-04    2.084205e-04
1.960000e+00    2.000000e+00    3.103507e-02    2.021840e-04    2.021840e-04
# END HISTO1D

# BEGIN HISTO1D oldDec
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    2.977053e-01    3.716419e-04    3.716419e-04
4.000000e-02    8.000000e-02    8.485145e-01    6.274238e-04    6.274238e-04
8.000000e-02    1.200000e-01    1.286892e+00    7.726848e-04    7.726848e-04
1.200000e-01    1.600000e-01    1.585199e+00    8.575773e-04    8.575773e-04
1.600000e-01    2.000000e-01    1.742278e+00    8.990631e-04    8.990631e-04
2.000000e-01    2.400000e-01    1.784679e+00    9.099372e-04    9.099372e-04
2.400000e-01    2.800000e-01    1.747329e+00    9.003652e-04    9.003652e-04
2.800000e-01    3.200000e-01    1.657411e+00    8.768926e-04    8.768926e-04
3.200000e-01    3.600000e-01    1.540069e+00    8.452818e-04    8.452818e-04
3.600000e-01    4.000000e-01    1.407840e+00    8.081797e-04    8.081797e-04
4.000000e-01    4.400000e-01    1.273202e+00    7.685640e-04    7.685640e-04
4.400000e-01    4.800000e-01    1.139696e+00    7.271529e-04    7.271529e-04
4.800000e-01    5.200000e-01    1.013722e+00    6.857896e-04    6.857896e-04
5.200000e-01    5.600000e-01    8.936722e-01    6.439030e-04    6.439030e-04
5.600000e-01    6.000000e-01    7.860875e-01    6.039025e-04    6.039025e-04
6.000000e-01    6.400000e-01    6.886715e-01    5.652459e-04    5.652459e-04
6.400000e-01    6.800000e-01    6.006777e-01    5.279005e-04    5.279005e-04
6.800000e-01    7.200000e-01    5.235003e-01    4.928217e-04    4.928217e-04
7.200000e-01    7.600000e-01    4.565935e-01    4.602525e-04    4.602525e-04
7.600000e-01    8.000000e-01    3.964547e-01    4.288724e-04    4.288724e-04
8.000000e-01    8.400000e-01    3.452640e-01    4.002275e-04    4.002275e-04
8.400000e-01    8.800000e-01    3.017007e-01    3.741274e-04    3.741274e-04
8.800000e-01    9.200000e-01    2.643735e-01    3.502195e-04    3.502195e-04
9.200000e-01    9.600000e-01    2.319250e-01    3.280236e-04    3.280236e-04
9.600000e-01    1.000000e+00    2.042374e-01    3.078216e-04    3.078216e-04
1.000000e+00    1.040000e+00    1.803538e-01    2.892637e-04    2.892637e-04
1.040000e+00    1.080000e+00    1.599427e-01    2.724040e-04    2.724040e-04
1.080000e+00    1.120000e+00    1.426498e-01    2.572568e-04    2.572568e-04
1.120000e+00    1.160000e+00    1.272771e-01    2.430001e-04    2.430001e-04
1.160000e+00    1.200000e+00    1.139712e-01    2.299477e-04    2.299477e-04
1.200000e+00    1.240000e+00    1.023495e-01    2.179086e-04    2.179086e-04
1.240000e+00    1.280000e+00    9.245832e-02    2.071115e-04    2.071115e-04
1.280000e+00    1.320000e+00    8.404335e-02    1.974618e-04    1.974618e-04
1.320000e+00    1.360000e+00    7.569612e-02    1.873994e-04    1.873994e-04
1.360000e+00    1.400000e+00    6.914250e-02    1.791034e-04    1.791034e-04
1.400000e+00    1.440000e+00    6.290250e-02    1.708305e-04    1.708305e-04
1.440000e+00    1.480000e+00    5.767527e-02    1.635785e-04    1.635785e-04
1.480000e+00    1.520000e+00    5.237615e-02    1.558828e-04    1.558828e-04
1.520000e+00    1.560000e+00    4.788010e-02    1.490420e-04    1.490420e-04
1.560000e+00    1.600000e+00    4.359652e-02    1.422189e-04    1.422189e-04
1.600000e+00    1.640000e+00    4.016848e-02    1.365130e-04    1.365130e-04
1.640000e+00    1.680000e+00    3.703222e-02    1.310754e-04    1.310754e-04
1.680000e+00    1.720000e+00    3.400500e-02    1.256038e-04    1.256038e-04
1.720000e+00    1.760000e+00    3.140832e-02    1.207129e-04    1.207129e-04
1.760000e+00    1.800000e+00    2.876990e-02    1.155315e-04    1.155315e-04
1.800000e+00    1.840000e+00    2.673692e-02    1.113748e-04    1.113748e-04
1.840000e+00    1.880000e+00    2.454943e-02    1.067215e-04    1.067215e-04
1.880000e+00    1.920000e+00    2.274656e-02    1.027281e-04    1.027281e-04
1.920000e+00    1.960000e+00    2.093208e-02    9.854567e-05    9.854567e-05
1.960000e+00    2.000000e+00    1.944144e-02    9.497200e-05    9.497200e-05
# END HISTO1D

# BEGIN HISTO1D newNoDec
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.935267e-01	6.206222e-04	6.206222e-04
4.000000e-02	8.000000e-02	1.015494e+00	9.969623e-04	9.969623e-04
8.000000e-02	1.200000e-01	1.401652e+00	1.171279e-03	1.171279e-03
1.200000e-01	1.600000e-01	1.599451e+00	1.251197e-03	1.251197e-03
1.600000e-01	2.000000e-01	1.669695e+00	1.278376e-03	1.278376e-03
2.000000e-01	2.400000e-01	1.647622e+00	1.269898e-03	1.269898e-03
2.400000e-01	2.800000e-01	1.580502e+00	1.243763e-03	1.243763e-03
2.800000e-01	3.200000e-01	1.481065e+00	1.204002e-03	1.204002e-03
3.200000e-01	3.600000e-01	1.369767e+00	1.157880e-03	1.157880e-03
3.600000e-01	4.000000e-01	1.253018e+00	1.107437e-03	1.107437e-03
4.000000e-01	4.400000e-01	1.137250e+00	1.055038e-03	1.055038e-03
4.400000e-01	4.800000e-01	1.022765e+00	1.000525e-03	1.000525e-03
4.800000e-01	5.200000e-01	9.203697e-01	9.491203e-04	9.491203e-04
5.200000e-01	5.600000e-01	8.274670e-01	8.999441e-04	8.999441e-04
5.600000e-01	6.000000e-01	7.390215e-01	8.504888e-04	8.504888e-04
6.000000e-01	6.400000e-01	6.616372e-01	8.047298e-04	8.047298e-04
6.400000e-01	6.800000e-01	5.918480e-01	7.611061e-04	7.611061e-04
6.800000e-01	7.200000e-01	5.300250e-01	7.202583e-04	7.202583e-04
7.200000e-01	7.600000e-01	4.725870e-01	6.801128e-04	6.801128e-04
7.600000e-01	8.000000e-01	4.239970e-01	6.442011e-04	6.442011e-04
8.000000e-01	8.400000e-01	3.797625e-01	6.096718e-04	6.096718e-04
8.400000e-01	8.800000e-01	3.403610e-01	5.771784e-04	5.771784e-04
8.800000e-01	9.200000e-01	3.047750e-01	5.461724e-04	5.461724e-04
9.200000e-01	9.600000e-01	2.735415e-01	5.174301e-04	5.174301e-04
9.600000e-01	1.000000e+00	2.465372e-01	4.912261e-04	4.912261e-04
1.000000e+00	1.040000e+00	2.220553e-01	4.661983e-04	4.661983e-04
1.040000e+00	1.080000e+00	2.015794e-01	4.441844e-04	4.441844e-04
1.080000e+00	1.120000e+00	1.807649e-01	4.206271e-04	4.206271e-04
1.120000e+00	1.160000e+00	1.643275e-01	4.010470e-04	4.010470e-04
1.160000e+00	1.200000e+00	1.497967e-01	3.829052e-04	3.829052e-04
1.200000e+00	1.240000e+00	1.348196e-01	3.632592e-04	3.632592e-04
1.240000e+00	1.280000e+00	1.236127e-01	3.478337e-04	3.478337e-04
1.280000e+00	1.320000e+00	1.125907e-01	3.319643e-04	3.319643e-04
1.320000e+00	1.360000e+00	1.025652e-01	3.168402e-04	3.168402e-04
1.360000e+00	1.400000e+00	9.366820e-02	3.027863e-04	3.027863e-04
1.400000e+00	1.440000e+00	8.600345e-02	2.901336e-04	2.901336e-04
1.440000e+00	1.480000e+00	7.872045e-02	2.775772e-04	2.775772e-04
1.480000e+00	1.520000e+00	7.251700e-02	2.664158e-04	2.664158e-04
1.520000e+00	1.560000e+00	6.697422e-02	2.560319e-04	2.560319e-04
1.560000e+00	1.600000e+00	6.160275e-02	2.455501e-04	2.455501e-04
1.600000e+00	1.640000e+00	5.658950e-02	2.353466e-04	2.353466e-04
1.640000e+00	1.680000e+00	5.230247e-02	2.262566e-04	2.262566e-04
1.680000e+00	1.720000e+00	4.848040e-02	2.178327e-04	2.178327e-04
1.720000e+00	1.760000e+00	4.479630e-02	2.093925e-04	2.093925e-04
1.760000e+00	1.800000e+00	4.162117e-02	2.018354e-04	2.018354e-04
1.800000e+00	1.840000e+00	3.858602e-02	1.943368e-04	1.943368e-04
1.840000e+00	1.880000e+00	3.526995e-02	1.857986e-04	1.857986e-04
1.880000e+00	1.920000e+00	3.307260e-02	1.799179e-04	1.799179e-04
1.920000e+00	1.960000e+00	3.069910e-02	1.733416e-04	1.733416e-04
1.960000e+00	2.000000e+00	2.882377e-02	1.679637e-04	1.679637e-04
# END HISTO1D

# BEGIN HISTO1D newDec
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.852365e-01	4.116790e-04	4.116790e-04
4.000000e-02	8.000000e-02	1.046248e+00	6.784413e-04	6.784413e-04
8.000000e-02	1.200000e-01	1.513900e+00	8.161005e-04	8.161005e-04
1.200000e-01	1.600000e-01	1.784410e+00	8.860174e-04	8.860174e-04
1.600000e-01	2.000000e-01	1.889708e+00	9.117850e-04	9.117850e-04
2.000000e-01	2.400000e-01	1.870444e+00	9.071253e-04	9.071253e-04
2.400000e-01	2.800000e-01	1.772970e+00	8.831729e-04	8.831729e-04
2.800000e-01	3.200000e-01	1.632697e+00	8.475155e-04	8.475155e-04
3.200000e-01	3.600000e-01	1.475641e+00	8.057221e-04	8.057221e-04
3.600000e-01	4.000000e-01	1.317126e+00	7.612173e-04	7.612173e-04
4.000000e-01	4.400000e-01	1.165887e+00	7.161816e-04	7.161816e-04
4.400000e-01	4.800000e-01	1.025106e+00	6.715514e-04	6.715514e-04
4.800000e-01	5.200000e-01	9.010275e-01	6.295990e-04	6.295990e-04
5.200000e-01	5.600000e-01	7.899415e-01	5.895117e-04	5.895117e-04
5.600000e-01	6.000000e-01	6.934908e-01	5.523512e-04	5.523512e-04
6.000000e-01	6.400000e-01	6.076612e-01	5.170419e-04	5.170419e-04
6.400000e-01	6.800000e-01	5.347492e-01	4.850316e-04	4.850316e-04
6.800000e-01	7.200000e-01	4.708538e-01	4.551327e-04	4.551327e-04
7.200000e-01	7.600000e-01	4.149190e-01	4.272447e-04	4.272447e-04
7.600000e-01	8.000000e-01	3.658397e-01	4.011810e-04	4.011810e-04
8.000000e-01	8.400000e-01	3.229120e-01	3.769095e-04	3.769095e-04
8.400000e-01	8.800000e-01	2.861222e-01	3.547896e-04	3.547896e-04
8.800000e-01	9.200000e-01	2.539270e-01	3.342330e-04	3.342330e-04
9.200000e-01	9.600000e-01	2.261850e-01	3.154473e-04	3.154473e-04
9.600000e-01	1.000000e+00	2.015516e-01	2.977749e-04	2.977749e-04
1.000000e+00	1.040000e+00	1.800114e-01	2.814135e-04	2.814135e-04
1.040000e+00	1.080000e+00	1.614369e-01	2.664994e-04	2.664994e-04
1.080000e+00	1.120000e+00	1.453400e-01	2.528643e-04	2.528643e-04
1.120000e+00	1.160000e+00	1.306237e-01	2.397209e-04	2.397209e-04
1.160000e+00	1.200000e+00	1.173218e-01	2.271874e-04	2.271874e-04
1.200000e+00	1.240000e+00	1.058672e-01	2.158120e-04	2.158120e-04
1.240000e+00	1.280000e+00	9.606847e-02	2.055821e-04	2.055821e-04
1.280000e+00	1.320000e+00	8.702955e-02	1.956718e-04	1.956718e-04
1.320000e+00	1.360000e+00	7.898617e-02	1.864106e-04	1.864106e-04
1.360000e+00	1.400000e+00	7.128203e-02	1.770863e-04	1.770863e-04
1.400000e+00	1.440000e+00	6.520342e-02	1.693675e-04	1.693675e-04
1.440000e+00	1.480000e+00	5.939097e-02	1.616424e-04	1.616424e-04
1.480000e+00	1.520000e+00	5.462690e-02	1.550237e-04	1.550237e-04
1.520000e+00	1.560000e+00	4.969215e-02	1.478559e-04	1.478559e-04
1.560000e+00	1.600000e+00	4.559940e-02	1.416363e-04	1.416363e-04
1.600000e+00	1.640000e+00	4.185335e-02	1.356938e-04	1.356938e-04
1.640000e+00	1.680000e+00	3.835982e-02	1.299072e-04	1.299072e-04
1.680000e+00	1.720000e+00	3.545315e-02	1.248885e-04	1.248885e-04
1.720000e+00	1.760000e+00	3.249855e-02	1.195713e-04	1.195713e-04
1.760000e+00	1.800000e+00	3.012067e-02	1.151138e-04	1.151138e-04
1.800000e+00	1.840000e+00	2.777142e-02	1.105335e-04	1.105335e-04
1.840000e+00	1.880000e+00	2.559155e-02	1.061068e-04	1.061068e-04
1.880000e+00	1.920000e+00	2.362502e-02	1.019485e-04	1.019485e-04
1.920000e+00	1.960000e+00	2.179049e-02	9.791032e-05	9.791032e-05
1.960000e+00	2.000000e+00	2.035894e-02	9.463951e-05	9.463951e-05
# END HISTO1D



==> images/effectOfDecays/pTpi-LHC-ref2.dat <==
# BEGIN PLOT
PlotSize=10.0,6.3
DrawOnly=newNoDec newDec
Title=$\pi^\pm$ transverse momentum at LHC
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
YMin=0.0001
YMax=2.0
LogY=0
MainPlot=0
RatioPlot=1
RatioPlotSameStyle=1
RatioPlotReference=newNoDec
RatioPlotYLabel=ratio
Legend=1
LegendOnly=text
LegendXPos=0.4
LegendYPos=0.95
TopMargin=-0.04
BottomMargin=-0.04
RatioPlotYSize=1.6
# END PLOT

# BEGIN HISTO1D text
LineColor=white
Title=w/wo (Thermal)
# END HISTO1D

# BEGIN HISTO1D oldNoDec
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    1.874644e-01    4.969122e-04    4.969122e-04
4.000000e-02    8.000000e-02    5.420180e-01    8.449423e-04    8.449423e-04
8.000000e-02    1.200000e-01    8.438993e-01    1.054303e-03    1.054303e-03
1.200000e-01    1.600000e-01    1.080085e+00    1.192750e-03    1.192750e-03
1.600000e-01    2.000000e-01    1.253473e+00    1.284925e-03    1.284925e-03
2.000000e-01    2.400000e-01    1.367270e+00    1.341984e-03    1.341984e-03
2.400000e-01    2.800000e-01    1.430522e+00    1.372674e-03    1.372674e-03
2.800000e-01    3.200000e-01    1.450557e+00    1.382254e-03    1.382254e-03
3.200000e-01    3.600000e-01    1.438506e+00    1.376500e-03    1.376500e-03
3.600000e-01    4.000000e-01    1.390493e+00    1.353333e-03    1.353333e-03
4.000000e-01    4.400000e-01    1.323372e+00    1.320265e-03    1.320265e-03
4.400000e-01    4.800000e-01    1.244178e+00    1.280152e-03    1.280152e-03
4.800000e-01    5.200000e-01    1.150572e+00    1.231054e-03    1.231054e-03
5.200000e-01    5.600000e-01    1.057088e+00    1.179983e-03    1.179983e-03
5.600000e-01    6.000000e-01    9.569530e-01    1.122705e-03    1.122705e-03
6.000000e-01    6.400000e-01    8.600437e-01    1.064340e-03    1.064340e-03
6.400000e-01    6.800000e-01    7.707307e-01    1.007562e-03    1.007562e-03
6.800000e-01    7.200000e-01    6.825965e-01    9.482052e-04    9.482052e-04
7.200000e-01    7.600000e-01    6.037652e-01    8.917732e-04    8.917732e-04
7.600000e-01    8.000000e-01    5.343902e-01    8.389759e-04    8.389759e-04
8.000000e-01    8.400000e-01    4.693788e-01    7.862887e-04    7.862887e-04
8.400000e-01    8.800000e-01    4.150970e-01    7.394267e-04    7.394267e-04
8.800000e-01    9.200000e-01    3.651712e-01    6.935353e-04    6.935353e-04
9.200000e-01    9.600000e-01    3.237583e-01    6.530263e-04    6.530263e-04
9.600000e-01    1.000000e+00    2.878152e-01    6.157115e-04    6.157115e-04
1.000000e+00    1.040000e+00    2.539707e-01    5.783785e-04    5.783785e-04
1.040000e+00    1.080000e+00    2.266119e-01    5.463383e-04    5.463383e-04
1.080000e+00    1.120000e+00    2.037156e-01    5.180032e-04    5.180032e-04
1.120000e+00    1.160000e+00    1.820745e-01    4.897167e-04    4.897167e-04
1.160000e+00    1.200000e+00    1.638700e-01    4.645901e-04    4.645901e-04
1.200000e+00    1.240000e+00    1.479283e-01    4.414139e-04    4.414139e-04
1.240000e+00    1.280000e+00    1.349766e-01    4.216476e-04    4.216476e-04
1.280000e+00    1.320000e+00    1.220144e-01    4.008906e-04    4.008906e-04
1.320000e+00    1.360000e+00    1.117510e-01    3.836596e-04    3.836596e-04
1.360000e+00    1.400000e+00    1.022977e-01    3.670737e-04    3.670737e-04
1.400000e+00    1.440000e+00    9.380462e-02    3.515058e-04    3.515058e-04
1.440000e+00    1.480000e+00    8.578572e-02    3.361459e-04    3.361459e-04
1.480000e+00    1.520000e+00    7.919067e-02    3.229664e-04    3.229664e-04
1.520000e+00    1.560000e+00    7.259562e-02    3.092256e-04    3.092256e-04
1.560000e+00    1.600000e+00    6.692917e-02    2.969122e-04    2.969122e-04
1.600000e+00    1.640000e+00    6.188048e-02    2.854941e-04    2.854941e-04
1.640000e+00    1.680000e+00    5.680147e-02    2.735270e-04    2.735270e-04
1.680000e+00    1.720000e+00    5.286842e-02    2.638873e-04    2.638873e-04
1.720000e+00    1.760000e+00    4.881945e-02    2.535810e-04    2.535810e-04
1.760000e+00    1.800000e+00    4.566880e-02    2.452619e-04    2.452619e-04
1.800000e+00    1.840000e+00    4.171465e-02    2.344038e-04    2.344038e-04
1.840000e+00    1.880000e+00    3.866673e-02    2.256779e-04    2.256779e-04
1.880000e+00    1.920000e+00    3.595995e-02    2.176356e-04    2.176356e-04
1.920000e+00    1.960000e+00    3.297920e-02    2.084205e-04    2.084205e-04
1.960000e+00    2.000000e+00    3.103507e-02    2.021840e-04    2.021840e-04
# END HISTO1D

# BEGIN HISTO1D oldDec
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    2.977053e-01    3.716419e-04    3.716419e-04
4.000000e-02    8.000000e-02    8.485145e-01    6.274238e-04    6.274238e-04
8.000000e-02    1.200000e-01    1.286892e+00    7.726848e-04    7.726848e-04
1.200000e-01    1.600000e-01    1.585199e+00    8.575773e-04    8.575773e-04
1.600000e-01    2.000000e-01    1.742278e+00    8.990631e-04    8.990631e-04
2.000000e-01    2.400000e-01    1.784679e+00    9.099372e-04    9.099372e-04
2.400000e-01    2.800000e-01    1.747329e+00    9.003652e-04    9.003652e-04
2.800000e-01    3.200000e-01    1.657411e+00    8.768926e-04    8.768926e-04
3.200000e-01    3.600000e-01    1.540069e+00    8.452818e-04    8.452818e-04
3.600000e-01    4.000000e-01    1.407840e+00    8.081797e-04    8.081797e-04
4.000000e-01    4.400000e-01    1.273202e+00    7.685640e-04    7.685640e-04
4.400000e-01    4.800000e-01    1.139696e+00    7.271529e-04    7.271529e-04
4.800000e-01    5.200000e-01    1.013722e+00    6.857896e-04    6.857896e-04
5.200000e-01    5.600000e-01    8.936722e-01    6.439030e-04    6.439030e-04
5.600000e-01    6.000000e-01    7.860875e-01    6.039025e-04    6.039025e-04
6.000000e-01    6.400000e-01    6.886715e-01    5.652459e-04    5.652459e-04
6.400000e-01    6.800000e-01    6.006777e-01    5.279005e-04    5.279005e-04
6.800000e-01    7.200000e-01    5.235003e-01    4.928217e-04    4.928217e-04
7.200000e-01    7.600000e-01    4.565935e-01    4.602525e-04    4.602525e-04
7.600000e-01    8.000000e-01    3.964547e-01    4.288724e-04    4.288724e-04
8.000000e-01    8.400000e-01    3.452640e-01    4.002275e-04    4.002275e-04
8.400000e-01    8.800000e-01    3.017007e-01    3.741274e-04    3.741274e-04
8.800000e-01    9.200000e-01    2.643735e-01    3.502195e-04    3.502195e-04
9.200000e-01    9.600000e-01    2.319250e-01    3.280236e-04    3.280236e-04
9.600000e-01    1.000000e+00    2.042374e-01    3.078216e-04    3.078216e-04
1.000000e+00    1.040000e+00    1.803538e-01    2.892637e-04    2.892637e-04
1.040000e+00    1.080000e+00    1.599427e-01    2.724040e-04    2.724040e-04
1.080000e+00    1.120000e+00    1.426498e-01    2.572568e-04    2.572568e-04
1.120000e+00    1.160000e+00    1.272771e-01    2.430001e-04    2.430001e-04
1.160000e+00    1.200000e+00    1.139712e-01    2.299477e-04    2.299477e-04
1.200000e+00    1.240000e+00    1.023495e-01    2.179086e-04    2.179086e-04
1.240000e+00    1.280000e+00    9.245832e-02    2.071115e-04    2.071115e-04
1.280000e+00    1.320000e+00    8.404335e-02    1.974618e-04    1.974618e-04
1.320000e+00    1.360000e+00    7.569612e-02    1.873994e-04    1.873994e-04
1.360000e+00    1.400000e+00    6.914250e-02    1.791034e-04    1.791034e-04
1.400000e+00    1.440000e+00    6.290250e-02    1.708305e-04    1.708305e-04
1.440000e+00    1.480000e+00    5.767527e-02    1.635785e-04    1.635785e-04
1.480000e+00    1.520000e+00    5.237615e-02    1.558828e-04    1.558828e-04
1.520000e+00    1.560000e+00    4.788010e-02    1.490420e-04    1.490420e-04
1.560000e+00    1.600000e+00    4.359652e-02    1.422189e-04    1.422189e-04
1.600000e+00    1.640000e+00    4.016848e-02    1.365130e-04    1.365130e-04
1.640000e+00    1.680000e+00    3.703222e-02    1.310754e-04    1.310754e-04
1.680000e+00    1.720000e+00    3.400500e-02    1.256038e-04    1.256038e-04
1.720000e+00    1.760000e+00    3.140832e-02    1.207129e-04    1.207129e-04
1.760000e+00    1.800000e+00    2.876990e-02    1.155315e-04    1.155315e-04
1.800000e+00    1.840000e+00    2.673692e-02    1.113748e-04    1.113748e-04
1.840000e+00    1.880000e+00    2.454943e-02    1.067215e-04    1.067215e-04
1.880000e+00    1.920000e+00    2.274656e-02    1.027281e-04    1.027281e-04
1.920000e+00    1.960000e+00    2.093208e-02    9.854567e-05    9.854567e-05
1.960000e+00    2.000000e+00    1.944144e-02    9.497200e-05    9.497200e-05
# END HISTO1D

# BEGIN HISTO1D newNoDec
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.935267e-01	6.206222e-04	6.206222e-04
4.000000e-02	8.000000e-02	1.015494e+00	9.969623e-04	9.969623e-04
8.000000e-02	1.200000e-01	1.401652e+00	1.171279e-03	1.171279e-03
1.200000e-01	1.600000e-01	1.599451e+00	1.251197e-03	1.251197e-03
1.600000e-01	2.000000e-01	1.669695e+00	1.278376e-03	1.278376e-03
2.000000e-01	2.400000e-01	1.647622e+00	1.269898e-03	1.269898e-03
2.400000e-01	2.800000e-01	1.580502e+00	1.243763e-03	1.243763e-03
2.800000e-01	3.200000e-01	1.481065e+00	1.204002e-03	1.204002e-03
3.200000e-01	3.600000e-01	1.369767e+00	1.157880e-03	1.157880e-03
3.600000e-01	4.000000e-01	1.253018e+00	1.107437e-03	1.107437e-03
4.000000e-01	4.400000e-01	1.137250e+00	1.055038e-03	1.055038e-03
4.400000e-01	4.800000e-01	1.022765e+00	1.000525e-03	1.000525e-03
4.800000e-01	5.200000e-01	9.203697e-01	9.491203e-04	9.491203e-04
5.200000e-01	5.600000e-01	8.274670e-01	8.999441e-04	8.999441e-04
5.600000e-01	6.000000e-01	7.390215e-01	8.504888e-04	8.504888e-04
6.000000e-01	6.400000e-01	6.616372e-01	8.047298e-04	8.047298e-04
6.400000e-01	6.800000e-01	5.918480e-01	7.611061e-04	7.611061e-04
6.800000e-01	7.200000e-01	5.300250e-01	7.202583e-04	7.202583e-04
7.200000e-01	7.600000e-01	4.725870e-01	6.801128e-04	6.801128e-04
7.600000e-01	8.000000e-01	4.239970e-01	6.442011e-04	6.442011e-04
8.000000e-01	8.400000e-01	3.797625e-01	6.096718e-04	6.096718e-04
8.400000e-01	8.800000e-01	3.403610e-01	5.771784e-04	5.771784e-04
8.800000e-01	9.200000e-01	3.047750e-01	5.461724e-04	5.461724e-04
9.200000e-01	9.600000e-01	2.735415e-01	5.174301e-04	5.174301e-04
9.600000e-01	1.000000e+00	2.465372e-01	4.912261e-04	4.912261e-04
1.000000e+00	1.040000e+00	2.220553e-01	4.661983e-04	4.661983e-04
1.040000e+00	1.080000e+00	2.015794e-01	4.441844e-04	4.441844e-04
1.080000e+00	1.120000e+00	1.807649e-01	4.206271e-04	4.206271e-04
1.120000e+00	1.160000e+00	1.643275e-01	4.010470e-04	4.010470e-04
1.160000e+00	1.200000e+00	1.497967e-01	3.829052e-04	3.829052e-04
1.200000e+00	1.240000e+00	1.348196e-01	3.632592e-04	3.632592e-04
1.240000e+00	1.280000e+00	1.236127e-01	3.478337e-04	3.478337e-04
1.280000e+00	1.320000e+00	1.125907e-01	3.319643e-04	3.319643e-04
1.320000e+00	1.360000e+00	1.025652e-01	3.168402e-04	3.168402e-04
1.360000e+00	1.400000e+00	9.366820e-02	3.027863e-04	3.027863e-04
1.400000e+00	1.440000e+00	8.600345e-02	2.901336e-04	2.901336e-04
1.440000e+00	1.480000e+00	7.872045e-02	2.775772e-04	2.775772e-04
1.480000e+00	1.520000e+00	7.251700e-02	2.664158e-04	2.664158e-04
1.520000e+00	1.560000e+00	6.697422e-02	2.560319e-04	2.560319e-04
1.560000e+00	1.600000e+00	6.160275e-02	2.455501e-04	2.455501e-04
1.600000e+00	1.640000e+00	5.658950e-02	2.353466e-04	2.353466e-04
1.640000e+00	1.680000e+00	5.230247e-02	2.262566e-04	2.262566e-04
1.680000e+00	1.720000e+00	4.848040e-02	2.178327e-04	2.178327e-04
1.720000e+00	1.760000e+00	4.479630e-02	2.093925e-04	2.093925e-04
1.760000e+00	1.800000e+00	4.162117e-02	2.018354e-04	2.018354e-04
1.800000e+00	1.840000e+00	3.858602e-02	1.943368e-04	1.943368e-04
1.840000e+00	1.880000e+00	3.526995e-02	1.857986e-04	1.857986e-04
1.880000e+00	1.920000e+00	3.307260e-02	1.799179e-04	1.799179e-04
1.920000e+00	1.960000e+00	3.069910e-02	1.733416e-04	1.733416e-04
1.960000e+00	2.000000e+00	2.882377e-02	1.679637e-04	1.679637e-04
# END HISTO1D

# BEGIN HISTO1D newDec
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.852365e-01	4.116790e-04	4.116790e-04
4.000000e-02	8.000000e-02	1.046248e+00	6.784413e-04	6.784413e-04
8.000000e-02	1.200000e-01	1.513900e+00	8.161005e-04	8.161005e-04
1.200000e-01	1.600000e-01	1.784410e+00	8.860174e-04	8.860174e-04
1.600000e-01	2.000000e-01	1.889708e+00	9.117850e-04	9.117850e-04
2.000000e-01	2.400000e-01	1.870444e+00	9.071253e-04	9.071253e-04
2.400000e-01	2.800000e-01	1.772970e+00	8.831729e-04	8.831729e-04
2.800000e-01	3.200000e-01	1.632697e+00	8.475155e-04	8.475155e-04
3.200000e-01	3.600000e-01	1.475641e+00	8.057221e-04	8.057221e-04
3.600000e-01	4.000000e-01	1.317126e+00	7.612173e-04	7.612173e-04
4.000000e-01	4.400000e-01	1.165887e+00	7.161816e-04	7.161816e-04
4.400000e-01	4.800000e-01	1.025106e+00	6.715514e-04	6.715514e-04
4.800000e-01	5.200000e-01	9.010275e-01	6.295990e-04	6.295990e-04
5.200000e-01	5.600000e-01	7.899415e-01	5.895117e-04	5.895117e-04
5.600000e-01	6.000000e-01	6.934908e-01	5.523512e-04	5.523512e-04
6.000000e-01	6.400000e-01	6.076612e-01	5.170419e-04	5.170419e-04
6.400000e-01	6.800000e-01	5.347492e-01	4.850316e-04	4.850316e-04
6.800000e-01	7.200000e-01	4.708538e-01	4.551327e-04	4.551327e-04
7.200000e-01	7.600000e-01	4.149190e-01	4.272447e-04	4.272447e-04
7.600000e-01	8.000000e-01	3.658397e-01	4.011810e-04	4.011810e-04
8.000000e-01	8.400000e-01	3.229120e-01	3.769095e-04	3.769095e-04
8.400000e-01	8.800000e-01	2.861222e-01	3.547896e-04	3.547896e-04
8.800000e-01	9.200000e-01	2.539270e-01	3.342330e-04	3.342330e-04
9.200000e-01	9.600000e-01	2.261850e-01	3.154473e-04	3.154473e-04
9.600000e-01	1.000000e+00	2.015516e-01	2.977749e-04	2.977749e-04
1.000000e+00	1.040000e+00	1.800114e-01	2.814135e-04	2.814135e-04
1.040000e+00	1.080000e+00	1.614369e-01	2.664994e-04	2.664994e-04
1.080000e+00	1.120000e+00	1.453400e-01	2.528643e-04	2.528643e-04
1.120000e+00	1.160000e+00	1.306237e-01	2.397209e-04	2.397209e-04
1.160000e+00	1.200000e+00	1.173218e-01	2.271874e-04	2.271874e-04
1.200000e+00	1.240000e+00	1.058672e-01	2.158120e-04	2.158120e-04
1.240000e+00	1.280000e+00	9.606847e-02	2.055821e-04	2.055821e-04
1.280000e+00	1.320000e+00	8.702955e-02	1.956718e-04	1.956718e-04
1.320000e+00	1.360000e+00	7.898617e-02	1.864106e-04	1.864106e-04
1.360000e+00	1.400000e+00	7.128203e-02	1.770863e-04	1.770863e-04
1.400000e+00	1.440000e+00	6.520342e-02	1.693675e-04	1.693675e-04
1.440000e+00	1.480000e+00	5.939097e-02	1.616424e-04	1.616424e-04
1.480000e+00	1.520000e+00	5.462690e-02	1.550237e-04	1.550237e-04
1.520000e+00	1.560000e+00	4.969215e-02	1.478559e-04	1.478559e-04
1.560000e+00	1.600000e+00	4.559940e-02	1.416363e-04	1.416363e-04
1.600000e+00	1.640000e+00	4.185335e-02	1.356938e-04	1.356938e-04
1.640000e+00	1.680000e+00	3.835982e-02	1.299072e-04	1.299072e-04
1.680000e+00	1.720000e+00	3.545315e-02	1.248885e-04	1.248885e-04
1.720000e+00	1.760000e+00	3.249855e-02	1.195713e-04	1.195713e-04
1.760000e+00	1.800000e+00	3.012067e-02	1.151138e-04	1.151138e-04
1.800000e+00	1.840000e+00	2.777142e-02	1.105335e-04	1.105335e-04
1.840000e+00	1.880000e+00	2.559155e-02	1.061068e-04	1.061068e-04
1.880000e+00	1.920000e+00	2.362502e-02	1.019485e-04	1.019485e-04
1.920000e+00	1.960000e+00	2.179049e-02	9.791032e-05	9.791032e-05
1.960000e+00	2.000000e+00	2.035894e-02	9.463951e-05	9.463951e-05
# END HISTO1D



==> images/effectOfDecays/pTpi-LHC-ref3.dat <==
# BEGIN PLOT
PlotSize=10.0,6.3
DrawOnly=oldNoDec newNoDec
Title=$\pi^\pm$ transverse momentum at LHC
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
YMin=0.0001
YMax=2.0
LogY=0
MainPlot=0
RatioPlot=1
RatioPlotSameStyle=1
RatioPlotReference=oldNoDec
RatioPlotYLabel=ratio
Legend=1
LegendOnly=text
LegendXPos=0.4
LegendYPos=0.95
TopMargin=-0.04
BottomMargin=-0.04
RatioPlotYSize=1.6
# END PLOT

# BEGIN HISTO1D text
LineColor=white
Title=Thermal/Gaussian (wo)
# END HISTO1D

# BEGIN HISTO1D oldNoDec
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    1.874644e-01    4.969122e-04    4.969122e-04
4.000000e-02    8.000000e-02    5.420180e-01    8.449423e-04    8.449423e-04
8.000000e-02    1.200000e-01    8.438993e-01    1.054303e-03    1.054303e-03
1.200000e-01    1.600000e-01    1.080085e+00    1.192750e-03    1.192750e-03
1.600000e-01    2.000000e-01    1.253473e+00    1.284925e-03    1.284925e-03
2.000000e-01    2.400000e-01    1.367270e+00    1.341984e-03    1.341984e-03
2.400000e-01    2.800000e-01    1.430522e+00    1.372674e-03    1.372674e-03
2.800000e-01    3.200000e-01    1.450557e+00    1.382254e-03    1.382254e-03
3.200000e-01    3.600000e-01    1.438506e+00    1.376500e-03    1.376500e-03
3.600000e-01    4.000000e-01    1.390493e+00    1.353333e-03    1.353333e-03
4.000000e-01    4.400000e-01    1.323372e+00    1.320265e-03    1.320265e-03
4.400000e-01    4.800000e-01    1.244178e+00    1.280152e-03    1.280152e-03
4.800000e-01    5.200000e-01    1.150572e+00    1.231054e-03    1.231054e-03
5.200000e-01    5.600000e-01    1.057088e+00    1.179983e-03    1.179983e-03
5.600000e-01    6.000000e-01    9.569530e-01    1.122705e-03    1.122705e-03
6.000000e-01    6.400000e-01    8.600437e-01    1.064340e-03    1.064340e-03
6.400000e-01    6.800000e-01    7.707307e-01    1.007562e-03    1.007562e-03
6.800000e-01    7.200000e-01    6.825965e-01    9.482052e-04    9.482052e-04
7.200000e-01    7.600000e-01    6.037652e-01    8.917732e-04    8.917732e-04
7.600000e-01    8.000000e-01    5.343902e-01    8.389759e-04    8.389759e-04
8.000000e-01    8.400000e-01    4.693788e-01    7.862887e-04    7.862887e-04
8.400000e-01    8.800000e-01    4.150970e-01    7.394267e-04    7.394267e-04
8.800000e-01    9.200000e-01    3.651712e-01    6.935353e-04    6.935353e-04
9.200000e-01    9.600000e-01    3.237583e-01    6.530263e-04    6.530263e-04
9.600000e-01    1.000000e+00    2.878152e-01    6.157115e-04    6.157115e-04
1.000000e+00    1.040000e+00    2.539707e-01    5.783785e-04    5.783785e-04
1.040000e+00    1.080000e+00    2.266119e-01    5.463383e-04    5.463383e-04
1.080000e+00    1.120000e+00    2.037156e-01    5.180032e-04    5.180032e-04
1.120000e+00    1.160000e+00    1.820745e-01    4.897167e-04    4.897167e-04
1.160000e+00    1.200000e+00    1.638700e-01    4.645901e-04    4.645901e-04
1.200000e+00    1.240000e+00    1.479283e-01    4.414139e-04    4.414139e-04
1.240000e+00    1.280000e+00    1.349766e-01    4.216476e-04    4.216476e-04
1.280000e+00    1.320000e+00    1.220144e-01    4.008906e-04    4.008906e-04
1.320000e+00    1.360000e+00    1.117510e-01    3.836596e-04    3.836596e-04
1.360000e+00    1.400000e+00    1.022977e-01    3.670737e-04    3.670737e-04
1.400000e+00    1.440000e+00    9.380462e-02    3.515058e-04    3.515058e-04
1.440000e+00    1.480000e+00    8.578572e-02    3.361459e-04    3.361459e-04
1.480000e+00    1.520000e+00    7.919067e-02    3.229664e-04    3.229664e-04
1.520000e+00    1.560000e+00    7.259562e-02    3.092256e-04    3.092256e-04
1.560000e+00    1.600000e+00    6.692917e-02    2.969122e-04    2.969122e-04
1.600000e+00    1.640000e+00    6.188048e-02    2.854941e-04    2.854941e-04
1.640000e+00    1.680000e+00    5.680147e-02    2.735270e-04    2.735270e-04
1.680000e+00    1.720000e+00    5.286842e-02    2.638873e-04    2.638873e-04
1.720000e+00    1.760000e+00    4.881945e-02    2.535810e-04    2.535810e-04
1.760000e+00    1.800000e+00    4.566880e-02    2.452619e-04    2.452619e-04
1.800000e+00    1.840000e+00    4.171465e-02    2.344038e-04    2.344038e-04
1.840000e+00    1.880000e+00    3.866673e-02    2.256779e-04    2.256779e-04
1.880000e+00    1.920000e+00    3.595995e-02    2.176356e-04    2.176356e-04
1.920000e+00    1.960000e+00    3.297920e-02    2.084205e-04    2.084205e-04
1.960000e+00    2.000000e+00    3.103507e-02    2.021840e-04    2.021840e-04
# END HISTO1D

# BEGIN HISTO1D oldDec
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    2.977053e-01    3.716419e-04    3.716419e-04
4.000000e-02    8.000000e-02    8.485145e-01    6.274238e-04    6.274238e-04
8.000000e-02    1.200000e-01    1.286892e+00    7.726848e-04    7.726848e-04
1.200000e-01    1.600000e-01    1.585199e+00    8.575773e-04    8.575773e-04
1.600000e-01    2.000000e-01    1.742278e+00    8.990631e-04    8.990631e-04
2.000000e-01    2.400000e-01    1.784679e+00    9.099372e-04    9.099372e-04
2.400000e-01    2.800000e-01    1.747329e+00    9.003652e-04    9.003652e-04
2.800000e-01    3.200000e-01    1.657411e+00    8.768926e-04    8.768926e-04
3.200000e-01    3.600000e-01    1.540069e+00    8.452818e-04    8.452818e-04
3.600000e-01    4.000000e-01    1.407840e+00    8.081797e-04    8.081797e-04
4.000000e-01    4.400000e-01    1.273202e+00    7.685640e-04    7.685640e-04
4.400000e-01    4.800000e-01    1.139696e+00    7.271529e-04    7.271529e-04
4.800000e-01    5.200000e-01    1.013722e+00    6.857896e-04    6.857896e-04
5.200000e-01    5.600000e-01    8.936722e-01    6.439030e-04    6.439030e-04
5.600000e-01    6.000000e-01    7.860875e-01    6.039025e-04    6.039025e-04
6.000000e-01    6.400000e-01    6.886715e-01    5.652459e-04    5.652459e-04
6.400000e-01    6.800000e-01    6.006777e-01    5.279005e-04    5.279005e-04
6.800000e-01    7.200000e-01    5.235003e-01    4.928217e-04    4.928217e-04
7.200000e-01    7.600000e-01    4.565935e-01    4.602525e-04    4.602525e-04
7.600000e-01    8.000000e-01    3.964547e-01    4.288724e-04    4.288724e-04
8.000000e-01    8.400000e-01    3.452640e-01    4.002275e-04    4.002275e-04
8.400000e-01    8.800000e-01    3.017007e-01    3.741274e-04    3.741274e-04
8.800000e-01    9.200000e-01    2.643735e-01    3.502195e-04    3.502195e-04
9.200000e-01    9.600000e-01    2.319250e-01    3.280236e-04    3.280236e-04
9.600000e-01    1.000000e+00    2.042374e-01    3.078216e-04    3.078216e-04
1.000000e+00    1.040000e+00    1.803538e-01    2.892637e-04    2.892637e-04
1.040000e+00    1.080000e+00    1.599427e-01    2.724040e-04    2.724040e-04
1.080000e+00    1.120000e+00    1.426498e-01    2.572568e-04    2.572568e-04
1.120000e+00    1.160000e+00    1.272771e-01    2.430001e-04    2.430001e-04
1.160000e+00    1.200000e+00    1.139712e-01    2.299477e-04    2.299477e-04
1.200000e+00    1.240000e+00    1.023495e-01    2.179086e-04    2.179086e-04
1.240000e+00    1.280000e+00    9.245832e-02    2.071115e-04    2.071115e-04
1.280000e+00    1.320000e+00    8.404335e-02    1.974618e-04    1.974618e-04
1.320000e+00    1.360000e+00    7.569612e-02    1.873994e-04    1.873994e-04
1.360000e+00    1.400000e+00    6.914250e-02    1.791034e-04    1.791034e-04
1.400000e+00    1.440000e+00    6.290250e-02    1.708305e-04    1.708305e-04
1.440000e+00    1.480000e+00    5.767527e-02    1.635785e-04    1.635785e-04
1.480000e+00    1.520000e+00    5.237615e-02    1.558828e-04    1.558828e-04
1.520000e+00    1.560000e+00    4.788010e-02    1.490420e-04    1.490420e-04
1.560000e+00    1.600000e+00    4.359652e-02    1.422189e-04    1.422189e-04
1.600000e+00    1.640000e+00    4.016848e-02    1.365130e-04    1.365130e-04
1.640000e+00    1.680000e+00    3.703222e-02    1.310754e-04    1.310754e-04
1.680000e+00    1.720000e+00    3.400500e-02    1.256038e-04    1.256038e-04
1.720000e+00    1.760000e+00    3.140832e-02    1.207129e-04    1.207129e-04
1.760000e+00    1.800000e+00    2.876990e-02    1.155315e-04    1.155315e-04
1.800000e+00    1.840000e+00    2.673692e-02    1.113748e-04    1.113748e-04
1.840000e+00    1.880000e+00    2.454943e-02    1.067215e-04    1.067215e-04
1.880000e+00    1.920000e+00    2.274656e-02    1.027281e-04    1.027281e-04
1.920000e+00    1.960000e+00    2.093208e-02    9.854567e-05    9.854567e-05
1.960000e+00    2.000000e+00    1.944144e-02    9.497200e-05    9.497200e-05
# END HISTO1D

# BEGIN HISTO1D newNoDec
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.935267e-01	6.206222e-04	6.206222e-04
4.000000e-02	8.000000e-02	1.015494e+00	9.969623e-04	9.969623e-04
8.000000e-02	1.200000e-01	1.401652e+00	1.171279e-03	1.171279e-03
1.200000e-01	1.600000e-01	1.599451e+00	1.251197e-03	1.251197e-03
1.600000e-01	2.000000e-01	1.669695e+00	1.278376e-03	1.278376e-03
2.000000e-01	2.400000e-01	1.647622e+00	1.269898e-03	1.269898e-03
2.400000e-01	2.800000e-01	1.580502e+00	1.243763e-03	1.243763e-03
2.800000e-01	3.200000e-01	1.481065e+00	1.204002e-03	1.204002e-03
3.200000e-01	3.600000e-01	1.369767e+00	1.157880e-03	1.157880e-03
3.600000e-01	4.000000e-01	1.253018e+00	1.107437e-03	1.107437e-03
4.000000e-01	4.400000e-01	1.137250e+00	1.055038e-03	1.055038e-03
4.400000e-01	4.800000e-01	1.022765e+00	1.000525e-03	1.000525e-03
4.800000e-01	5.200000e-01	9.203697e-01	9.491203e-04	9.491203e-04
5.200000e-01	5.600000e-01	8.274670e-01	8.999441e-04	8.999441e-04
5.600000e-01	6.000000e-01	7.390215e-01	8.504888e-04	8.504888e-04
6.000000e-01	6.400000e-01	6.616372e-01	8.047298e-04	8.047298e-04
6.400000e-01	6.800000e-01	5.918480e-01	7.611061e-04	7.611061e-04
6.800000e-01	7.200000e-01	5.300250e-01	7.202583e-04	7.202583e-04
7.200000e-01	7.600000e-01	4.725870e-01	6.801128e-04	6.801128e-04
7.600000e-01	8.000000e-01	4.239970e-01	6.442011e-04	6.442011e-04
8.000000e-01	8.400000e-01	3.797625e-01	6.096718e-04	6.096718e-04
8.400000e-01	8.800000e-01	3.403610e-01	5.771784e-04	5.771784e-04
8.800000e-01	9.200000e-01	3.047750e-01	5.461724e-04	5.461724e-04
9.200000e-01	9.600000e-01	2.735415e-01	5.174301e-04	5.174301e-04
9.600000e-01	1.000000e+00	2.465372e-01	4.912261e-04	4.912261e-04
1.000000e+00	1.040000e+00	2.220553e-01	4.661983e-04	4.661983e-04
1.040000e+00	1.080000e+00	2.015794e-01	4.441844e-04	4.441844e-04
1.080000e+00	1.120000e+00	1.807649e-01	4.206271e-04	4.206271e-04
1.120000e+00	1.160000e+00	1.643275e-01	4.010470e-04	4.010470e-04
1.160000e+00	1.200000e+00	1.497967e-01	3.829052e-04	3.829052e-04
1.200000e+00	1.240000e+00	1.348196e-01	3.632592e-04	3.632592e-04
1.240000e+00	1.280000e+00	1.236127e-01	3.478337e-04	3.478337e-04
1.280000e+00	1.320000e+00	1.125907e-01	3.319643e-04	3.319643e-04
1.320000e+00	1.360000e+00	1.025652e-01	3.168402e-04	3.168402e-04
1.360000e+00	1.400000e+00	9.366820e-02	3.027863e-04	3.027863e-04
1.400000e+00	1.440000e+00	8.600345e-02	2.901336e-04	2.901336e-04
1.440000e+00	1.480000e+00	7.872045e-02	2.775772e-04	2.775772e-04
1.480000e+00	1.520000e+00	7.251700e-02	2.664158e-04	2.664158e-04
1.520000e+00	1.560000e+00	6.697422e-02	2.560319e-04	2.560319e-04
1.560000e+00	1.600000e+00	6.160275e-02	2.455501e-04	2.455501e-04
1.600000e+00	1.640000e+00	5.658950e-02	2.353466e-04	2.353466e-04
1.640000e+00	1.680000e+00	5.230247e-02	2.262566e-04	2.262566e-04
1.680000e+00	1.720000e+00	4.848040e-02	2.178327e-04	2.178327e-04
1.720000e+00	1.760000e+00	4.479630e-02	2.093925e-04	2.093925e-04
1.760000e+00	1.800000e+00	4.162117e-02	2.018354e-04	2.018354e-04
1.800000e+00	1.840000e+00	3.858602e-02	1.943368e-04	1.943368e-04
1.840000e+00	1.880000e+00	3.526995e-02	1.857986e-04	1.857986e-04
1.880000e+00	1.920000e+00	3.307260e-02	1.799179e-04	1.799179e-04
1.920000e+00	1.960000e+00	3.069910e-02	1.733416e-04	1.733416e-04
1.960000e+00	2.000000e+00	2.882377e-02	1.679637e-04	1.679637e-04
# END HISTO1D

# BEGIN HISTO1D newDec
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.852365e-01	4.116790e-04	4.116790e-04
4.000000e-02	8.000000e-02	1.046248e+00	6.784413e-04	6.784413e-04
8.000000e-02	1.200000e-01	1.513900e+00	8.161005e-04	8.161005e-04
1.200000e-01	1.600000e-01	1.784410e+00	8.860174e-04	8.860174e-04
1.600000e-01	2.000000e-01	1.889708e+00	9.117850e-04	9.117850e-04
2.000000e-01	2.400000e-01	1.870444e+00	9.071253e-04	9.071253e-04
2.400000e-01	2.800000e-01	1.772970e+00	8.831729e-04	8.831729e-04
2.800000e-01	3.200000e-01	1.632697e+00	8.475155e-04	8.475155e-04
3.200000e-01	3.600000e-01	1.475641e+00	8.057221e-04	8.057221e-04
3.600000e-01	4.000000e-01	1.317126e+00	7.612173e-04	7.612173e-04
4.000000e-01	4.400000e-01	1.165887e+00	7.161816e-04	7.161816e-04
4.400000e-01	4.800000e-01	1.025106e+00	6.715514e-04	6.715514e-04
4.800000e-01	5.200000e-01	9.010275e-01	6.295990e-04	6.295990e-04
5.200000e-01	5.600000e-01	7.899415e-01	5.895117e-04	5.895117e-04
5.600000e-01	6.000000e-01	6.934908e-01	5.523512e-04	5.523512e-04
6.000000e-01	6.400000e-01	6.076612e-01	5.170419e-04	5.170419e-04
6.400000e-01	6.800000e-01	5.347492e-01	4.850316e-04	4.850316e-04
6.800000e-01	7.200000e-01	4.708538e-01	4.551327e-04	4.551327e-04
7.200000e-01	7.600000e-01	4.149190e-01	4.272447e-04	4.272447e-04
7.600000e-01	8.000000e-01	3.658397e-01	4.011810e-04	4.011810e-04
8.000000e-01	8.400000e-01	3.229120e-01	3.769095e-04	3.769095e-04
8.400000e-01	8.800000e-01	2.861222e-01	3.547896e-04	3.547896e-04
8.800000e-01	9.200000e-01	2.539270e-01	3.342330e-04	3.342330e-04
9.200000e-01	9.600000e-01	2.261850e-01	3.154473e-04	3.154473e-04
9.600000e-01	1.000000e+00	2.015516e-01	2.977749e-04	2.977749e-04
1.000000e+00	1.040000e+00	1.800114e-01	2.814135e-04	2.814135e-04
1.040000e+00	1.080000e+00	1.614369e-01	2.664994e-04	2.664994e-04
1.080000e+00	1.120000e+00	1.453400e-01	2.528643e-04	2.528643e-04
1.120000e+00	1.160000e+00	1.306237e-01	2.397209e-04	2.397209e-04
1.160000e+00	1.200000e+00	1.173218e-01	2.271874e-04	2.271874e-04
1.200000e+00	1.240000e+00	1.058672e-01	2.158120e-04	2.158120e-04
1.240000e+00	1.280000e+00	9.606847e-02	2.055821e-04	2.055821e-04
1.280000e+00	1.320000e+00	8.702955e-02	1.956718e-04	1.956718e-04
1.320000e+00	1.360000e+00	7.898617e-02	1.864106e-04	1.864106e-04
1.360000e+00	1.400000e+00	7.128203e-02	1.770863e-04	1.770863e-04
1.400000e+00	1.440000e+00	6.520342e-02	1.693675e-04	1.693675e-04
1.440000e+00	1.480000e+00	5.939097e-02	1.616424e-04	1.616424e-04
1.480000e+00	1.520000e+00	5.462690e-02	1.550237e-04	1.550237e-04
1.520000e+00	1.560000e+00	4.969215e-02	1.478559e-04	1.478559e-04
1.560000e+00	1.600000e+00	4.559940e-02	1.416363e-04	1.416363e-04
1.600000e+00	1.640000e+00	4.185335e-02	1.356938e-04	1.356938e-04
1.640000e+00	1.680000e+00	3.835982e-02	1.299072e-04	1.299072e-04
1.680000e+00	1.720000e+00	3.545315e-02	1.248885e-04	1.248885e-04
1.720000e+00	1.760000e+00	3.249855e-02	1.195713e-04	1.195713e-04
1.760000e+00	1.800000e+00	3.012067e-02	1.151138e-04	1.151138e-04
1.800000e+00	1.840000e+00	2.777142e-02	1.105335e-04	1.105335e-04
1.840000e+00	1.880000e+00	2.559155e-02	1.061068e-04	1.061068e-04
1.880000e+00	1.920000e+00	2.362502e-02	1.019485e-04	1.019485e-04
1.920000e+00	1.960000e+00	2.179049e-02	9.791032e-05	9.791032e-05
1.960000e+00	2.000000e+00	2.035894e-02	9.463951e-05	9.463951e-05
# END HISTO1D



==> images/effectOfDecays/pTpi-LHC-ref4.dat <==
# BEGIN PLOT
PlotSize=10.0,6.3
DrawOnly=oldDec newDec
Title=$\pi^\pm$ transverse momentum at LHC
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
YMin=0.0001
YMax=2.0
LogY=0
MainPlot=0
RatioPlot=1
RatioPlotSameStyle=1
RatioPlotReference=oldDec
RatioPlotYLabel=ratio
Legend=1
LegendOnly=text
LegendXPos=0.4
LegendYPos=0.95
TopMargin=-0.04
RatioPlotYSize=1.6
# END PLOT

# BEGIN HISTO1D text
LineColor=white
Title=Thermal/Gaussian (w)
# END HISTO1D

# BEGIN HISTO1D oldNoDec
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    1.874644e-01    4.969122e-04    4.969122e-04
4.000000e-02    8.000000e-02    5.420180e-01    8.449423e-04    8.449423e-04
8.000000e-02    1.200000e-01    8.438993e-01    1.054303e-03    1.054303e-03
1.200000e-01    1.600000e-01    1.080085e+00    1.192750e-03    1.192750e-03
1.600000e-01    2.000000e-01    1.253473e+00    1.284925e-03    1.284925e-03
2.000000e-01    2.400000e-01    1.367270e+00    1.341984e-03    1.341984e-03
2.400000e-01    2.800000e-01    1.430522e+00    1.372674e-03    1.372674e-03
2.800000e-01    3.200000e-01    1.450557e+00    1.382254e-03    1.382254e-03
3.200000e-01    3.600000e-01    1.438506e+00    1.376500e-03    1.376500e-03
3.600000e-01    4.000000e-01    1.390493e+00    1.353333e-03    1.353333e-03
4.000000e-01    4.400000e-01    1.323372e+00    1.320265e-03    1.320265e-03
4.400000e-01    4.800000e-01    1.244178e+00    1.280152e-03    1.280152e-03
4.800000e-01    5.200000e-01    1.150572e+00    1.231054e-03    1.231054e-03
5.200000e-01    5.600000e-01    1.057088e+00    1.179983e-03    1.179983e-03
5.600000e-01    6.000000e-01    9.569530e-01    1.122705e-03    1.122705e-03
6.000000e-01    6.400000e-01    8.600437e-01    1.064340e-03    1.064340e-03
6.400000e-01    6.800000e-01    7.707307e-01    1.007562e-03    1.007562e-03
6.800000e-01    7.200000e-01    6.825965e-01    9.482052e-04    9.482052e-04
7.200000e-01    7.600000e-01    6.037652e-01    8.917732e-04    8.917732e-04
7.600000e-01    8.000000e-01    5.343902e-01    8.389759e-04    8.389759e-04
8.000000e-01    8.400000e-01    4.693788e-01    7.862887e-04    7.862887e-04
8.400000e-01    8.800000e-01    4.150970e-01    7.394267e-04    7.394267e-04
8.800000e-01    9.200000e-01    3.651712e-01    6.935353e-04    6.935353e-04
9.200000e-01    9.600000e-01    3.237583e-01    6.530263e-04    6.530263e-04
9.600000e-01    1.000000e+00    2.878152e-01    6.157115e-04    6.157115e-04
1.000000e+00    1.040000e+00    2.539707e-01    5.783785e-04    5.783785e-04
1.040000e+00    1.080000e+00    2.266119e-01    5.463383e-04    5.463383e-04
1.080000e+00    1.120000e+00    2.037156e-01    5.180032e-04    5.180032e-04
1.120000e+00    1.160000e+00    1.820745e-01    4.897167e-04    4.897167e-04
1.160000e+00    1.200000e+00    1.638700e-01    4.645901e-04    4.645901e-04
1.200000e+00    1.240000e+00    1.479283e-01    4.414139e-04    4.414139e-04
1.240000e+00    1.280000e+00    1.349766e-01    4.216476e-04    4.216476e-04
1.280000e+00    1.320000e+00    1.220144e-01    4.008906e-04    4.008906e-04
1.320000e+00    1.360000e+00    1.117510e-01    3.836596e-04    3.836596e-04
1.360000e+00    1.400000e+00    1.022977e-01    3.670737e-04    3.670737e-04
1.400000e+00    1.440000e+00    9.380462e-02    3.515058e-04    3.515058e-04
1.440000e+00    1.480000e+00    8.578572e-02    3.361459e-04    3.361459e-04
1.480000e+00    1.520000e+00    7.919067e-02    3.229664e-04    3.229664e-04
1.520000e+00    1.560000e+00    7.259562e-02    3.092256e-04    3.092256e-04
1.560000e+00    1.600000e+00    6.692917e-02    2.969122e-04    2.969122e-04
1.600000e+00    1.640000e+00    6.188048e-02    2.854941e-04    2.854941e-04
1.640000e+00    1.680000e+00    5.680147e-02    2.735270e-04    2.735270e-04
1.680000e+00    1.720000e+00    5.286842e-02    2.638873e-04    2.638873e-04
1.720000e+00    1.760000e+00    4.881945e-02    2.535810e-04    2.535810e-04
1.760000e+00    1.800000e+00    4.566880e-02    2.452619e-04    2.452619e-04
1.800000e+00    1.840000e+00    4.171465e-02    2.344038e-04    2.344038e-04
1.840000e+00    1.880000e+00    3.866673e-02    2.256779e-04    2.256779e-04
1.880000e+00    1.920000e+00    3.595995e-02    2.176356e-04    2.176356e-04
1.920000e+00    1.960000e+00    3.297920e-02    2.084205e-04    2.084205e-04
1.960000e+00    2.000000e+00    3.103507e-02    2.021840e-04    2.021840e-04
# END HISTO1D

# BEGIN HISTO1D oldDec
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    2.977053e-01    3.716419e-04    3.716419e-04
4.000000e-02    8.000000e-02    8.485145e-01    6.274238e-04    6.274238e-04
8.000000e-02    1.200000e-01    1.286892e+00    7.726848e-04    7.726848e-04
1.200000e-01    1.600000e-01    1.585199e+00    8.575773e-04    8.575773e-04
1.600000e-01    2.000000e-01    1.742278e+00    8.990631e-04    8.990631e-04
2.000000e-01    2.400000e-01    1.784679e+00    9.099372e-04    9.099372e-04
2.400000e-01    2.800000e-01    1.747329e+00    9.003652e-04    9.003652e-04
2.800000e-01    3.200000e-01    1.657411e+00    8.768926e-04    8.768926e-04
3.200000e-01    3.600000e-01    1.540069e+00    8.452818e-04    8.452818e-04
3.600000e-01    4.000000e-01    1.407840e+00    8.081797e-04    8.081797e-04
4.000000e-01    4.400000e-01    1.273202e+00    7.685640e-04    7.685640e-04
4.400000e-01    4.800000e-01    1.139696e+00    7.271529e-04    7.271529e-04
4.800000e-01    5.200000e-01    1.013722e+00    6.857896e-04    6.857896e-04
5.200000e-01    5.600000e-01    8.936722e-01    6.439030e-04    6.439030e-04
5.600000e-01    6.000000e-01    7.860875e-01    6.039025e-04    6.039025e-04
6.000000e-01    6.400000e-01    6.886715e-01    5.652459e-04    5.652459e-04
6.400000e-01    6.800000e-01    6.006777e-01    5.279005e-04    5.279005e-04
6.800000e-01    7.200000e-01    5.235003e-01    4.928217e-04    4.928217e-04
7.200000e-01    7.600000e-01    4.565935e-01    4.602525e-04    4.602525e-04
7.600000e-01    8.000000e-01    3.964547e-01    4.288724e-04    4.288724e-04
8.000000e-01    8.400000e-01    3.452640e-01    4.002275e-04    4.002275e-04
8.400000e-01    8.800000e-01    3.017007e-01    3.741274e-04    3.741274e-04
8.800000e-01    9.200000e-01    2.643735e-01    3.502195e-04    3.502195e-04
9.200000e-01    9.600000e-01    2.319250e-01    3.280236e-04    3.280236e-04
9.600000e-01    1.000000e+00    2.042374e-01    3.078216e-04    3.078216e-04
1.000000e+00    1.040000e+00    1.803538e-01    2.892637e-04    2.892637e-04
1.040000e+00    1.080000e+00    1.599427e-01    2.724040e-04    2.724040e-04
1.080000e+00    1.120000e+00    1.426498e-01    2.572568e-04    2.572568e-04
1.120000e+00    1.160000e+00    1.272771e-01    2.430001e-04    2.430001e-04
1.160000e+00    1.200000e+00    1.139712e-01    2.299477e-04    2.299477e-04
1.200000e+00    1.240000e+00    1.023495e-01    2.179086e-04    2.179086e-04
1.240000e+00    1.280000e+00    9.245832e-02    2.071115e-04    2.071115e-04
1.280000e+00    1.320000e+00    8.404335e-02    1.974618e-04    1.974618e-04
1.320000e+00    1.360000e+00    7.569612e-02    1.873994e-04    1.873994e-04
1.360000e+00    1.400000e+00    6.914250e-02    1.791034e-04    1.791034e-04
1.400000e+00    1.440000e+00    6.290250e-02    1.708305e-04    1.708305e-04
1.440000e+00    1.480000e+00    5.767527e-02    1.635785e-04    1.635785e-04
1.480000e+00    1.520000e+00    5.237615e-02    1.558828e-04    1.558828e-04
1.520000e+00    1.560000e+00    4.788010e-02    1.490420e-04    1.490420e-04
1.560000e+00    1.600000e+00    4.359652e-02    1.422189e-04    1.422189e-04
1.600000e+00    1.640000e+00    4.016848e-02    1.365130e-04    1.365130e-04
1.640000e+00    1.680000e+00    3.703222e-02    1.310754e-04    1.310754e-04
1.680000e+00    1.720000e+00    3.400500e-02    1.256038e-04    1.256038e-04
1.720000e+00    1.760000e+00    3.140832e-02    1.207129e-04    1.207129e-04
1.760000e+00    1.800000e+00    2.876990e-02    1.155315e-04    1.155315e-04
1.800000e+00    1.840000e+00    2.673692e-02    1.113748e-04    1.113748e-04
1.840000e+00    1.880000e+00    2.454943e-02    1.067215e-04    1.067215e-04
1.880000e+00    1.920000e+00    2.274656e-02    1.027281e-04    1.027281e-04
1.920000e+00    1.960000e+00    2.093208e-02    9.854567e-05    9.854567e-05
1.960000e+00    2.000000e+00    1.944144e-02    9.497200e-05    9.497200e-05
# END HISTO1D

# BEGIN HISTO1D newNoDec
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.935267e-01	6.206222e-04	6.206222e-04
4.000000e-02	8.000000e-02	1.015494e+00	9.969623e-04	9.969623e-04
8.000000e-02	1.200000e-01	1.401652e+00	1.171279e-03	1.171279e-03
1.200000e-01	1.600000e-01	1.599451e+00	1.251197e-03	1.251197e-03
1.600000e-01	2.000000e-01	1.669695e+00	1.278376e-03	1.278376e-03
2.000000e-01	2.400000e-01	1.647622e+00	1.269898e-03	1.269898e-03
2.400000e-01	2.800000e-01	1.580502e+00	1.243763e-03	1.243763e-03
2.800000e-01	3.200000e-01	1.481065e+00	1.204002e-03	1.204002e-03
3.200000e-01	3.600000e-01	1.369767e+00	1.157880e-03	1.157880e-03
3.600000e-01	4.000000e-01	1.253018e+00	1.107437e-03	1.107437e-03
4.000000e-01	4.400000e-01	1.137250e+00	1.055038e-03	1.055038e-03
4.400000e-01	4.800000e-01	1.022765e+00	1.000525e-03	1.000525e-03
4.800000e-01	5.200000e-01	9.203697e-01	9.491203e-04	9.491203e-04
5.200000e-01	5.600000e-01	8.274670e-01	8.999441e-04	8.999441e-04
5.600000e-01	6.000000e-01	7.390215e-01	8.504888e-04	8.504888e-04
6.000000e-01	6.400000e-01	6.616372e-01	8.047298e-04	8.047298e-04
6.400000e-01	6.800000e-01	5.918480e-01	7.611061e-04	7.611061e-04
6.800000e-01	7.200000e-01	5.300250e-01	7.202583e-04	7.202583e-04
7.200000e-01	7.600000e-01	4.725870e-01	6.801128e-04	6.801128e-04
7.600000e-01	8.000000e-01	4.239970e-01	6.442011e-04	6.442011e-04
8.000000e-01	8.400000e-01	3.797625e-01	6.096718e-04	6.096718e-04
8.400000e-01	8.800000e-01	3.403610e-01	5.771784e-04	5.771784e-04
8.800000e-01	9.200000e-01	3.047750e-01	5.461724e-04	5.461724e-04
9.200000e-01	9.600000e-01	2.735415e-01	5.174301e-04	5.174301e-04
9.600000e-01	1.000000e+00	2.465372e-01	4.912261e-04	4.912261e-04
1.000000e+00	1.040000e+00	2.220553e-01	4.661983e-04	4.661983e-04
1.040000e+00	1.080000e+00	2.015794e-01	4.441844e-04	4.441844e-04
1.080000e+00	1.120000e+00	1.807649e-01	4.206271e-04	4.206271e-04
1.120000e+00	1.160000e+00	1.643275e-01	4.010470e-04	4.010470e-04
1.160000e+00	1.200000e+00	1.497967e-01	3.829052e-04	3.829052e-04
1.200000e+00	1.240000e+00	1.348196e-01	3.632592e-04	3.632592e-04
1.240000e+00	1.280000e+00	1.236127e-01	3.478337e-04	3.478337e-04
1.280000e+00	1.320000e+00	1.125907e-01	3.319643e-04	3.319643e-04
1.320000e+00	1.360000e+00	1.025652e-01	3.168402e-04	3.168402e-04
1.360000e+00	1.400000e+00	9.366820e-02	3.027863e-04	3.027863e-04
1.400000e+00	1.440000e+00	8.600345e-02	2.901336e-04	2.901336e-04
1.440000e+00	1.480000e+00	7.872045e-02	2.775772e-04	2.775772e-04
1.480000e+00	1.520000e+00	7.251700e-02	2.664158e-04	2.664158e-04
1.520000e+00	1.560000e+00	6.697422e-02	2.560319e-04	2.560319e-04
1.560000e+00	1.600000e+00	6.160275e-02	2.455501e-04	2.455501e-04
1.600000e+00	1.640000e+00	5.658950e-02	2.353466e-04	2.353466e-04
1.640000e+00	1.680000e+00	5.230247e-02	2.262566e-04	2.262566e-04
1.680000e+00	1.720000e+00	4.848040e-02	2.178327e-04	2.178327e-04
1.720000e+00	1.760000e+00	4.479630e-02	2.093925e-04	2.093925e-04
1.760000e+00	1.800000e+00	4.162117e-02	2.018354e-04	2.018354e-04
1.800000e+00	1.840000e+00	3.858602e-02	1.943368e-04	1.943368e-04
1.840000e+00	1.880000e+00	3.526995e-02	1.857986e-04	1.857986e-04
1.880000e+00	1.920000e+00	3.307260e-02	1.799179e-04	1.799179e-04
1.920000e+00	1.960000e+00	3.069910e-02	1.733416e-04	1.733416e-04
1.960000e+00	2.000000e+00	2.882377e-02	1.679637e-04	1.679637e-04
# END HISTO1D

# BEGIN HISTO1D newDec
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.852365e-01	4.116790e-04	4.116790e-04
4.000000e-02	8.000000e-02	1.046248e+00	6.784413e-04	6.784413e-04
8.000000e-02	1.200000e-01	1.513900e+00	8.161005e-04	8.161005e-04
1.200000e-01	1.600000e-01	1.784410e+00	8.860174e-04	8.860174e-04
1.600000e-01	2.000000e-01	1.889708e+00	9.117850e-04	9.117850e-04
2.000000e-01	2.400000e-01	1.870444e+00	9.071253e-04	9.071253e-04
2.400000e-01	2.800000e-01	1.772970e+00	8.831729e-04	8.831729e-04
2.800000e-01	3.200000e-01	1.632697e+00	8.475155e-04	8.475155e-04
3.200000e-01	3.600000e-01	1.475641e+00	8.057221e-04	8.057221e-04
3.600000e-01	4.000000e-01	1.317126e+00	7.612173e-04	7.612173e-04
4.000000e-01	4.400000e-01	1.165887e+00	7.161816e-04	7.161816e-04
4.400000e-01	4.800000e-01	1.025106e+00	6.715514e-04	6.715514e-04
4.800000e-01	5.200000e-01	9.010275e-01	6.295990e-04	6.295990e-04
5.200000e-01	5.600000e-01	7.899415e-01	5.895117e-04	5.895117e-04
5.600000e-01	6.000000e-01	6.934908e-01	5.523512e-04	5.523512e-04
6.000000e-01	6.400000e-01	6.076612e-01	5.170419e-04	5.170419e-04
6.400000e-01	6.800000e-01	5.347492e-01	4.850316e-04	4.850316e-04
6.800000e-01	7.200000e-01	4.708538e-01	4.551327e-04	4.551327e-04
7.200000e-01	7.600000e-01	4.149190e-01	4.272447e-04	4.272447e-04
7.600000e-01	8.000000e-01	3.658397e-01	4.011810e-04	4.011810e-04
8.000000e-01	8.400000e-01	3.229120e-01	3.769095e-04	3.769095e-04
8.400000e-01	8.800000e-01	2.861222e-01	3.547896e-04	3.547896e-04
8.800000e-01	9.200000e-01	2.539270e-01	3.342330e-04	3.342330e-04
9.200000e-01	9.600000e-01	2.261850e-01	3.154473e-04	3.154473e-04
9.600000e-01	1.000000e+00	2.015516e-01	2.977749e-04	2.977749e-04
1.000000e+00	1.040000e+00	1.800114e-01	2.814135e-04	2.814135e-04
1.040000e+00	1.080000e+00	1.614369e-01	2.664994e-04	2.664994e-04
1.080000e+00	1.120000e+00	1.453400e-01	2.528643e-04	2.528643e-04
1.120000e+00	1.160000e+00	1.306237e-01	2.397209e-04	2.397209e-04
1.160000e+00	1.200000e+00	1.173218e-01	2.271874e-04	2.271874e-04
1.200000e+00	1.240000e+00	1.058672e-01	2.158120e-04	2.158120e-04
1.240000e+00	1.280000e+00	9.606847e-02	2.055821e-04	2.055821e-04
1.280000e+00	1.320000e+00	8.702955e-02	1.956718e-04	1.956718e-04
1.320000e+00	1.360000e+00	7.898617e-02	1.864106e-04	1.864106e-04
1.360000e+00	1.400000e+00	7.128203e-02	1.770863e-04	1.770863e-04
1.400000e+00	1.440000e+00	6.520342e-02	1.693675e-04	1.693675e-04
1.440000e+00	1.480000e+00	5.939097e-02	1.616424e-04	1.616424e-04
1.480000e+00	1.520000e+00	5.462690e-02	1.550237e-04	1.550237e-04
1.520000e+00	1.560000e+00	4.969215e-02	1.478559e-04	1.478559e-04
1.560000e+00	1.600000e+00	4.559940e-02	1.416363e-04	1.416363e-04
1.600000e+00	1.640000e+00	4.185335e-02	1.356938e-04	1.356938e-04
1.640000e+00	1.680000e+00	3.835982e-02	1.299072e-04	1.299072e-04
1.680000e+00	1.720000e+00	3.545315e-02	1.248885e-04	1.248885e-04
1.720000e+00	1.760000e+00	3.249855e-02	1.195713e-04	1.195713e-04
1.760000e+00	1.800000e+00	3.012067e-02	1.151138e-04	1.151138e-04
1.800000e+00	1.840000e+00	2.777142e-02	1.105335e-04	1.105335e-04
1.840000e+00	1.880000e+00	2.559155e-02	1.061068e-04	1.061068e-04
1.880000e+00	1.920000e+00	2.362502e-02	1.019485e-04	1.019485e-04
1.920000e+00	1.960000e+00	2.179049e-02	9.791032e-05	9.791032e-05
1.960000e+00	2.000000e+00	2.035894e-02	9.463951e-05	9.463951e-05
# END HISTO1D



==> images/effectOfDecays/pTpi-LHC.dat <==
# BEGIN PLOT
PlotSize=10.0,6.3
DrawOnly=oldNoDec oldDec newNoDec newDec
Title=$\pi^\pm$ transverse momentum at LHC
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
YMin=0.0001
YMax=2.0
LogY=0
RatioPlot=0
RatioPlotSameStyle=1
RatioPlotReference=oldNoDec
RatioPlotYLabel=with/without
Legend=1
LegendXPos=0.4
LegendYPos=0.95
BottomMargin=-0.04
# END PLOT

# BEGIN HISTO1D oldNoDec
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    1.874644e-01    4.969122e-04    4.969122e-04
4.000000e-02    8.000000e-02    5.420180e-01    8.449423e-04    8.449423e-04
8.000000e-02    1.200000e-01    8.438993e-01    1.054303e-03    1.054303e-03
1.200000e-01    1.600000e-01    1.080085e+00    1.192750e-03    1.192750e-03
1.600000e-01    2.000000e-01    1.253473e+00    1.284925e-03    1.284925e-03
2.000000e-01    2.400000e-01    1.367270e+00    1.341984e-03    1.341984e-03
2.400000e-01    2.800000e-01    1.430522e+00    1.372674e-03    1.372674e-03
2.800000e-01    3.200000e-01    1.450557e+00    1.382254e-03    1.382254e-03
3.200000e-01    3.600000e-01    1.438506e+00    1.376500e-03    1.376500e-03
3.600000e-01    4.000000e-01    1.390493e+00    1.353333e-03    1.353333e-03
4.000000e-01    4.400000e-01    1.323372e+00    1.320265e-03    1.320265e-03
4.400000e-01    4.800000e-01    1.244178e+00    1.280152e-03    1.280152e-03
4.800000e-01    5.200000e-01    1.150572e+00    1.231054e-03    1.231054e-03
5.200000e-01    5.600000e-01    1.057088e+00    1.179983e-03    1.179983e-03
5.600000e-01    6.000000e-01    9.569530e-01    1.122705e-03    1.122705e-03
6.000000e-01    6.400000e-01    8.600437e-01    1.064340e-03    1.064340e-03
6.400000e-01    6.800000e-01    7.707307e-01    1.007562e-03    1.007562e-03
6.800000e-01    7.200000e-01    6.825965e-01    9.482052e-04    9.482052e-04
7.200000e-01    7.600000e-01    6.037652e-01    8.917732e-04    8.917732e-04
7.600000e-01    8.000000e-01    5.343902e-01    8.389759e-04    8.389759e-04
8.000000e-01    8.400000e-01    4.693788e-01    7.862887e-04    7.862887e-04
8.400000e-01    8.800000e-01    4.150970e-01    7.394267e-04    7.394267e-04
8.800000e-01    9.200000e-01    3.651712e-01    6.935353e-04    6.935353e-04
9.200000e-01    9.600000e-01    3.237583e-01    6.530263e-04    6.530263e-04
9.600000e-01    1.000000e+00    2.878152e-01    6.157115e-04    6.157115e-04
1.000000e+00    1.040000e+00    2.539707e-01    5.783785e-04    5.783785e-04
1.040000e+00    1.080000e+00    2.266119e-01    5.463383e-04    5.463383e-04
1.080000e+00    1.120000e+00    2.037156e-01    5.180032e-04    5.180032e-04
1.120000e+00    1.160000e+00    1.820745e-01    4.897167e-04    4.897167e-04
1.160000e+00    1.200000e+00    1.638700e-01    4.645901e-04    4.645901e-04
1.200000e+00    1.240000e+00    1.479283e-01    4.414139e-04    4.414139e-04
1.240000e+00    1.280000e+00    1.349766e-01    4.216476e-04    4.216476e-04
1.280000e+00    1.320000e+00    1.220144e-01    4.008906e-04    4.008906e-04
1.320000e+00    1.360000e+00    1.117510e-01    3.836596e-04    3.836596e-04
1.360000e+00    1.400000e+00    1.022977e-01    3.670737e-04    3.670737e-04
1.400000e+00    1.440000e+00    9.380462e-02    3.515058e-04    3.515058e-04
1.440000e+00    1.480000e+00    8.578572e-02    3.361459e-04    3.361459e-04
1.480000e+00    1.520000e+00    7.919067e-02    3.229664e-04    3.229664e-04
1.520000e+00    1.560000e+00    7.259562e-02    3.092256e-04    3.092256e-04
1.560000e+00    1.600000e+00    6.692917e-02    2.969122e-04    2.969122e-04
1.600000e+00    1.640000e+00    6.188048e-02    2.854941e-04    2.854941e-04
1.640000e+00    1.680000e+00    5.680147e-02    2.735270e-04    2.735270e-04
1.680000e+00    1.720000e+00    5.286842e-02    2.638873e-04    2.638873e-04
1.720000e+00    1.760000e+00    4.881945e-02    2.535810e-04    2.535810e-04
1.760000e+00    1.800000e+00    4.566880e-02    2.452619e-04    2.452619e-04
1.800000e+00    1.840000e+00    4.171465e-02    2.344038e-04    2.344038e-04
1.840000e+00    1.880000e+00    3.866673e-02    2.256779e-04    2.256779e-04
1.880000e+00    1.920000e+00    3.595995e-02    2.176356e-04    2.176356e-04
1.920000e+00    1.960000e+00    3.297920e-02    2.084205e-04    2.084205e-04
1.960000e+00    2.000000e+00    3.103507e-02    2.021840e-04    2.021840e-04
# END HISTO1D

# BEGIN HISTO1D oldDec
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00    4.000000e-02    2.977053e-01    3.716419e-04    3.716419e-04
4.000000e-02    8.000000e-02    8.485145e-01    6.274238e-04    6.274238e-04
8.000000e-02    1.200000e-01    1.286892e+00    7.726848e-04    7.726848e-04
1.200000e-01    1.600000e-01    1.585199e+00    8.575773e-04    8.575773e-04
1.600000e-01    2.000000e-01    1.742278e+00    8.990631e-04    8.990631e-04
2.000000e-01    2.400000e-01    1.784679e+00    9.099372e-04    9.099372e-04
2.400000e-01    2.800000e-01    1.747329e+00    9.003652e-04    9.003652e-04
2.800000e-01    3.200000e-01    1.657411e+00    8.768926e-04    8.768926e-04
3.200000e-01    3.600000e-01    1.540069e+00    8.452818e-04    8.452818e-04
3.600000e-01    4.000000e-01    1.407840e+00    8.081797e-04    8.081797e-04
4.000000e-01    4.400000e-01    1.273202e+00    7.685640e-04    7.685640e-04
4.400000e-01    4.800000e-01    1.139696e+00    7.271529e-04    7.271529e-04
4.800000e-01    5.200000e-01    1.013722e+00    6.857896e-04    6.857896e-04
5.200000e-01    5.600000e-01    8.936722e-01    6.439030e-04    6.439030e-04
5.600000e-01    6.000000e-01    7.860875e-01    6.039025e-04    6.039025e-04
6.000000e-01    6.400000e-01    6.886715e-01    5.652459e-04    5.652459e-04
6.400000e-01    6.800000e-01    6.006777e-01    5.279005e-04    5.279005e-04
6.800000e-01    7.200000e-01    5.235003e-01    4.928217e-04    4.928217e-04
7.200000e-01    7.600000e-01    4.565935e-01    4.602525e-04    4.602525e-04
7.600000e-01    8.000000e-01    3.964547e-01    4.288724e-04    4.288724e-04
8.000000e-01    8.400000e-01    3.452640e-01    4.002275e-04    4.002275e-04
8.400000e-01    8.800000e-01    3.017007e-01    3.741274e-04    3.741274e-04
8.800000e-01    9.200000e-01    2.643735e-01    3.502195e-04    3.502195e-04
9.200000e-01    9.600000e-01    2.319250e-01    3.280236e-04    3.280236e-04
9.600000e-01    1.000000e+00    2.042374e-01    3.078216e-04    3.078216e-04
1.000000e+00    1.040000e+00    1.803538e-01    2.892637e-04    2.892637e-04
1.040000e+00    1.080000e+00    1.599427e-01    2.724040e-04    2.724040e-04
1.080000e+00    1.120000e+00    1.426498e-01    2.572568e-04    2.572568e-04
1.120000e+00    1.160000e+00    1.272771e-01    2.430001e-04    2.430001e-04
1.160000e+00    1.200000e+00    1.139712e-01    2.299477e-04    2.299477e-04
1.200000e+00    1.240000e+00    1.023495e-01    2.179086e-04    2.179086e-04
1.240000e+00    1.280000e+00    9.245832e-02    2.071115e-04    2.071115e-04
1.280000e+00    1.320000e+00    8.404335e-02    1.974618e-04    1.974618e-04
1.320000e+00    1.360000e+00    7.569612e-02    1.873994e-04    1.873994e-04
1.360000e+00    1.400000e+00    6.914250e-02    1.791034e-04    1.791034e-04
1.400000e+00    1.440000e+00    6.290250e-02    1.708305e-04    1.708305e-04
1.440000e+00    1.480000e+00    5.767527e-02    1.635785e-04    1.635785e-04
1.480000e+00    1.520000e+00    5.237615e-02    1.558828e-04    1.558828e-04
1.520000e+00    1.560000e+00    4.788010e-02    1.490420e-04    1.490420e-04
1.560000e+00    1.600000e+00    4.359652e-02    1.422189e-04    1.422189e-04
1.600000e+00    1.640000e+00    4.016848e-02    1.365130e-04    1.365130e-04
1.640000e+00    1.680000e+00    3.703222e-02    1.310754e-04    1.310754e-04
1.680000e+00    1.720000e+00    3.400500e-02    1.256038e-04    1.256038e-04
1.720000e+00    1.760000e+00    3.140832e-02    1.207129e-04    1.207129e-04
1.760000e+00    1.800000e+00    2.876990e-02    1.155315e-04    1.155315e-04
1.800000e+00    1.840000e+00    2.673692e-02    1.113748e-04    1.113748e-04
1.840000e+00    1.880000e+00    2.454943e-02    1.067215e-04    1.067215e-04
1.880000e+00    1.920000e+00    2.274656e-02    1.027281e-04    1.027281e-04
1.920000e+00    1.960000e+00    2.093208e-02    9.854567e-05    9.854567e-05
1.960000e+00    2.000000e+00    1.944144e-02    9.497200e-05    9.497200e-05
# END HISTO1D

# BEGIN HISTO1D newNoDec
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.935267e-01	6.206222e-04	6.206222e-04
4.000000e-02	8.000000e-02	1.015494e+00	9.969623e-04	9.969623e-04
8.000000e-02	1.200000e-01	1.401652e+00	1.171279e-03	1.171279e-03
1.200000e-01	1.600000e-01	1.599451e+00	1.251197e-03	1.251197e-03
1.600000e-01	2.000000e-01	1.669695e+00	1.278376e-03	1.278376e-03
2.000000e-01	2.400000e-01	1.647622e+00	1.269898e-03	1.269898e-03
2.400000e-01	2.800000e-01	1.580502e+00	1.243763e-03	1.243763e-03
2.800000e-01	3.200000e-01	1.481065e+00	1.204002e-03	1.204002e-03
3.200000e-01	3.600000e-01	1.369767e+00	1.157880e-03	1.157880e-03
3.600000e-01	4.000000e-01	1.253018e+00	1.107437e-03	1.107437e-03
4.000000e-01	4.400000e-01	1.137250e+00	1.055038e-03	1.055038e-03
4.400000e-01	4.800000e-01	1.022765e+00	1.000525e-03	1.000525e-03
4.800000e-01	5.200000e-01	9.203697e-01	9.491203e-04	9.491203e-04
5.200000e-01	5.600000e-01	8.274670e-01	8.999441e-04	8.999441e-04
5.600000e-01	6.000000e-01	7.390215e-01	8.504888e-04	8.504888e-04
6.000000e-01	6.400000e-01	6.616372e-01	8.047298e-04	8.047298e-04
6.400000e-01	6.800000e-01	5.918480e-01	7.611061e-04	7.611061e-04
6.800000e-01	7.200000e-01	5.300250e-01	7.202583e-04	7.202583e-04
7.200000e-01	7.600000e-01	4.725870e-01	6.801128e-04	6.801128e-04
7.600000e-01	8.000000e-01	4.239970e-01	6.442011e-04	6.442011e-04
8.000000e-01	8.400000e-01	3.797625e-01	6.096718e-04	6.096718e-04
8.400000e-01	8.800000e-01	3.403610e-01	5.771784e-04	5.771784e-04
8.800000e-01	9.200000e-01	3.047750e-01	5.461724e-04	5.461724e-04
9.200000e-01	9.600000e-01	2.735415e-01	5.174301e-04	5.174301e-04
9.600000e-01	1.000000e+00	2.465372e-01	4.912261e-04	4.912261e-04
1.000000e+00	1.040000e+00	2.220553e-01	4.661983e-04	4.661983e-04
1.040000e+00	1.080000e+00	2.015794e-01	4.441844e-04	4.441844e-04
1.080000e+00	1.120000e+00	1.807649e-01	4.206271e-04	4.206271e-04
1.120000e+00	1.160000e+00	1.643275e-01	4.010470e-04	4.010470e-04
1.160000e+00	1.200000e+00	1.497967e-01	3.829052e-04	3.829052e-04
1.200000e+00	1.240000e+00	1.348196e-01	3.632592e-04	3.632592e-04
1.240000e+00	1.280000e+00	1.236127e-01	3.478337e-04	3.478337e-04
1.280000e+00	1.320000e+00	1.125907e-01	3.319643e-04	3.319643e-04
1.320000e+00	1.360000e+00	1.025652e-01	3.168402e-04	3.168402e-04
1.360000e+00	1.400000e+00	9.366820e-02	3.027863e-04	3.027863e-04
1.400000e+00	1.440000e+00	8.600345e-02	2.901336e-04	2.901336e-04
1.440000e+00	1.480000e+00	7.872045e-02	2.775772e-04	2.775772e-04
1.480000e+00	1.520000e+00	7.251700e-02	2.664158e-04	2.664158e-04
1.520000e+00	1.560000e+00	6.697422e-02	2.560319e-04	2.560319e-04
1.560000e+00	1.600000e+00	6.160275e-02	2.455501e-04	2.455501e-04
1.600000e+00	1.640000e+00	5.658950e-02	2.353466e-04	2.353466e-04
1.640000e+00	1.680000e+00	5.230247e-02	2.262566e-04	2.262566e-04
1.680000e+00	1.720000e+00	4.848040e-02	2.178327e-04	2.178327e-04
1.720000e+00	1.760000e+00	4.479630e-02	2.093925e-04	2.093925e-04
1.760000e+00	1.800000e+00	4.162117e-02	2.018354e-04	2.018354e-04
1.800000e+00	1.840000e+00	3.858602e-02	1.943368e-04	1.943368e-04
1.840000e+00	1.880000e+00	3.526995e-02	1.857986e-04	1.857986e-04
1.880000e+00	1.920000e+00	3.307260e-02	1.799179e-04	1.799179e-04
1.920000e+00	1.960000e+00	3.069910e-02	1.733416e-04	1.733416e-04
1.960000e+00	2.000000e+00	2.882377e-02	1.679637e-04	1.679637e-04
# END HISTO1D

# BEGIN HISTO1D newDec
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w decays
# xlow   xhigh   val     errminus        errplus
0.000000e+00	4.000000e-02	3.852365e-01	4.116790e-04	4.116790e-04
4.000000e-02	8.000000e-02	1.046248e+00	6.784413e-04	6.784413e-04
8.000000e-02	1.200000e-01	1.513900e+00	8.161005e-04	8.161005e-04
1.200000e-01	1.600000e-01	1.784410e+00	8.860174e-04	8.860174e-04
1.600000e-01	2.000000e-01	1.889708e+00	9.117850e-04	9.117850e-04
2.000000e-01	2.400000e-01	1.870444e+00	9.071253e-04	9.071253e-04
2.400000e-01	2.800000e-01	1.772970e+00	8.831729e-04	8.831729e-04
2.800000e-01	3.200000e-01	1.632697e+00	8.475155e-04	8.475155e-04
3.200000e-01	3.600000e-01	1.475641e+00	8.057221e-04	8.057221e-04
3.600000e-01	4.000000e-01	1.317126e+00	7.612173e-04	7.612173e-04
4.000000e-01	4.400000e-01	1.165887e+00	7.161816e-04	7.161816e-04
4.400000e-01	4.800000e-01	1.025106e+00	6.715514e-04	6.715514e-04
4.800000e-01	5.200000e-01	9.010275e-01	6.295990e-04	6.295990e-04
5.200000e-01	5.600000e-01	7.899415e-01	5.895117e-04	5.895117e-04
5.600000e-01	6.000000e-01	6.934908e-01	5.523512e-04	5.523512e-04
6.000000e-01	6.400000e-01	6.076612e-01	5.170419e-04	5.170419e-04
6.400000e-01	6.800000e-01	5.347492e-01	4.850316e-04	4.850316e-04
6.800000e-01	7.200000e-01	4.708538e-01	4.551327e-04	4.551327e-04
7.200000e-01	7.600000e-01	4.149190e-01	4.272447e-04	4.272447e-04
7.600000e-01	8.000000e-01	3.658397e-01	4.011810e-04	4.011810e-04
8.000000e-01	8.400000e-01	3.229120e-01	3.769095e-04	3.769095e-04
8.400000e-01	8.800000e-01	2.861222e-01	3.547896e-04	3.547896e-04
8.800000e-01	9.200000e-01	2.539270e-01	3.342330e-04	3.342330e-04
9.200000e-01	9.600000e-01	2.261850e-01	3.154473e-04	3.154473e-04
9.600000e-01	1.000000e+00	2.015516e-01	2.977749e-04	2.977749e-04
1.000000e+00	1.040000e+00	1.800114e-01	2.814135e-04	2.814135e-04
1.040000e+00	1.080000e+00	1.614369e-01	2.664994e-04	2.664994e-04
1.080000e+00	1.120000e+00	1.453400e-01	2.528643e-04	2.528643e-04
1.120000e+00	1.160000e+00	1.306237e-01	2.397209e-04	2.397209e-04
1.160000e+00	1.200000e+00	1.173218e-01	2.271874e-04	2.271874e-04
1.200000e+00	1.240000e+00	1.058672e-01	2.158120e-04	2.158120e-04
1.240000e+00	1.280000e+00	9.606847e-02	2.055821e-04	2.055821e-04
1.280000e+00	1.320000e+00	8.702955e-02	1.956718e-04	1.956718e-04
1.320000e+00	1.360000e+00	7.898617e-02	1.864106e-04	1.864106e-04
1.360000e+00	1.400000e+00	7.128203e-02	1.770863e-04	1.770863e-04
1.400000e+00	1.440000e+00	6.520342e-02	1.693675e-04	1.693675e-04
1.440000e+00	1.480000e+00	5.939097e-02	1.616424e-04	1.616424e-04
1.480000e+00	1.520000e+00	5.462690e-02	1.550237e-04	1.550237e-04
1.520000e+00	1.560000e+00	4.969215e-02	1.478559e-04	1.478559e-04
1.560000e+00	1.600000e+00	4.559940e-02	1.416363e-04	1.416363e-04
1.600000e+00	1.640000e+00	4.185335e-02	1.356938e-04	1.356938e-04
1.640000e+00	1.680000e+00	3.835982e-02	1.299072e-04	1.299072e-04
1.680000e+00	1.720000e+00	3.545315e-02	1.248885e-04	1.248885e-04
1.720000e+00	1.760000e+00	3.249855e-02	1.195713e-04	1.195713e-04
1.760000e+00	1.800000e+00	3.012067e-02	1.151138e-04	1.151138e-04
1.800000e+00	1.840000e+00	2.777142e-02	1.105335e-04	1.105335e-04
1.840000e+00	1.880000e+00	2.559155e-02	1.061068e-04	1.061068e-04
1.880000e+00	1.920000e+00	2.362502e-02	1.019485e-04	1.019485e-04
1.920000e+00	1.960000e+00	2.179049e-02	9.791032e-05	9.791032e-05
1.960000e+00	2.000000e+00	2.035894e-02	9.463951e-05	9.463951e-05
# END HISTO1D



==> images/hadronScatterToyModel/avPTtoyCollFlow-ref1.dat <==
# BEGIN PLOT
DrawOnly=oldNoColl oldColl
Title=$\langle p_\perp \rangle$ for different hadron species
XMajorTickMarks=1
MainPlot=0
RatioPlot=1
RatioPlotYLabel=w/wo (Gaussian)
RatioPlotSameStyle=1
RatioPlotReference=oldNoColl
RatioPlotYMin=0.75
RatioPlotYMax=1.5
XLabel=$\pi~~~~~\mathrm{K}~~~\eta,\eta'~~~\rho,\omega~~~\mathrm{K}^*~~~\phi~~~~$p,n$~~\Lambda,\Sigma~~~\Xi~~~~~\Delta~~~~\Sigma^*~~~~\Xi^*~~~~\Omega~~$
XMax=13.5
XMinorTickMarks=0
PlotXTickLabels=0
RatioPlotTickLabels=0
Legend=0
XLabelSep=2.5
LogY=0
XMin=0.5
YMin=0.18
YMax=0.67
YLabel=$\langle p_\perp \rangle$ [GeV/$c$]
LegendYPos=0.4
LegendXPos=0.15
TopMargin=-0.04
BottomMargin=-0.04
RatioPlotYSize=3.0
# END PLOT

# BEGIN HISTOGRAM oldNoColl
ConnectBins=0
ErrorBars=1
LineColor=red
LineStyle=solid
PolyMarker=*
Title=Gaussian $p_\perp$ wo hadron scattering
# xlow	 xhigh	 val	 errminus	 errplus
4.500000e-01    5.500000e-01    0.000000e+00    0.000000e+00    0.000000e+00
5.500000e-01    6.500000e-01    0.000000e+00    0.000000e+00    0.000000e+00
6.500000e-01    7.500000e-01    0.000000e+00    0.000000e+00    0.000000e+00
7.500000e-01    8.500000e-01    0.000000e+00    0.000000e+00    0.000000e+00
8.500000e-01    9.500000e-01    0.000000e+00    0.000000e+00    0.000000e+00
9.500000e-01    1.050000e+00    4.139858e-01    5.286067e-05    5.286067e-05
1.050000e+00    1.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.150000e+00    1.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.250000e+00    1.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.350000e+00    1.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.450000e+00    1.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.550000e+00    1.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.650000e+00    1.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.750000e+00    1.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.850000e+00    1.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.950000e+00    2.050000e+00    4.144343e-01    1.022125e-04    1.022125e-04
2.050000e+00    2.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.150000e+00    2.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.250000e+00    2.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.350000e+00    2.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.450000e+00    2.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.550000e+00    2.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.650000e+00    2.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.750000e+00    2.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.850000e+00    2.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.950000e+00    3.050000e+00    4.130628e-01    1.436754e-04    1.436754e-04
3.050000e+00    3.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.150000e+00    3.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.250000e+00    3.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.350000e+00    3.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.450000e+00    3.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.550000e+00    3.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.650000e+00    3.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.750000e+00    3.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.850000e+00    3.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.950000e+00    4.050000e+00    4.134886e-01    6.807815e-05    6.807815e-05
4.050000e+00    4.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.150000e+00    4.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.250000e+00    4.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.350000e+00    4.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.450000e+00    4.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.550000e+00    4.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.650000e+00    4.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.750000e+00    4.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.850000e+00    4.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.950000e+00    5.050000e+00    4.137776e-01    1.435284e-04    1.435284e-04
5.050000e+00    5.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.150000e+00    5.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.250000e+00    5.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.350000e+00    5.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.450000e+00    5.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.550000e+00    5.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.650000e+00    5.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.750000e+00    5.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.850000e+00    5.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.950000e+00    6.050000e+00    4.134663e-01    5.913777e-04    5.913777e-04
6.050000e+00    6.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.150000e+00    6.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.250000e+00    6.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.350000e+00    6.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.450000e+00    6.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.550000e+00    6.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.650000e+00    6.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.750000e+00    6.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.850000e+00    6.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.950000e+00    7.050000e+00    4.142798e-01    1.383771e-04    1.383771e-04
7.050000e+00    7.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.150000e+00    7.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.250000e+00    7.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.350000e+00    7.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.450000e+00    7.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.550000e+00    7.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.650000e+00    7.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.750000e+00    7.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.850000e+00    7.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.950000e+00    8.050000e+00    4.148671e-01    2.271814e-04    2.271814e-04
8.050000e+00    8.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.150000e+00    8.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.250000e+00    8.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.350000e+00    8.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.450000e+00    8.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.550000e+00    8.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.650000e+00    8.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.750000e+00    8.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.850000e+00    8.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.950000e+00    9.050000e+00    4.164389e-01    7.353179e-04    7.353179e-04
9.050000e+00    9.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.150000e+00    9.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.250000e+00    9.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.350000e+00    9.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.450000e+00    9.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.550000e+00    9.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.650000e+00    9.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.750000e+00    9.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.850000e+00    9.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.950000e+00    1.005000e+01    4.140972e-01    2.093162e-04    2.093162e-04
1.005000e+01    1.015000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.015000e+01    1.025000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.025000e+01    1.035000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.035000e+01    1.045000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.045000e+01    1.055000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.055000e+01    1.065000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.065000e+01    1.075000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.075000e+01    1.085000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.085000e+01    1.095000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.095000e+01    1.105000e+01    4.140013e-01    5.463771e-04    5.463771e-04
1.105000e+01    1.115000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.115000e+01    1.125000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.125000e+01    1.135000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.135000e+01    1.145000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.145000e+01    1.155000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.155000e+01    1.165000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.165000e+01    1.175000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.175000e+01    1.185000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.185000e+01    1.195000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.195000e+01    1.205000e+01    4.122918e-01    1.618526e-03    1.618526e-03
1.205000e+01    1.215000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.215000e+01    1.225000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.225000e+01    1.235000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.235000e+01    1.245000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.245000e+01    1.255000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.255000e+01    1.265000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.265000e+01    1.275000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.275000e+01    1.285000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.285000e+01    1.295000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.295000e+01    1.305000e+01    4.116958e-01    5.755998e-03    5.755998e-03
1.305000e+01    1.315000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.315000e+01    1.325000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.325000e+01    1.335000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.335000e+01    1.345000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.345000e+01    1.355000e+01    0.000000e+00    0.000000e+00    0.000000e+00
# END HISTOGRAM

# BEGIN HISTOGRAM oldColl
ConnectBins=0
ErrorBars=1
LineColor=blue
LineStyle=solid
PolyMarker=triangle*
Title=Gaussian $p_\perp$ w hadron scattering
# xlow	 xhigh	 val	 errminus	 errplus
4.500000e-01    5.500000e-01    0.000000e+00    0.000000e+00    0.000000e+00
5.500000e-01    6.500000e-01    0.000000e+00    0.000000e+00    0.000000e+00
6.500000e-01    7.500000e-01    0.000000e+00    0.000000e+00    0.000000e+00
7.500000e-01    8.500000e-01    0.000000e+00    0.000000e+00    0.000000e+00
8.500000e-01    9.500000e-01    0.000000e+00    0.000000e+00    0.000000e+00
9.500000e-01    1.050000e+00    3.464913e-01    5.881905e-05    5.881905e-05
1.050000e+00    1.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.150000e+00    1.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.250000e+00    1.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.350000e+00    1.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.450000e+00    1.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.550000e+00    1.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.650000e+00    1.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.750000e+00    1.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.850000e+00    1.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.950000e+00    2.050000e+00    4.413873e-01    1.257465e-04    1.257465e-04
2.050000e+00    2.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.150000e+00    2.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.250000e+00    2.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.350000e+00    2.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.450000e+00    2.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.550000e+00    2.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.650000e+00    2.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.750000e+00    2.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.850000e+00    2.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.950000e+00    3.050000e+00    4.621749e-01    1.835532e-04    1.835532e-04
3.050000e+00    3.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.150000e+00    3.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.250000e+00    3.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.350000e+00    3.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.450000e+00    3.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.550000e+00    3.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.650000e+00    3.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.750000e+00    3.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.850000e+00    3.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.950000e+00    4.050000e+00    5.033109e-01    9.169740e-05    9.169740e-05
4.050000e+00    4.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.150000e+00    4.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.250000e+00    4.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.350000e+00    4.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.450000e+00    4.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.550000e+00    4.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.650000e+00    4.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.750000e+00    4.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.850000e+00    4.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.950000e+00    5.050000e+00    5.186155e-01    1.965128e-04    1.965128e-04
5.050000e+00    5.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.150000e+00    5.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.250000e+00    5.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.350000e+00    5.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.450000e+00    5.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.550000e+00    5.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.650000e+00    5.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.750000e+00    5.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.850000e+00    5.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.950000e+00    6.050000e+00    5.360891e-01    8.277745e-04    8.277745e-04
6.050000e+00    6.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.150000e+00    6.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.250000e+00    6.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.350000e+00    6.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.450000e+00    6.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.550000e+00    6.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.650000e+00    6.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.750000e+00    6.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.850000e+00    6.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.950000e+00    7.050000e+00    5.263487e-01    1.911201e-04    1.911201e-04
7.050000e+00    7.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.150000e+00    7.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.250000e+00    7.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.350000e+00    7.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.450000e+00    7.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.550000e+00    7.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.650000e+00    7.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.750000e+00    7.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.850000e+00    7.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.950000e+00    8.050000e+00    5.573683e-01    3.277572e-04    3.277572e-04
8.050000e+00    8.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.150000e+00    8.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.250000e+00    8.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.350000e+00    8.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.450000e+00    8.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.550000e+00    8.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.650000e+00    8.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.750000e+00    8.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.850000e+00    8.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.950000e+00    9.050000e+00    5.736882e-01    1.074545e-03    1.074545e-03
9.050000e+00    9.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.150000e+00    9.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.250000e+00    9.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.350000e+00    9.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.450000e+00    9.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.550000e+00    9.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.650000e+00    9.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.750000e+00    9.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.850000e+00    9.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.950000e+00    1.005000e+01    5.700843e-01    3.081578e-04    3.081578e-04
1.005000e+01    1.015000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.015000e+01    1.025000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.025000e+01    1.035000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.035000e+01    1.045000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.045000e+01    1.055000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.055000e+01    1.065000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.065000e+01    1.075000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.075000e+01    1.085000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.085000e+01    1.095000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.095000e+01    1.105000e+01    5.864211e-01    8.275117e-04    8.275117e-04
1.105000e+01    1.115000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.115000e+01    1.125000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.125000e+01    1.135000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.135000e+01    1.145000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.145000e+01    1.155000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.155000e+01    1.165000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.165000e+01    1.175000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.175000e+01    1.185000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.185000e+01    1.195000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.195000e+01    1.205000e+01    6.017664e-01    2.478056e-03    2.478056e-03
1.205000e+01    1.215000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.215000e+01    1.225000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.225000e+01    1.235000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.235000e+01    1.245000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.245000e+01    1.255000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.255000e+01    1.265000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.265000e+01    1.275000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.275000e+01    1.285000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.285000e+01    1.295000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.295000e+01    1.305000e+01    5.916467e-01    8.959289e-03    8.959289e-03
1.305000e+01    1.315000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.315000e+01    1.325000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.325000e+01    1.335000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.335000e+01    1.345000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.345000e+01    1.355000e+01    0.000000e+00    0.000000e+00    0.000000e+00
# END HISTOGRAM

# BEGIN HISTOGRAM newNoColl
ConnectBins=0
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
PolyMarker=square*
Title=Termal $p_\perp$ wo hadron scattering
# xlow   xhigh   val     errminus        errplus
4.500000e-01	5.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e-01	6.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e-01	7.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e-01	8.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e-01	9.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e-01	1.050000e+00	3.473834e-01	5.113304e-05	5.113304e-05
1.050000e+00	1.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+00	1.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+00	1.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+00	1.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+00	1.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+00	1.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+00	1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+00	1.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+00	1.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+00	2.050000e+00	4.199756e-01	1.283476e-04	1.283476e-04
2.050000e+00	2.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+00	2.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+00	2.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+00	2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+00	2.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+00	2.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+00	2.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+00	2.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+00	2.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+00	3.050000e+00	4.300094e-01	1.969908e-04	1.969908e-04
3.050000e+00	3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.150000e+00	3.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.250000e+00	3.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.350000e+00	3.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.450000e+00	3.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.550000e+00	3.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.650000e+00	3.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+00	3.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.850000e+00	3.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.950000e+00	4.050000e+00	4.751302e-01	1.020456e-04	1.020456e-04
4.050000e+00	4.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+00	4.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+00	4.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+00	4.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+00	4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+00	4.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+00	4.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+00	4.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+00	4.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+00	5.050000e+00	4.906850e-01	1.837453e-04	1.837453e-04
5.050000e+00	5.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+00	5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+00	5.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+00	5.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+00	5.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+00	5.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+00	5.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+00	5.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+00	5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+00	6.050000e+00	4.947540e-01	6.192277e-04	6.192277e-04
6.050000e+00	6.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+00	6.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+00	6.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+00	6.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+00	6.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+00	6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+00	6.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+00	6.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+00	6.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+00	7.050000e+00	4.830837e-01	3.035555e-04	3.035555e-04
7.050000e+00	7.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+00	7.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+00	7.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+00	7.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+00	7.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+00	7.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+00	7.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+00	7.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+00	7.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+00	8.050000e+00	5.065191e-01	5.544634e-04	5.544634e-04
8.050000e+00	8.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.150000e+00	8.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.250000e+00	8.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.350000e+00	8.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.450000e+00	8.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.550000e+00	8.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.650000e+00	8.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.750000e+00	8.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.850000e+00	8.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.950000e+00	9.050000e+00	5.284773e-01	1.394662e-03	1.394662e-03
9.050000e+00	9.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.150000e+00	9.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.250000e+00	9.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.350000e+00	9.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.450000e+00	9.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.550000e+00	9.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.650000e+00	9.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.750000e+00	9.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.850000e+00	9.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.950000e+00	1.005000e+01	5.256114e-01	3.129674e-04	3.129674e-04
1.005000e+01	1.015000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.015000e+01	1.025000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.025000e+01	1.035000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.035000e+01	1.045000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.045000e+01	1.055000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.055000e+01	1.065000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.065000e+01	1.075000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.075000e+01	1.085000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.085000e+01	1.095000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.095000e+01	1.105000e+01	5.366270e-01	7.649543e-04	7.649543e-04
1.105000e+01	1.115000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.115000e+01	1.125000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.125000e+01	1.135000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.135000e+01	1.145000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.145000e+01	1.155000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.155000e+01	1.165000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.165000e+01	1.175000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.175000e+01	1.185000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.185000e+01	1.195000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.195000e+01	1.205000e+01	5.583739e-01	1.695952e-03	1.695952e-03
1.205000e+01	1.215000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.215000e+01	1.225000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.225000e+01	1.235000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.235000e+01	1.245000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.245000e+01	1.255000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.255000e+01	1.265000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.265000e+01	1.275000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.275000e+01	1.285000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.285000e+01	1.295000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.295000e+01	1.305000e+01	5.730023e-01	3.663035e-03	3.663035e-03
1.305000e+01	1.315000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.315000e+01	1.325000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.325000e+01	1.335000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.335000e+01	1.345000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.345000e+01	1.355000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTOGRAM

# BEGIN HISTOGRAM newColl
ConnectBins=0
ErrorBars=1
LineColor=orange
LineStyle=solid
PolyMarker=pentagon*
Title=Termal $p_\perp$ w hadron scattering
# xlow   xhigh   val     errminus        errplus
4.500000e-01	5.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e-01	6.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e-01	7.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e-01	8.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e-01	9.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e-01	1.050000e+00	3.298800e-01	5.205827e-05	5.205827e-05
1.050000e+00	1.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+00	1.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+00	1.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+00	1.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+00	1.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+00	1.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+00	1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+00	1.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+00	1.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+00	2.050000e+00	4.482373e-01	1.311270e-04	1.311270e-04
2.050000e+00	2.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+00	2.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+00	2.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+00	2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+00	2.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+00	2.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+00	2.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+00	2.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+00	2.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+00	3.050000e+00	4.660782e-01	2.019942e-04	2.019942e-04
3.050000e+00	3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.150000e+00	3.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.250000e+00	3.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.350000e+00	3.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.450000e+00	3.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.550000e+00	3.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.650000e+00	3.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+00	3.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.850000e+00	3.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.950000e+00	4.050000e+00	5.133672e-01	1.053869e-04	1.053869e-04
4.050000e+00	4.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+00	4.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+00	4.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+00	4.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+00	4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+00	4.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+00	4.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+00	4.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+00	4.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+00	5.050000e+00	5.421207e-01	1.865429e-04	1.865429e-04
5.050000e+00	5.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+00	5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+00	5.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+00	5.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+00	5.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+00	5.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+00	5.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+00	5.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+00	5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+00	6.050000e+00	5.643776e-01	6.241086e-04	6.241086e-04
6.050000e+00	6.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+00	6.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+00	6.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+00	6.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+00	6.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+00	6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+00	6.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+00	6.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+00	6.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+00	7.050000e+00	5.497442e-01	3.117710e-04	3.117710e-04
7.050000e+00	7.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+00	7.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+00	7.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+00	7.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+00	7.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+00	7.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+00	7.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+00	7.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+00	7.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+00	8.050000e+00	5.897212e-01	5.660299e-04	5.660299e-04
8.050000e+00	8.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.150000e+00	8.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.250000e+00	8.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.350000e+00	8.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.450000e+00	8.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.550000e+00	8.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.650000e+00	8.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.750000e+00	8.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.850000e+00	8.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.950000e+00	9.050000e+00	6.196251e-01	1.409693e-03	1.409693e-03
9.050000e+00	9.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.150000e+00	9.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.250000e+00	9.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.350000e+00	9.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.450000e+00	9.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.550000e+00	9.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.650000e+00	9.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.750000e+00	9.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.850000e+00	9.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.950000e+00	1.005000e+01	6.031723e-01	3.176303e-04	3.176303e-04
1.005000e+01	1.015000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.015000e+01	1.025000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.025000e+01	1.035000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.035000e+01	1.045000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.045000e+01	1.055000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.055000e+01	1.065000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.065000e+01	1.075000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.075000e+01	1.085000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.085000e+01	1.095000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.095000e+01	1.105000e+01	6.243585e-01	7.712009e-04	7.712009e-04
1.105000e+01	1.115000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.115000e+01	1.125000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.125000e+01	1.135000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.135000e+01	1.145000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.145000e+01	1.155000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.155000e+01	1.165000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.165000e+01	1.175000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.175000e+01	1.185000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.185000e+01	1.195000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.195000e+01	1.205000e+01	6.480650e-01	1.679121e-03	1.679121e-03
1.205000e+01	1.215000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.215000e+01	1.225000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.225000e+01	1.235000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.235000e+01	1.245000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.245000e+01	1.255000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.255000e+01	1.265000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.265000e+01	1.275000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.275000e+01	1.285000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.285000e+01	1.295000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.295000e+01	1.305000e+01	6.650569e-01	3.655588e-03	3.655588e-03
1.305000e+01	1.315000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.315000e+01	1.325000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.325000e+01	1.335000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.335000e+01	1.345000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.345000e+01	1.355000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTOGRAM



==> images/hadronScatterToyModel/avPTtoyCollFlow-ref2.dat <==
# BEGIN PLOT
DrawOnly=newNoColl newColl
Title=$\langle p_\perp \rangle$ for different hadron species
XMajorTickMarks=1
MainPlot=0
RatioPlot=1
RatioPlotYLabel=w/wo (Thermal)
RatioPlotSameStyle=1
RatioPlotReference=newNoColl
RatioPlotYMin=0.75
RatioPlotYMax=1.5
XLabel=$\pi~~~~~\mathrm{K}~~~\eta,\eta'~~~\rho,\omega~~~\mathrm{K}^*~~~\phi~~~~$p,n$~~\Lambda,\Sigma~~~\Xi~~~~~\Delta~~~~\Sigma^*~~~~\Xi^*~~~~\Omega~~$
XMax=13.5
XMinorTickMarks=0
PlotXTickLabels=0
RatioPlotTickLabels=0
Legend=0
XLabelSep=2.5
LogY=0
XMin=0.5
YMin=0.18
YMax=0.67
YLabel=$\langle p_\perp \rangle$ [GeV/$c$]
LegendYPos=0.4
LegendXPos=0.15
TopMargin=-0.04
RatioPlotYSize=3.0
# END PLOT

# BEGIN HISTOGRAM oldNoColl
ConnectBins=0
ErrorBars=1
LineColor=red
LineStyle=solid
PolyMarker=*
Title=Gaussian $p_\perp$ wo hadron scattering
# xlow	 xhigh	 val	 errminus	 errplus
4.500000e-01    5.500000e-01    0.000000e+00    0.000000e+00    0.000000e+00
5.500000e-01    6.500000e-01    0.000000e+00    0.000000e+00    0.000000e+00
6.500000e-01    7.500000e-01    0.000000e+00    0.000000e+00    0.000000e+00
7.500000e-01    8.500000e-01    0.000000e+00    0.000000e+00    0.000000e+00
8.500000e-01    9.500000e-01    0.000000e+00    0.000000e+00    0.000000e+00
9.500000e-01    1.050000e+00    4.139858e-01    5.286067e-05    5.286067e-05
1.050000e+00    1.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.150000e+00    1.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.250000e+00    1.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.350000e+00    1.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.450000e+00    1.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.550000e+00    1.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.650000e+00    1.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.750000e+00    1.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.850000e+00    1.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.950000e+00    2.050000e+00    4.144343e-01    1.022125e-04    1.022125e-04
2.050000e+00    2.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.150000e+00    2.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.250000e+00    2.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.350000e+00    2.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.450000e+00    2.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.550000e+00    2.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.650000e+00    2.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.750000e+00    2.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.850000e+00    2.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.950000e+00    3.050000e+00    4.130628e-01    1.436754e-04    1.436754e-04
3.050000e+00    3.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.150000e+00    3.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.250000e+00    3.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.350000e+00    3.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.450000e+00    3.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.550000e+00    3.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.650000e+00    3.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.750000e+00    3.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.850000e+00    3.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.950000e+00    4.050000e+00    4.134886e-01    6.807815e-05    6.807815e-05
4.050000e+00    4.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.150000e+00    4.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.250000e+00    4.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.350000e+00    4.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.450000e+00    4.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.550000e+00    4.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.650000e+00    4.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.750000e+00    4.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.850000e+00    4.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.950000e+00    5.050000e+00    4.137776e-01    1.435284e-04    1.435284e-04
5.050000e+00    5.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.150000e+00    5.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.250000e+00    5.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.350000e+00    5.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.450000e+00    5.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.550000e+00    5.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.650000e+00    5.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.750000e+00    5.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.850000e+00    5.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.950000e+00    6.050000e+00    4.134663e-01    5.913777e-04    5.913777e-04
6.050000e+00    6.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.150000e+00    6.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.250000e+00    6.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.350000e+00    6.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.450000e+00    6.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.550000e+00    6.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.650000e+00    6.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.750000e+00    6.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.850000e+00    6.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.950000e+00    7.050000e+00    4.142798e-01    1.383771e-04    1.383771e-04
7.050000e+00    7.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.150000e+00    7.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.250000e+00    7.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.350000e+00    7.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.450000e+00    7.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.550000e+00    7.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.650000e+00    7.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.750000e+00    7.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.850000e+00    7.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.950000e+00    8.050000e+00    4.148671e-01    2.271814e-04    2.271814e-04
8.050000e+00    8.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.150000e+00    8.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.250000e+00    8.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.350000e+00    8.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.450000e+00    8.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.550000e+00    8.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.650000e+00    8.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.750000e+00    8.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.850000e+00    8.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.950000e+00    9.050000e+00    4.164389e-01    7.353179e-04    7.353179e-04
9.050000e+00    9.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.150000e+00    9.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.250000e+00    9.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.350000e+00    9.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.450000e+00    9.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.550000e+00    9.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.650000e+00    9.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.750000e+00    9.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.850000e+00    9.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.950000e+00    1.005000e+01    4.140972e-01    2.093162e-04    2.093162e-04
1.005000e+01    1.015000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.015000e+01    1.025000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.025000e+01    1.035000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.035000e+01    1.045000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.045000e+01    1.055000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.055000e+01    1.065000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.065000e+01    1.075000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.075000e+01    1.085000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.085000e+01    1.095000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.095000e+01    1.105000e+01    4.140013e-01    5.463771e-04    5.463771e-04
1.105000e+01    1.115000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.115000e+01    1.125000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.125000e+01    1.135000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.135000e+01    1.145000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.145000e+01    1.155000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.155000e+01    1.165000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.165000e+01    1.175000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.175000e+01    1.185000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.185000e+01    1.195000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.195000e+01    1.205000e+01    4.122918e-01    1.618526e-03    1.618526e-03
1.205000e+01    1.215000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.215000e+01    1.225000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.225000e+01    1.235000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.235000e+01    1.245000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.245000e+01    1.255000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.255000e+01    1.265000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.265000e+01    1.275000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.275000e+01    1.285000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.285000e+01    1.295000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.295000e+01    1.305000e+01    4.116958e-01    5.755998e-03    5.755998e-03
1.305000e+01    1.315000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.315000e+01    1.325000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.325000e+01    1.335000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.335000e+01    1.345000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.345000e+01    1.355000e+01    0.000000e+00    0.000000e+00    0.000000e+00
# END HISTOGRAM

# BEGIN HISTOGRAM oldColl
ConnectBins=0
ErrorBars=1
LineColor=blue
LineStyle=solid
PolyMarker=triangle*
Title=Gaussian $p_\perp$ w hadron scattering
# xlow	 xhigh	 val	 errminus	 errplus
4.500000e-01    5.500000e-01    0.000000e+00    0.000000e+00    0.000000e+00
5.500000e-01    6.500000e-01    0.000000e+00    0.000000e+00    0.000000e+00
6.500000e-01    7.500000e-01    0.000000e+00    0.000000e+00    0.000000e+00
7.500000e-01    8.500000e-01    0.000000e+00    0.000000e+00    0.000000e+00
8.500000e-01    9.500000e-01    0.000000e+00    0.000000e+00    0.000000e+00
9.500000e-01    1.050000e+00    3.464913e-01    5.881905e-05    5.881905e-05
1.050000e+00    1.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.150000e+00    1.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.250000e+00    1.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.350000e+00    1.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.450000e+00    1.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.550000e+00    1.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.650000e+00    1.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.750000e+00    1.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.850000e+00    1.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.950000e+00    2.050000e+00    4.413873e-01    1.257465e-04    1.257465e-04
2.050000e+00    2.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.150000e+00    2.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.250000e+00    2.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.350000e+00    2.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.450000e+00    2.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.550000e+00    2.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.650000e+00    2.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.750000e+00    2.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.850000e+00    2.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.950000e+00    3.050000e+00    4.621749e-01    1.835532e-04    1.835532e-04
3.050000e+00    3.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.150000e+00    3.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.250000e+00    3.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.350000e+00    3.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.450000e+00    3.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.550000e+00    3.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.650000e+00    3.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.750000e+00    3.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.850000e+00    3.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.950000e+00    4.050000e+00    5.033109e-01    9.169740e-05    9.169740e-05
4.050000e+00    4.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.150000e+00    4.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.250000e+00    4.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.350000e+00    4.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.450000e+00    4.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.550000e+00    4.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.650000e+00    4.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.750000e+00    4.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.850000e+00    4.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.950000e+00    5.050000e+00    5.186155e-01    1.965128e-04    1.965128e-04
5.050000e+00    5.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.150000e+00    5.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.250000e+00    5.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.350000e+00    5.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.450000e+00    5.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.550000e+00    5.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.650000e+00    5.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.750000e+00    5.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.850000e+00    5.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.950000e+00    6.050000e+00    5.360891e-01    8.277745e-04    8.277745e-04
6.050000e+00    6.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.150000e+00    6.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.250000e+00    6.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.350000e+00    6.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.450000e+00    6.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.550000e+00    6.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.650000e+00    6.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.750000e+00    6.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.850000e+00    6.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.950000e+00    7.050000e+00    5.263487e-01    1.911201e-04    1.911201e-04
7.050000e+00    7.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.150000e+00    7.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.250000e+00    7.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.350000e+00    7.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.450000e+00    7.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.550000e+00    7.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.650000e+00    7.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.750000e+00    7.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.850000e+00    7.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.950000e+00    8.050000e+00    5.573683e-01    3.277572e-04    3.277572e-04
8.050000e+00    8.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.150000e+00    8.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.250000e+00    8.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.350000e+00    8.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.450000e+00    8.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.550000e+00    8.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.650000e+00    8.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.750000e+00    8.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.850000e+00    8.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.950000e+00    9.050000e+00    5.736882e-01    1.074545e-03    1.074545e-03
9.050000e+00    9.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.150000e+00    9.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.250000e+00    9.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.350000e+00    9.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.450000e+00    9.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.550000e+00    9.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.650000e+00    9.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.750000e+00    9.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.850000e+00    9.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.950000e+00    1.005000e+01    5.700843e-01    3.081578e-04    3.081578e-04
1.005000e+01    1.015000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.015000e+01    1.025000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.025000e+01    1.035000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.035000e+01    1.045000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.045000e+01    1.055000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.055000e+01    1.065000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.065000e+01    1.075000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.075000e+01    1.085000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.085000e+01    1.095000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.095000e+01    1.105000e+01    5.864211e-01    8.275117e-04    8.275117e-04
1.105000e+01    1.115000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.115000e+01    1.125000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.125000e+01    1.135000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.135000e+01    1.145000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.145000e+01    1.155000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.155000e+01    1.165000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.165000e+01    1.175000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.175000e+01    1.185000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.185000e+01    1.195000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.195000e+01    1.205000e+01    6.017664e-01    2.478056e-03    2.478056e-03
1.205000e+01    1.215000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.215000e+01    1.225000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.225000e+01    1.235000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.235000e+01    1.245000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.245000e+01    1.255000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.255000e+01    1.265000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.265000e+01    1.275000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.275000e+01    1.285000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.285000e+01    1.295000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.295000e+01    1.305000e+01    5.916467e-01    8.959289e-03    8.959289e-03
1.305000e+01    1.315000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.315000e+01    1.325000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.325000e+01    1.335000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.335000e+01    1.345000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.345000e+01    1.355000e+01    0.000000e+00    0.000000e+00    0.000000e+00
# END HISTOGRAM

# BEGIN HISTOGRAM newNoColl
ConnectBins=0
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
PolyMarker=square*
Title=Termal $p_\perp$ wo hadron scattering
# xlow   xhigh   val     errminus        errplus
4.500000e-01	5.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e-01	6.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e-01	7.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e-01	8.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e-01	9.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e-01	1.050000e+00	3.473834e-01	5.113304e-05	5.113304e-05
1.050000e+00	1.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+00	1.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+00	1.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+00	1.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+00	1.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+00	1.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+00	1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+00	1.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+00	1.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+00	2.050000e+00	4.199756e-01	1.283476e-04	1.283476e-04
2.050000e+00	2.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+00	2.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+00	2.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+00	2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+00	2.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+00	2.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+00	2.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+00	2.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+00	2.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+00	3.050000e+00	4.300094e-01	1.969908e-04	1.969908e-04
3.050000e+00	3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.150000e+00	3.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.250000e+00	3.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.350000e+00	3.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.450000e+00	3.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.550000e+00	3.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.650000e+00	3.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+00	3.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.850000e+00	3.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.950000e+00	4.050000e+00	4.751302e-01	1.020456e-04	1.020456e-04
4.050000e+00	4.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+00	4.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+00	4.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+00	4.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+00	4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+00	4.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+00	4.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+00	4.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+00	4.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+00	5.050000e+00	4.906850e-01	1.837453e-04	1.837453e-04
5.050000e+00	5.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+00	5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+00	5.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+00	5.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+00	5.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+00	5.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+00	5.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+00	5.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+00	5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+00	6.050000e+00	4.947540e-01	6.192277e-04	6.192277e-04
6.050000e+00	6.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+00	6.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+00	6.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+00	6.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+00	6.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+00	6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+00	6.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+00	6.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+00	6.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+00	7.050000e+00	4.830837e-01	3.035555e-04	3.035555e-04
7.050000e+00	7.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+00	7.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+00	7.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+00	7.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+00	7.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+00	7.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+00	7.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+00	7.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+00	7.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+00	8.050000e+00	5.065191e-01	5.544634e-04	5.544634e-04
8.050000e+00	8.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.150000e+00	8.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.250000e+00	8.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.350000e+00	8.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.450000e+00	8.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.550000e+00	8.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.650000e+00	8.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.750000e+00	8.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.850000e+00	8.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.950000e+00	9.050000e+00	5.284773e-01	1.394662e-03	1.394662e-03
9.050000e+00	9.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.150000e+00	9.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.250000e+00	9.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.350000e+00	9.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.450000e+00	9.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.550000e+00	9.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.650000e+00	9.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.750000e+00	9.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.850000e+00	9.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.950000e+00	1.005000e+01	5.256114e-01	3.129674e-04	3.129674e-04
1.005000e+01	1.015000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.015000e+01	1.025000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.025000e+01	1.035000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.035000e+01	1.045000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.045000e+01	1.055000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.055000e+01	1.065000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.065000e+01	1.075000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.075000e+01	1.085000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.085000e+01	1.095000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.095000e+01	1.105000e+01	5.366270e-01	7.649543e-04	7.649543e-04
1.105000e+01	1.115000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.115000e+01	1.125000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.125000e+01	1.135000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.135000e+01	1.145000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.145000e+01	1.155000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.155000e+01	1.165000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.165000e+01	1.175000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.175000e+01	1.185000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.185000e+01	1.195000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.195000e+01	1.205000e+01	5.583739e-01	1.695952e-03	1.695952e-03
1.205000e+01	1.215000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.215000e+01	1.225000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.225000e+01	1.235000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.235000e+01	1.245000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.245000e+01	1.255000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.255000e+01	1.265000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.265000e+01	1.275000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.275000e+01	1.285000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.285000e+01	1.295000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.295000e+01	1.305000e+01	5.730023e-01	3.663035e-03	3.663035e-03
1.305000e+01	1.315000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.315000e+01	1.325000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.325000e+01	1.335000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.335000e+01	1.345000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.345000e+01	1.355000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTOGRAM

# BEGIN HISTOGRAM newColl
ConnectBins=0
ErrorBars=1
LineColor=orange
LineStyle=solid
PolyMarker=pentagon*
Title=Termal $p_\perp$ w hadron scattering
# xlow   xhigh   val     errminus        errplus
4.500000e-01	5.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e-01	6.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e-01	7.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e-01	8.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e-01	9.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e-01	1.050000e+00	3.298800e-01	5.205827e-05	5.205827e-05
1.050000e+00	1.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+00	1.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+00	1.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+00	1.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+00	1.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+00	1.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+00	1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+00	1.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+00	1.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+00	2.050000e+00	4.482373e-01	1.311270e-04	1.311270e-04
2.050000e+00	2.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+00	2.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+00	2.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+00	2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+00	2.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+00	2.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+00	2.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+00	2.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+00	2.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+00	3.050000e+00	4.660782e-01	2.019942e-04	2.019942e-04
3.050000e+00	3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.150000e+00	3.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.250000e+00	3.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.350000e+00	3.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.450000e+00	3.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.550000e+00	3.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.650000e+00	3.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+00	3.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.850000e+00	3.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.950000e+00	4.050000e+00	5.133672e-01	1.053869e-04	1.053869e-04
4.050000e+00	4.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+00	4.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+00	4.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+00	4.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+00	4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+00	4.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+00	4.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+00	4.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+00	4.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+00	5.050000e+00	5.421207e-01	1.865429e-04	1.865429e-04
5.050000e+00	5.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+00	5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+00	5.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+00	5.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+00	5.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+00	5.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+00	5.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+00	5.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+00	5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+00	6.050000e+00	5.643776e-01	6.241086e-04	6.241086e-04
6.050000e+00	6.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+00	6.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+00	6.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+00	6.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+00	6.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+00	6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+00	6.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+00	6.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+00	6.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+00	7.050000e+00	5.497442e-01	3.117710e-04	3.117710e-04
7.050000e+00	7.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+00	7.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+00	7.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+00	7.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+00	7.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+00	7.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+00	7.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+00	7.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+00	7.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+00	8.050000e+00	5.897212e-01	5.660299e-04	5.660299e-04
8.050000e+00	8.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.150000e+00	8.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.250000e+00	8.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.350000e+00	8.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.450000e+00	8.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.550000e+00	8.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.650000e+00	8.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.750000e+00	8.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.850000e+00	8.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.950000e+00	9.050000e+00	6.196251e-01	1.409693e-03	1.409693e-03
9.050000e+00	9.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.150000e+00	9.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.250000e+00	9.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.350000e+00	9.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.450000e+00	9.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.550000e+00	9.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.650000e+00	9.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.750000e+00	9.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.850000e+00	9.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.950000e+00	1.005000e+01	6.031723e-01	3.176303e-04	3.176303e-04
1.005000e+01	1.015000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.015000e+01	1.025000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.025000e+01	1.035000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.035000e+01	1.045000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.045000e+01	1.055000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.055000e+01	1.065000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.065000e+01	1.075000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.075000e+01	1.085000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.085000e+01	1.095000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.095000e+01	1.105000e+01	6.243585e-01	7.712009e-04	7.712009e-04
1.105000e+01	1.115000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.115000e+01	1.125000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.125000e+01	1.135000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.135000e+01	1.145000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.145000e+01	1.155000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.155000e+01	1.165000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.165000e+01	1.175000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.175000e+01	1.185000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.185000e+01	1.195000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.195000e+01	1.205000e+01	6.480650e-01	1.679121e-03	1.679121e-03
1.205000e+01	1.215000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.215000e+01	1.225000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.225000e+01	1.235000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.235000e+01	1.245000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.245000e+01	1.255000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.255000e+01	1.265000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.265000e+01	1.275000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.275000e+01	1.285000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.285000e+01	1.295000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.295000e+01	1.305000e+01	6.650569e-01	3.655588e-03	3.655588e-03
1.305000e+01	1.315000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.315000e+01	1.325000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.325000e+01	1.335000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.335000e+01	1.345000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.345000e+01	1.355000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTOGRAM



==> images/hadronScatterToyModel/avPTtoyCollFlow.dat <==
# BEGIN PLOT
DrawOnly=oldNoColl oldColl newNoColl newColl
Title=$\langle p_\perp \rangle$ for different hadron species
XMajorTickMarks=1
RatioPlot=0
RatioPlotYLabel=w/wo
RatioPlotSameStyle=1
RatioPlotReference=oldNoColl
RatioPlotYMin=0.7
RatioPlotYMax=1.5
XLabel=$\pi~~~~~\mathrm{K}~~~\eta,\eta'~~~\rho,\omega~~~\mathrm{K}^*~~~\phi~~~~$p,n$~~\Lambda,\Sigma~~~\Xi~~~~~\Delta~~~~\Sigma^*~~~~\Xi^*~~~~\Omega~~$
XMax=13.5
XMinorTickMarks=0
PlotXTickLabels=0
RatioPlotTickLabels=0
Legend=1
XLabelSep=2.5
LogY=0
XMin=0.5
YMin=0.18
YMax=0.67
YLabel=$\langle p_\perp \rangle$ [GeV/$c$]
LegendYPos=0.4
LegendXPos=0.15
# END PLOT

# BEGIN HISTOGRAM oldNoColl
ConnectBins=0
ErrorBars=1
LineColor=red
LineStyle=solid
PolyMarker=*
Title=Gaussian $p_\perp$ wo hadron scattering
# xlow	 xhigh	 val	 errminus	 errplus
4.500000e-01    5.500000e-01    0.000000e+00    0.000000e+00    0.000000e+00
5.500000e-01    6.500000e-01    0.000000e+00    0.000000e+00    0.000000e+00
6.500000e-01    7.500000e-01    0.000000e+00    0.000000e+00    0.000000e+00
7.500000e-01    8.500000e-01    0.000000e+00    0.000000e+00    0.000000e+00
8.500000e-01    9.500000e-01    0.000000e+00    0.000000e+00    0.000000e+00
9.500000e-01    1.050000e+00    4.139858e-01    5.286067e-05    5.286067e-05
1.050000e+00    1.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.150000e+00    1.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.250000e+00    1.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.350000e+00    1.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.450000e+00    1.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.550000e+00    1.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.650000e+00    1.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.750000e+00    1.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.850000e+00    1.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.950000e+00    2.050000e+00    4.144343e-01    1.022125e-04    1.022125e-04
2.050000e+00    2.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.150000e+00    2.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.250000e+00    2.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.350000e+00    2.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.450000e+00    2.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.550000e+00    2.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.650000e+00    2.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.750000e+00    2.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.850000e+00    2.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.950000e+00    3.050000e+00    4.130628e-01    1.436754e-04    1.436754e-04
3.050000e+00    3.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.150000e+00    3.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.250000e+00    3.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.350000e+00    3.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.450000e+00    3.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.550000e+00    3.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.650000e+00    3.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.750000e+00    3.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.850000e+00    3.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.950000e+00    4.050000e+00    4.134886e-01    6.807815e-05    6.807815e-05
4.050000e+00    4.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.150000e+00    4.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.250000e+00    4.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.350000e+00    4.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.450000e+00    4.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.550000e+00    4.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.650000e+00    4.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.750000e+00    4.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.850000e+00    4.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.950000e+00    5.050000e+00    4.137776e-01    1.435284e-04    1.435284e-04
5.050000e+00    5.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.150000e+00    5.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.250000e+00    5.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.350000e+00    5.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.450000e+00    5.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.550000e+00    5.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.650000e+00    5.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.750000e+00    5.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.850000e+00    5.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.950000e+00    6.050000e+00    4.134663e-01    5.913777e-04    5.913777e-04
6.050000e+00    6.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.150000e+00    6.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.250000e+00    6.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.350000e+00    6.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.450000e+00    6.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.550000e+00    6.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.650000e+00    6.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.750000e+00    6.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.850000e+00    6.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.950000e+00    7.050000e+00    4.142798e-01    1.383771e-04    1.383771e-04
7.050000e+00    7.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.150000e+00    7.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.250000e+00    7.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.350000e+00    7.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.450000e+00    7.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.550000e+00    7.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.650000e+00    7.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.750000e+00    7.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.850000e+00    7.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.950000e+00    8.050000e+00    4.148671e-01    2.271814e-04    2.271814e-04
8.050000e+00    8.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.150000e+00    8.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.250000e+00    8.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.350000e+00    8.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.450000e+00    8.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.550000e+00    8.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.650000e+00    8.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.750000e+00    8.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.850000e+00    8.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.950000e+00    9.050000e+00    4.164389e-01    7.353179e-04    7.353179e-04
9.050000e+00    9.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.150000e+00    9.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.250000e+00    9.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.350000e+00    9.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.450000e+00    9.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.550000e+00    9.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.650000e+00    9.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.750000e+00    9.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.850000e+00    9.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.950000e+00    1.005000e+01    4.140972e-01    2.093162e-04    2.093162e-04
1.005000e+01    1.015000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.015000e+01    1.025000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.025000e+01    1.035000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.035000e+01    1.045000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.045000e+01    1.055000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.055000e+01    1.065000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.065000e+01    1.075000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.075000e+01    1.085000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.085000e+01    1.095000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.095000e+01    1.105000e+01    4.140013e-01    5.463771e-04    5.463771e-04
1.105000e+01    1.115000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.115000e+01    1.125000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.125000e+01    1.135000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.135000e+01    1.145000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.145000e+01    1.155000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.155000e+01    1.165000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.165000e+01    1.175000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.175000e+01    1.185000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.185000e+01    1.195000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.195000e+01    1.205000e+01    4.122918e-01    1.618526e-03    1.618526e-03
1.205000e+01    1.215000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.215000e+01    1.225000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.225000e+01    1.235000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.235000e+01    1.245000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.245000e+01    1.255000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.255000e+01    1.265000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.265000e+01    1.275000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.275000e+01    1.285000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.285000e+01    1.295000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.295000e+01    1.305000e+01    4.116958e-01    5.755998e-03    5.755998e-03
1.305000e+01    1.315000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.315000e+01    1.325000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.325000e+01    1.335000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.335000e+01    1.345000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.345000e+01    1.355000e+01    0.000000e+00    0.000000e+00    0.000000e+00
# END HISTOGRAM

# BEGIN HISTOGRAM oldColl
ConnectBins=0
ErrorBars=1
LineColor=blue
LineStyle=solid
PolyMarker=triangle*
Title=Gaussian $p_\perp$ w hadron scattering
# xlow	 xhigh	 val	 errminus	 errplus
4.500000e-01    5.500000e-01    0.000000e+00    0.000000e+00    0.000000e+00
5.500000e-01    6.500000e-01    0.000000e+00    0.000000e+00    0.000000e+00
6.500000e-01    7.500000e-01    0.000000e+00    0.000000e+00    0.000000e+00
7.500000e-01    8.500000e-01    0.000000e+00    0.000000e+00    0.000000e+00
8.500000e-01    9.500000e-01    0.000000e+00    0.000000e+00    0.000000e+00
9.500000e-01    1.050000e+00    3.464913e-01    5.881905e-05    5.881905e-05
1.050000e+00    1.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.150000e+00    1.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.250000e+00    1.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.350000e+00    1.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.450000e+00    1.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.550000e+00    1.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.650000e+00    1.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.750000e+00    1.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.850000e+00    1.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
1.950000e+00    2.050000e+00    4.413873e-01    1.257465e-04    1.257465e-04
2.050000e+00    2.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.150000e+00    2.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.250000e+00    2.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.350000e+00    2.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.450000e+00    2.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.550000e+00    2.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.650000e+00    2.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.750000e+00    2.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.850000e+00    2.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
2.950000e+00    3.050000e+00    4.621749e-01    1.835532e-04    1.835532e-04
3.050000e+00    3.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.150000e+00    3.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.250000e+00    3.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.350000e+00    3.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.450000e+00    3.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.550000e+00    3.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.650000e+00    3.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.750000e+00    3.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.850000e+00    3.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
3.950000e+00    4.050000e+00    5.033109e-01    9.169740e-05    9.169740e-05
4.050000e+00    4.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.150000e+00    4.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.250000e+00    4.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.350000e+00    4.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.450000e+00    4.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.550000e+00    4.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.650000e+00    4.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.750000e+00    4.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.850000e+00    4.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
4.950000e+00    5.050000e+00    5.186155e-01    1.965128e-04    1.965128e-04
5.050000e+00    5.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.150000e+00    5.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.250000e+00    5.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.350000e+00    5.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.450000e+00    5.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.550000e+00    5.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.650000e+00    5.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.750000e+00    5.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.850000e+00    5.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
5.950000e+00    6.050000e+00    5.360891e-01    8.277745e-04    8.277745e-04
6.050000e+00    6.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.150000e+00    6.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.250000e+00    6.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.350000e+00    6.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.450000e+00    6.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.550000e+00    6.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.650000e+00    6.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.750000e+00    6.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.850000e+00    6.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
6.950000e+00    7.050000e+00    5.263487e-01    1.911201e-04    1.911201e-04
7.050000e+00    7.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.150000e+00    7.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.250000e+00    7.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.350000e+00    7.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.450000e+00    7.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.550000e+00    7.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.650000e+00    7.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.750000e+00    7.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.850000e+00    7.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
7.950000e+00    8.050000e+00    5.573683e-01    3.277572e-04    3.277572e-04
8.050000e+00    8.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.150000e+00    8.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.250000e+00    8.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.350000e+00    8.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.450000e+00    8.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.550000e+00    8.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.650000e+00    8.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.750000e+00    8.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.850000e+00    8.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
8.950000e+00    9.050000e+00    5.736882e-01    1.074545e-03    1.074545e-03
9.050000e+00    9.150000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.150000e+00    9.250000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.250000e+00    9.350000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.350000e+00    9.450000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.450000e+00    9.550000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.550000e+00    9.650000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.650000e+00    9.750000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.750000e+00    9.850000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.850000e+00    9.950000e+00    0.000000e+00    0.000000e+00    0.000000e+00
9.950000e+00    1.005000e+01    5.700843e-01    3.081578e-04    3.081578e-04
1.005000e+01    1.015000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.015000e+01    1.025000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.025000e+01    1.035000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.035000e+01    1.045000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.045000e+01    1.055000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.055000e+01    1.065000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.065000e+01    1.075000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.075000e+01    1.085000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.085000e+01    1.095000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.095000e+01    1.105000e+01    5.864211e-01    8.275117e-04    8.275117e-04
1.105000e+01    1.115000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.115000e+01    1.125000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.125000e+01    1.135000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.135000e+01    1.145000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.145000e+01    1.155000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.155000e+01    1.165000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.165000e+01    1.175000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.175000e+01    1.185000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.185000e+01    1.195000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.195000e+01    1.205000e+01    6.017664e-01    2.478056e-03    2.478056e-03
1.205000e+01    1.215000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.215000e+01    1.225000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.225000e+01    1.235000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.235000e+01    1.245000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.245000e+01    1.255000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.255000e+01    1.265000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.265000e+01    1.275000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.275000e+01    1.285000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.285000e+01    1.295000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.295000e+01    1.305000e+01    5.916467e-01    8.959289e-03    8.959289e-03
1.305000e+01    1.315000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.315000e+01    1.325000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.325000e+01    1.335000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.335000e+01    1.345000e+01    0.000000e+00    0.000000e+00    0.000000e+00
1.345000e+01    1.355000e+01    0.000000e+00    0.000000e+00    0.000000e+00
# END HISTOGRAM

# BEGIN HISTOGRAM newNoColl
ConnectBins=0
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
PolyMarker=square*
Title=Termal $p_\perp$ wo hadron scattering
# xlow   xhigh   val     errminus        errplus
4.500000e-01	5.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e-01	6.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e-01	7.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e-01	8.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e-01	9.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e-01	1.050000e+00	3.473834e-01	5.113304e-05	5.113304e-05
1.050000e+00	1.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+00	1.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+00	1.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+00	1.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+00	1.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+00	1.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+00	1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+00	1.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+00	1.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+00	2.050000e+00	4.199756e-01	1.283476e-04	1.283476e-04
2.050000e+00	2.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+00	2.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+00	2.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+00	2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+00	2.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+00	2.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+00	2.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+00	2.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+00	2.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+00	3.050000e+00	4.300094e-01	1.969908e-04	1.969908e-04
3.050000e+00	3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.150000e+00	3.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.250000e+00	3.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.350000e+00	3.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.450000e+00	3.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.550000e+00	3.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.650000e+00	3.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+00	3.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.850000e+00	3.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.950000e+00	4.050000e+00	4.751302e-01	1.020456e-04	1.020456e-04
4.050000e+00	4.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+00	4.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+00	4.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+00	4.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+00	4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+00	4.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+00	4.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+00	4.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+00	4.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+00	5.050000e+00	4.906850e-01	1.837453e-04	1.837453e-04
5.050000e+00	5.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+00	5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+00	5.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+00	5.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+00	5.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+00	5.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+00	5.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+00	5.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+00	5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+00	6.050000e+00	4.947540e-01	6.192277e-04	6.192277e-04
6.050000e+00	6.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+00	6.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+00	6.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+00	6.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+00	6.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+00	6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+00	6.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+00	6.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+00	6.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+00	7.050000e+00	4.830837e-01	3.035555e-04	3.035555e-04
7.050000e+00	7.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+00	7.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+00	7.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+00	7.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+00	7.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+00	7.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+00	7.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+00	7.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+00	7.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+00	8.050000e+00	5.065191e-01	5.544634e-04	5.544634e-04
8.050000e+00	8.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.150000e+00	8.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.250000e+00	8.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.350000e+00	8.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.450000e+00	8.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.550000e+00	8.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.650000e+00	8.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.750000e+00	8.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.850000e+00	8.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.950000e+00	9.050000e+00	5.284773e-01	1.394662e-03	1.394662e-03
9.050000e+00	9.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.150000e+00	9.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.250000e+00	9.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.350000e+00	9.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.450000e+00	9.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.550000e+00	9.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.650000e+00	9.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.750000e+00	9.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.850000e+00	9.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.950000e+00	1.005000e+01	5.256114e-01	3.129674e-04	3.129674e-04
1.005000e+01	1.015000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.015000e+01	1.025000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.025000e+01	1.035000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.035000e+01	1.045000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.045000e+01	1.055000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.055000e+01	1.065000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.065000e+01	1.075000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.075000e+01	1.085000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.085000e+01	1.095000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.095000e+01	1.105000e+01	5.366270e-01	7.649543e-04	7.649543e-04
1.105000e+01	1.115000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.115000e+01	1.125000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.125000e+01	1.135000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.135000e+01	1.145000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.145000e+01	1.155000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.155000e+01	1.165000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.165000e+01	1.175000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.175000e+01	1.185000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.185000e+01	1.195000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.195000e+01	1.205000e+01	5.583739e-01	1.695952e-03	1.695952e-03
1.205000e+01	1.215000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.215000e+01	1.225000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.225000e+01	1.235000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.235000e+01	1.245000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.245000e+01	1.255000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.255000e+01	1.265000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.265000e+01	1.275000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.275000e+01	1.285000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.285000e+01	1.295000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.295000e+01	1.305000e+01	5.730023e-01	3.663035e-03	3.663035e-03
1.305000e+01	1.315000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.315000e+01	1.325000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.325000e+01	1.335000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.335000e+01	1.345000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.345000e+01	1.355000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTOGRAM

# BEGIN HISTOGRAM newColl
ConnectBins=0
ErrorBars=1
LineColor=orange
LineStyle=solid
PolyMarker=pentagon*
Title=Termal $p_\perp$ w hadron scattering
# xlow   xhigh   val     errminus        errplus
4.500000e-01	5.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e-01	6.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e-01	7.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e-01	8.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e-01	9.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e-01	1.050000e+00	3.298800e-01	5.205827e-05	5.205827e-05
1.050000e+00	1.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+00	1.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+00	1.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+00	1.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+00	1.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+00	1.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+00	1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+00	1.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+00	1.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+00	2.050000e+00	4.482373e-01	1.311270e-04	1.311270e-04
2.050000e+00	2.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+00	2.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+00	2.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+00	2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+00	2.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+00	2.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+00	2.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+00	2.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+00	2.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+00	3.050000e+00	4.660782e-01	2.019942e-04	2.019942e-04
3.050000e+00	3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.150000e+00	3.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.250000e+00	3.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.350000e+00	3.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.450000e+00	3.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.550000e+00	3.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.650000e+00	3.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+00	3.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.850000e+00	3.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.950000e+00	4.050000e+00	5.133672e-01	1.053869e-04	1.053869e-04
4.050000e+00	4.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+00	4.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+00	4.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+00	4.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+00	4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+00	4.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+00	4.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+00	4.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+00	4.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+00	5.050000e+00	5.421207e-01	1.865429e-04	1.865429e-04
5.050000e+00	5.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+00	5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+00	5.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+00	5.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+00	5.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+00	5.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+00	5.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+00	5.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+00	5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+00	6.050000e+00	5.643776e-01	6.241086e-04	6.241086e-04
6.050000e+00	6.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+00	6.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+00	6.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+00	6.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+00	6.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+00	6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+00	6.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+00	6.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+00	6.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+00	7.050000e+00	5.497442e-01	3.117710e-04	3.117710e-04
7.050000e+00	7.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+00	7.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+00	7.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+00	7.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+00	7.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+00	7.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+00	7.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+00	7.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+00	7.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+00	8.050000e+00	5.897212e-01	5.660299e-04	5.660299e-04
8.050000e+00	8.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.150000e+00	8.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.250000e+00	8.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.350000e+00	8.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.450000e+00	8.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.550000e+00	8.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.650000e+00	8.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.750000e+00	8.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.850000e+00	8.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.950000e+00	9.050000e+00	6.196251e-01	1.409693e-03	1.409693e-03
9.050000e+00	9.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.150000e+00	9.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.250000e+00	9.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.350000e+00	9.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.450000e+00	9.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.550000e+00	9.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.650000e+00	9.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.750000e+00	9.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.850000e+00	9.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.950000e+00	1.005000e+01	6.031723e-01	3.176303e-04	3.176303e-04
1.005000e+01	1.015000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.015000e+01	1.025000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.025000e+01	1.035000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.035000e+01	1.045000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.045000e+01	1.055000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.055000e+01	1.065000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.065000e+01	1.075000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.075000e+01	1.085000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.085000e+01	1.095000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.095000e+01	1.105000e+01	6.243585e-01	7.712009e-04	7.712009e-04
1.105000e+01	1.115000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.115000e+01	1.125000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.125000e+01	1.135000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.135000e+01	1.145000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.145000e+01	1.155000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.155000e+01	1.165000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.165000e+01	1.175000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.175000e+01	1.185000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.185000e+01	1.195000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.195000e+01	1.205000e+01	6.480650e-01	1.679121e-03	1.679121e-03
1.205000e+01	1.215000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.215000e+01	1.225000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.225000e+01	1.235000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.235000e+01	1.245000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.245000e+01	1.255000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.255000e+01	1.265000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.265000e+01	1.275000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.275000e+01	1.285000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.285000e+01	1.295000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.295000e+01	1.305000e+01	6.650569e-01	3.655588e-03	3.655588e-03
1.305000e+01	1.315000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.315000e+01	1.325000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.325000e+01	1.335000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.335000e+01	1.345000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.345000e+01	1.355000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTOGRAM



==> images/hadronScatterToyModel/pThadToyCollFlow-ref1.dat <==
# BEGIN PLOT
PlotSize=10.0,6.5
DrawOnly=oldNoColl oldColl
Title=Hadron transverse momentum
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
XMax=1.5
YMin=0.0001
YMax=2.2
LogY=0
MainPlot=0
RatioPlot=1
RatioPlotSameStyle=1
RatioPlotReference=oldNoColl
RatioPlotYMin=0.2
RatioPlotYMax=2.3
RatioPlotYLabel=w/wo (Gaussian)
Legend=0
LegendXPos=0.35
LegendYPos=0.95
TopMargin=-0.04
BottomMargin=-0.04
RatioPlotYSize=3.0
# END PLOT

# BEGIN HISTOGRAM oldNoColl
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo hadron scattering
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00    2.000000e-02    1.085256e-01    3.243865e-04    3.243865e-04
2.000000e-02    4.000000e-02    3.246023e-01    5.610125e-04    5.610125e-04
4.000000e-02    6.000000e-02    5.376025e-01    7.219837e-04    7.219837e-04
6.000000e-02    8.000000e-02    7.400450e-01    8.470825e-04    8.470825e-04
8.000000e-02    1.000000e-01    9.320620e-01    9.506466e-04    9.506466e-04
1.000000e-01    1.200000e-01    1.114580e+00    1.039566e-03    1.039566e-03
1.200000e-01    1.400000e-01    1.280282e+00    1.114165e-03    1.114165e-03
1.400000e-01    1.600000e-01    1.427603e+00    1.176523e-03    1.176523e-03
1.600000e-01    1.800000e-01    1.556534e+00    1.228502e-03    1.228502e-03
1.800000e-01    2.000000e-01    1.671164e+00    1.272935e-03    1.272935e-03
2.000000e-01    2.200000e-01    1.761657e+00    1.306945e-03    1.306945e-03
2.200000e-01    2.400000e-01    1.833334e+00    1.333268e-03    1.333268e-03
2.400000e-01    2.600000e-01    1.885243e+00    1.352012e-03    1.352012e-03
2.600000e-01    2.800000e-01    1.916865e+00    1.363303e-03    1.363303e-03
2.800000e-01    3.000000e-01    1.932513e+00    1.368856e-03    1.368856e-03
3.000000e-01    3.200000e-01    1.933461e+00    1.369192e-03    1.369192e-03
3.200000e-01    3.400000e-01    1.914906e+00    1.362607e-03    1.362607e-03
3.400000e-01    3.600000e-01    1.881600e+00    1.350705e-03    1.350705e-03
3.600000e-01    3.800000e-01    1.835992e+00    1.334235e-03    1.334235e-03
3.800000e-01    4.000000e-01    1.780672e+00    1.313980e-03    1.313980e-03
4.000000e-01    4.200000e-01    1.714665e+00    1.289396e-03    1.289396e-03
4.200000e-01    4.400000e-01    1.644956e+00    1.262914e-03    1.262914e-03
4.400000e-01    4.600000e-01    1.564976e+00    1.231830e-03    1.231830e-03
4.600000e-01    4.800000e-01    1.484157e+00    1.199601e-03    1.199601e-03
4.800000e-01    5.000000e-01    1.397174e+00    1.163917e-03    1.163917e-03
5.000000e-01    5.200000e-01    1.310652e+00    1.127303e-03    1.127303e-03
5.200000e-01    5.400000e-01    1.223960e+00    1.089383e-03    1.089383e-03
5.400000e-01    5.600000e-01    1.136754e+00    1.049857e-03    1.049857e-03
5.600000e-01    5.800000e-01    1.051887e+00    1.009907e-03    1.009907e-03
5.800000e-01    6.000000e-01    9.686345e-01    9.691179e-04    9.691179e-04
6.000000e-01    6.200000e-01    8.871935e-01    9.274829e-04    9.274829e-04
6.200000e-01    6.400000e-01    8.118285e-01    8.872149e-04    8.872149e-04
6.400000e-01    6.600000e-01    7.375580e-01    8.456580e-04    8.456580e-04
6.600000e-01    6.800000e-01    6.692485e-01    8.055461e-04    8.055461e-04
6.800000e-01    7.000000e-01    6.029955e-01    7.646342e-04    7.646342e-04
7.000000e-01    7.200000e-01    5.420125e-01    7.249388e-04    7.249388e-04
7.200000e-01    7.400000e-01    4.866761e-01    6.869369e-04    6.869369e-04
7.400000e-01    7.600000e-01    4.327973e-01    6.477970e-04    6.477970e-04
7.600000e-01    7.800000e-01    3.858598e-01    6.116621e-04    6.116621e-04
7.800000e-01    8.000000e-01    3.414337e-01    5.753736e-04    5.753736e-04
8.000000e-01    8.200000e-01    3.012563e-01    5.404616e-04    5.404616e-04
8.200000e-01    8.400000e-01    2.644570e-01    5.063773e-04    5.063773e-04
8.400000e-01    8.600000e-01    2.320771e-01    4.743653e-04    4.743653e-04
8.600000e-01    8.800000e-01    2.019205e-01    4.424732e-04    4.424732e-04
8.800000e-01    9.000000e-01    1.762988e-01    4.134485e-04    4.134485e-04
9.000000e-01    9.200000e-01    1.529489e-01    3.850968e-04    3.850968e-04
9.200000e-01    9.400000e-01    1.323226e-01    3.581902e-04    3.581902e-04
9.400000e-01    9.600000e-01    1.145129e-01    3.332145e-04    3.332145e-04
9.600000e-01    9.800000e-01    9.848830e-02    3.090217e-04    3.090217e-04
9.800000e-01    1.000000e+00    8.419440e-02    2.857185e-04    2.857185e-04
1.000000e+00    1.020000e+00    7.137820e-02    2.630750e-04    2.630750e-04
1.020000e+00    1.040000e+00    6.139420e-02    2.439835e-04    2.439835e-04
1.040000e+00    1.060000e+00    5.210640e-02    2.247721e-04    2.247721e-04
1.060000e+00    1.080000e+00    4.463465e-02    2.080333e-04    2.080333e-04
1.080000e+00    1.100000e+00    3.752456e-02    1.907456e-04    1.907456e-04
1.100000e+00    1.120000e+00    3.192899e-02    1.759500e-04    1.759500e-04
1.120000e+00    1.140000e+00    2.698208e-02    1.617463e-04    1.617463e-04
1.140000e+00    1.160000e+00    2.265475e-02    1.482096e-04    1.482096e-04
1.160000e+00    1.180000e+00    1.916224e-02    1.363075e-04    1.363075e-04
1.180000e+00    1.200000e+00    1.615163e-02    1.251425e-04    1.251425e-04
1.200000e+00    1.220000e+00    1.370726e-02    1.152848e-04    1.152848e-04
1.220000e+00    1.240000e+00    1.160128e-02    1.060596e-04    1.060596e-04
1.240000e+00    1.260000e+00    9.795890e-03    9.745826e-05    9.745826e-05
1.260000e+00    1.280000e+00    8.164050e-03    8.897122e-05    8.897122e-05
1.280000e+00    1.300000e+00    6.961740e-03    8.215910e-05    8.215910e-05
1.300000e+00    1.320000e+00    6.007655e-03    7.632190e-05    7.632190e-05
1.320000e+00    1.340000e+00    4.911033e-03    6.900542e-05    6.900542e-05
1.340000e+00    1.360000e+00    4.210011e-03    6.389081e-05    6.389081e-05
1.360000e+00    1.380000e+00    3.846411e-03    6.106953e-05    6.106953e-05
1.380000e+00    1.400000e+00    3.102726e-03    5.484897e-05    5.484897e-05
1.400000e+00    1.420000e+00    2.638287e-03    5.057754e-05    5.057754e-05
1.420000e+00    1.440000e+00    2.303774e-03    4.726250e-05    4.726250e-05
1.440000e+00    1.460000e+00    2.010954e-03    4.415683e-05    4.415683e-05
1.460000e+00    1.480000e+00    1.638627e-03    3.985995e-05    3.985995e-05
1.480000e+00    1.500000e+00    1.510640e-03    3.827165e-05    3.827165e-05
1.500000e+00    1.520000e+00    1.258543e-03    3.493259e-05    3.493259e-05
1.520000e+00    1.540000e+00    1.120860e-03    3.296646e-05    3.296646e-05
1.540000e+00    1.560000e+00    1.039413e-03    3.174613e-05    3.174613e-05
1.560000e+00    1.580000e+00    8.270705e-04    2.831835e-05    2.831835e-05
1.580000e+00    1.600000e+00    7.524110e-04    2.700998e-05    2.700998e-05
1.600000e+00    1.620000e+00    6.787215e-04    2.565326e-05    2.565326e-05
1.620000e+00    1.640000e+00    5.604300e-04    2.331081e-05    2.331081e-05
1.640000e+00    1.660000e+00    5.390985e-04    2.286287e-05    2.286287e-05
1.660000e+00    1.680000e+00    4.760745e-04    2.148494e-05    2.148494e-05
1.680000e+00    1.700000e+00    3.975368e-04    1.963294e-05    1.963294e-05
1.700000e+00    1.720000e+00    3.636007e-04    1.877626e-05    1.877626e-05
1.720000e+00    1.740000e+00    3.122118e-04    1.739889e-05    1.739889e-05
1.740000e+00    1.760000e+00    2.724581e-04    1.625349e-05    1.625349e-05
1.760000e+00    1.780000e+00    2.433701e-04    1.536138e-05    1.536138e-05
1.780000e+00    1.800000e+00    2.113732e-04    1.431600e-05    1.431600e-05
1.800000e+00    1.820000e+00    1.997380e-04    1.391641e-05    1.391641e-05
1.820000e+00    1.840000e+00    1.512579e-04    1.211032e-05    1.211032e-05
1.840000e+00    1.860000e+00    1.144130e-04    1.053257e-05    1.053257e-05
1.860000e+00    1.880000e+00    1.231395e-04    1.092686e-05    1.092686e-05
1.880000e+00    1.900000e+00    1.095650e-04    1.030701e-05    1.030701e-05
1.900000e+00    1.920000e+00    1.163522e-04    1.062146e-05    1.062146e-05
1.920000e+00    1.940000e+00    8.726415e-05    9.198451e-06    9.198451e-06
1.940000e+00    1.960000e+00    8.338575e-05    8.991718e-06    8.991718e-06
1.960000e+00    1.980000e+00    6.690255e-05    8.054119e-06    8.054119e-06
1.980000e+00    2.000000e+00    6.205450e-05    7.756815e-06    7.756815e-06
# END HISTOGRAM

# BEGIN HISTOGRAM oldColl
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w hadron scattering
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00    2.000000e-02    1.397665e-01    3.681064e-04    3.681064e-04
2.000000e-02    4.000000e-02    4.144842e-01    6.339073e-04    6.339073e-04
4.000000e-02    6.000000e-02    6.673730e-01    8.043703e-04    8.043703e-04
6.000000e-02    8.000000e-02    8.944905e-01    9.312356e-04    9.312356e-04
8.000000e-02    1.000000e-01    1.088420e+00    1.027236e-03    1.027236e-03
1.000000e-01    1.200000e-01    1.252608e+00    1.101994e-03    1.101994e-03
1.200000e-01    1.400000e-01    1.380940e+00    1.157069e-03    1.157069e-03
1.400000e-01    1.600000e-01    1.481578e+00    1.198489e-03    1.198489e-03
1.600000e-01    1.800000e-01    1.558414e+00    1.229173e-03    1.229173e-03
1.800000e-01    2.000000e-01    1.609708e+00    1.249238e-03    1.249238e-03
2.000000e-01    2.200000e-01    1.646439e+00    1.263411e-03    1.263411e-03
2.200000e-01    2.400000e-01    1.660212e+00    1.268684e-03    1.268684e-03
2.400000e-01    2.600000e-01    1.661540e+00    1.269192e-03    1.269192e-03
2.600000e-01    2.800000e-01    1.652469e+00    1.265722e-03    1.265722e-03
2.800000e-01    3.000000e-01    1.632535e+00    1.258064e-03    1.258064e-03
3.000000e-01    3.200000e-01    1.603672e+00    1.246894e-03    1.246894e-03
3.200000e-01    3.400000e-01    1.566292e+00    1.232276e-03    1.232276e-03
3.400000e-01    3.600000e-01    1.525586e+00    1.216158e-03    1.216158e-03
3.600000e-01    3.800000e-01    1.478535e+00    1.197258e-03    1.197258e-03
3.800000e-01    4.000000e-01    1.431746e+00    1.178161e-03    1.178161e-03
4.000000e-01    4.200000e-01    1.378559e+00    1.156071e-03    1.156071e-03
4.200000e-01    4.400000e-01    1.325262e+00    1.133503e-03    1.133503e-03
4.400000e-01    4.600000e-01    1.269888e+00    1.109570e-03    1.109570e-03
4.600000e-01    4.800000e-01    1.215035e+00    1.085341e-03    1.085341e-03
4.800000e-01    5.000000e-01    1.156169e+00    1.058723e-03    1.058723e-03
5.000000e-01    5.200000e-01    1.100459e+00    1.032901e-03    1.032901e-03
5.200000e-01    5.400000e-01    1.048209e+00    1.008081e-03    1.008081e-03
5.400000e-01    5.600000e-01    9.956520e-01    9.824840e-04    9.824840e-04
5.600000e-01    5.800000e-01    9.421710e-01    9.557330e-04    9.557330e-04
5.800000e-01    6.000000e-01    8.914620e-01    9.296577e-04    9.296577e-04
6.000000e-01    6.200000e-01    8.434400e-01    9.042714e-04    9.042714e-04
6.200000e-01    6.400000e-01    7.952525e-01    8.780601e-04    8.780601e-04
6.400000e-01    6.600000e-01    7.518065e-01    8.537384e-04    8.537384e-04
6.600000e-01    6.800000e-01    7.043715e-01    8.263663e-04    8.263663e-04
6.800000e-01    7.000000e-01    6.629240e-01    8.016846e-04    8.016846e-04
7.000000e-01    7.200000e-01    6.220610e-01    7.765834e-04    7.765834e-04
7.200000e-01    7.400000e-01    5.828030e-01    7.516795e-04    7.516795e-04
7.400000e-01    7.600000e-01    5.446820e-01    7.266800e-04    7.266800e-04
7.600000e-01    7.800000e-01    5.097960e-01    7.030235e-04    7.030235e-04
7.800000e-01    8.000000e-01    4.747884e-01    6.784562e-04    6.784562e-04
8.000000e-01    8.200000e-01    4.424346e-01    6.549321e-04    6.549321e-04
8.200000e-01    8.400000e-01    4.123368e-01    6.322630e-04    6.322630e-04
8.400000e-01    8.600000e-01    3.838435e-01    6.100266e-04    6.100266e-04
8.600000e-01    8.800000e-01    3.571437e-01    5.884278e-04    5.884278e-04
8.800000e-01    9.000000e-01    3.303460e-01    5.659216e-04    5.659216e-04
9.000000e-01    9.200000e-01    3.065441e-01    5.451527e-04    5.451527e-04
9.200000e-01    9.400000e-01    2.839889e-01    5.247137e-04    5.247137e-04
9.400000e-01    9.600000e-01    2.629054e-01    5.048606e-04    5.048606e-04
9.600000e-01    9.800000e-01    2.434516e-01    4.858230e-04    4.858230e-04
9.800000e-01    1.000000e+00    2.248471e-01    4.668908e-04    4.668908e-04
1.000000e+00    1.020000e+00    2.077065e-01    4.487420e-04    4.487420e-04
1.020000e+00    1.040000e+00    1.916120e-01    4.310057e-04    4.310057e-04
1.040000e+00    1.060000e+00    1.768204e-01    4.140359e-04    4.140359e-04
1.060000e+00    1.080000e+00    1.633969e-01    3.980097e-04    3.980097e-04
1.080000e+00    1.100000e+00    1.496718e-01    3.809270e-04    3.809270e-04
1.100000e+00    1.120000e+00    1.380098e-01    3.657857e-04    3.657857e-04
1.120000e+00    1.140000e+00    1.270411e-01    3.509487e-04    3.509487e-04
1.140000e+00    1.160000e+00    1.174111e-01    3.373854e-04    3.373854e-04
1.160000e+00    1.180000e+00    1.071451e-01    3.222983e-04    3.222983e-04
1.180000e+00    1.200000e+00    9.825010e-02    3.086300e-04    3.086300e-04
1.200000e+00    1.220000e+00    9.039235e-02    2.960312e-04    2.960312e-04
1.220000e+00    1.240000e+00    8.362825e-02    2.847398e-04    2.847398e-04
1.240000e+00    1.260000e+00    7.617670e-02    2.717583e-04    2.717583e-04
1.260000e+00    1.280000e+00    7.071945e-02    2.618431e-04    2.618431e-04
1.280000e+00    1.300000e+00    6.434895e-02    2.497712e-04    2.497712e-04
1.300000e+00    1.320000e+00    5.928045e-02    2.397328e-04    2.397328e-04
1.320000e+00    1.340000e+00    5.402580e-02    2.288613e-04    2.288613e-04
1.340000e+00    1.360000e+00    4.994232e-02    2.200423e-04    2.200423e-04
1.360000e+00    1.380000e+00    4.571244e-02    2.105178e-04    2.105178e-04
1.380000e+00    1.400000e+00    4.215149e-02    2.021521e-04    2.021521e-04
1.400000e+00    1.420000e+00    3.873016e-02    1.937744e-04    1.937744e-04
1.420000e+00    1.440000e+00    3.550661e-02    1.855352e-04    1.855352e-04
1.440000e+00    1.460000e+00    3.257875e-02    1.777211e-04    1.777211e-04
1.460000e+00    1.480000e+00    2.998148e-02    1.704897e-04    1.704897e-04
1.480000e+00    1.500000e+00    2.739779e-02    1.629782e-04    1.629782e-04
1.500000e+00    1.520000e+00    2.518638e-02    1.562625e-04    1.562625e-04
1.520000e+00    1.540000e+00    2.295946e-02    1.491944e-04    1.491944e-04
1.540000e+00    1.560000e+00    2.104957e-02    1.428543e-04    1.428543e-04
1.560000e+00    1.580000e+00    1.962345e-02    1.379302e-04    1.379302e-04
1.580000e+00    1.600000e+00    1.778723e-02    1.313185e-04    1.313185e-04
1.600000e+00    1.620000e+00    1.628743e-02    1.256603e-04    1.256603e-04
1.620000e+00    1.640000e+00    1.509497e-02    1.209728e-04    1.209728e-04
1.640000e+00    1.660000e+00    1.404500e-02    1.166897e-04    1.166897e-04
1.660000e+00    1.680000e+00    1.268869e-02    1.109124e-04    1.109124e-04
1.680000e+00    1.700000e+00    1.147198e-02    1.054608e-04    1.054608e-04
1.700000e+00    1.720000e+00    1.079042e-02    1.022801e-04    1.022801e-04
1.720000e+00    1.740000e+00    9.890740e-03    9.792331e-05    9.792331e-05
1.740000e+00    1.760000e+00    9.256695e-03    9.473264e-05    9.473264e-05
1.760000e+00    1.780000e+00    8.230970e-03    8.932999e-05    8.932999e-05
1.780000e+00    1.800000e+00    7.708415e-03    8.644787e-05    8.644787e-05
1.800000e+00    1.820000e+00    7.056920e-03    8.271406e-05    8.271406e-05
1.820000e+00    1.840000e+00    6.535335e-03    7.959863e-05    7.959863e-05
1.840000e+00    1.860000e+00    6.094215e-03    7.686535e-05    7.686535e-05
1.860000e+00    1.880000e+00    5.566815e-03    7.346407e-05    7.346407e-05
1.880000e+00    1.900000e+00    5.099520e-03    7.031310e-05    7.031310e-05
1.900000e+00    1.920000e+00    4.855207e-03    6.860813e-05    6.860813e-05
1.920000e+00    1.940000e+00    4.491648e-03    6.598947e-05    6.598947e-05
1.940000e+00    1.960000e+00    3.996238e-03    6.224400e-05    6.224400e-05
1.960000e+00    1.980000e+00    3.559968e-03    5.874823e-05    5.874823e-05
1.980000e+00    2.000000e+00    3.366070e-03    5.712594e-05    5.712594e-05
# END HISTOGRAM

# BEGIN HISTOGRAM newNoColl
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00	2.000000e-02	4.590368e-01	6.471715e-04	6.471715e-04
2.000000e-02	4.000000e-02	9.160735e-01	9.142415e-04	9.142415e-04
4.000000e-02	6.000000e-02	1.217380e+00	1.053923e-03	1.053923e-03
6.000000e-02	8.000000e-02	1.434060e+00	1.143877e-03	1.143877e-03
8.000000e-02	1.000000e-01	1.592328e+00	1.205347e-03	1.205347e-03
1.000000e-01	1.200000e-01	1.705674e+00	1.247509e-03	1.247509e-03
1.200000e-01	1.400000e-01	1.783032e+00	1.275485e-03	1.275485e-03
1.400000e-01	1.600000e-01	1.825470e+00	1.290574e-03	1.290574e-03
1.600000e-01	1.800000e-01	1.850489e+00	1.299388e-03	1.299388e-03
1.800000e-01	2.000000e-01	1.849035e+00	1.298878e-03	1.298878e-03
2.000000e-01	2.200000e-01	1.833995e+00	1.293584e-03	1.293584e-03
2.200000e-01	2.400000e-01	1.804822e+00	1.283255e-03	1.283255e-03
2.400000e-01	2.600000e-01	1.763554e+00	1.268499e-03	1.268499e-03
2.600000e-01	2.800000e-01	1.715787e+00	1.251202e-03	1.251202e-03
2.800000e-01	3.000000e-01	1.659860e+00	1.230641e-03	1.230641e-03
3.000000e-01	3.200000e-01	1.598747e+00	1.207774e-03	1.207774e-03
3.200000e-01	3.400000e-01	1.535634e+00	1.183694e-03	1.183694e-03
3.400000e-01	3.600000e-01	1.473436e+00	1.159475e-03	1.159475e-03
3.600000e-01	3.800000e-01	1.405897e+00	1.132589e-03	1.132589e-03
3.800000e-01	4.000000e-01	1.337874e+00	1.104850e-03	1.104850e-03
4.000000e-01	4.200000e-01	1.270699e+00	1.076755e-03	1.076755e-03
4.200000e-01	4.400000e-01	1.202507e+00	1.047465e-03	1.047465e-03
4.400000e-01	4.600000e-01	1.140262e+00	1.019995e-03	1.019995e-03
4.600000e-01	4.800000e-01	1.075100e+00	9.904216e-04	9.904216e-04
4.800000e-01	5.000000e-01	1.013883e+00	9.618109e-04	9.618109e-04
5.000000e-01	5.200000e-01	9.520215e-01	9.320070e-04	9.320070e-04
5.200000e-01	5.400000e-01	8.968930e-01	9.046197e-04	9.046197e-04
5.400000e-01	5.600000e-01	8.413790e-01	8.761764e-04	8.761764e-04
5.600000e-01	5.800000e-01	7.869490e-01	8.473619e-04	8.473619e-04
5.800000e-01	6.000000e-01	7.377180e-01	8.204287e-04	8.204287e-04
6.000000e-01	6.200000e-01	6.883425e-01	7.924978e-04	7.924978e-04
6.200000e-01	6.400000e-01	6.423070e-01	7.655384e-04	7.655384e-04
6.400000e-01	6.600000e-01	5.987380e-01	7.391187e-04	7.391187e-04
6.600000e-01	6.800000e-01	5.581575e-01	7.136317e-04	7.136317e-04
6.800000e-01	7.000000e-01	5.192185e-01	6.882890e-04	6.882890e-04
7.000000e-01	7.200000e-01	4.835159e-01	6.642035e-04	6.642035e-04
7.200000e-01	7.400000e-01	4.493670e-01	6.403189e-04	6.403189e-04
7.400000e-01	7.600000e-01	4.169107e-01	6.167615e-04	6.167615e-04
7.600000e-01	7.800000e-01	3.856030e-01	5.931520e-04	5.931520e-04
7.800000e-01	8.000000e-01	3.577124e-01	5.712981e-04	5.712981e-04
8.000000e-01	8.200000e-01	3.317214e-01	5.501518e-04	5.501518e-04
8.200000e-01	8.400000e-01	3.060516e-01	5.284368e-04	5.284368e-04
8.400000e-01	8.600000e-01	2.836190e-01	5.087020e-04	5.087020e-04
8.600000e-01	8.800000e-01	2.626162e-01	4.895042e-04	4.895042e-04
8.800000e-01	9.000000e-01	2.423761e-01	4.702628e-04	4.702628e-04
9.000000e-01	9.200000e-01	2.232839e-01	4.513614e-04	4.513614e-04
9.200000e-01	9.400000e-01	2.059544e-01	4.334922e-04	4.334922e-04
9.400000e-01	9.600000e-01	1.892645e-01	4.155568e-04	4.155568e-04
9.600000e-01	9.800000e-01	1.755163e-01	4.001792e-04	4.001792e-04
9.800000e-01	1.000000e+00	1.617370e-01	3.841497e-04	3.841497e-04
1.000000e+00	1.020000e+00	1.487999e-01	3.684657e-04	3.684657e-04
1.020000e+00	1.040000e+00	1.375116e-01	3.542137e-04	3.542137e-04
1.040000e+00	1.060000e+00	1.265270e-01	3.397719e-04	3.397719e-04
1.060000e+00	1.080000e+00	1.164668e-01	3.259844e-04	3.259844e-04
1.080000e+00	1.100000e+00	1.065972e-01	3.118664e-04	3.118664e-04
1.100000e+00	1.120000e+00	9.807160e-02	2.991351e-04	2.991351e-04
1.120000e+00	1.140000e+00	9.050315e-02	2.873608e-04	2.873608e-04
1.140000e+00	1.160000e+00	8.294475e-02	2.750997e-04	2.750997e-04
1.160000e+00	1.180000e+00	7.645015e-02	2.641101e-04	2.641101e-04
1.180000e+00	1.200000e+00	6.978410e-02	2.523329e-04	2.523329e-04
1.200000e+00	1.220000e+00	6.463075e-02	2.428373e-04	2.428373e-04
1.220000e+00	1.240000e+00	5.915080e-02	2.323144e-04	2.323144e-04
1.240000e+00	1.260000e+00	5.440720e-02	2.228045e-04	2.228045e-04
1.260000e+00	1.280000e+00	5.025480e-02	2.141334e-04	2.141334e-04
1.280000e+00	1.300000e+00	4.598014e-02	2.048240e-04	2.048240e-04
1.300000e+00	1.320000e+00	4.224563e-02	1.963300e-04	1.963300e-04
1.320000e+00	1.340000e+00	3.884324e-02	1.882580e-04	1.882580e-04
1.340000e+00	1.360000e+00	3.531494e-02	1.795044e-04	1.795044e-04
1.360000e+00	1.380000e+00	3.262698e-02	1.725377e-04	1.725377e-04
1.380000e+00	1.400000e+00	2.985233e-02	1.650383e-04	1.650383e-04
1.400000e+00	1.420000e+00	2.745085e-02	1.582609e-04	1.582609e-04
1.420000e+00	1.440000e+00	2.524008e-02	1.517543e-04	1.517543e-04
1.440000e+00	1.460000e+00	2.294992e-02	1.447059e-04	1.447059e-04
1.460000e+00	1.480000e+00	2.142072e-02	1.398018e-04	1.398018e-04
1.480000e+00	1.500000e+00	1.950100e-02	1.333903e-04	1.333903e-04
1.500000e+00	1.520000e+00	1.791614e-02	1.278551e-04	1.278551e-04
1.520000e+00	1.540000e+00	1.634223e-02	1.221100e-04	1.221100e-04
1.540000e+00	1.560000e+00	1.499915e-02	1.169847e-04	1.169847e-04
1.560000e+00	1.580000e+00	1.372634e-02	1.119111e-04	1.119111e-04
1.580000e+00	1.600000e+00	1.243071e-02	1.064986e-04	1.064986e-04
1.600000e+00	1.620000e+00	1.160772e-02	1.029127e-04	1.029127e-04
1.620000e+00	1.640000e+00	1.066155e-02	9.862927e-05	9.862927e-05
1.640000e+00	1.660000e+00	9.722675e-03	9.418648e-05	9.418648e-05
1.660000e+00	1.680000e+00	9.156065e-03	9.140083e-05	9.140083e-05
1.680000e+00	1.700000e+00	8.189820e-03	8.644361e-05	8.644361e-05
1.700000e+00	1.720000e+00	7.551130e-03	8.300450e-05	8.300450e-05
1.720000e+00	1.740000e+00	6.895105e-03	7.931697e-05	7.931697e-05
1.740000e+00	1.760000e+00	6.442550e-03	7.666984e-05	7.666984e-05
1.760000e+00	1.780000e+00	5.762800e-03	7.251245e-05	7.251245e-05
1.780000e+00	1.800000e+00	5.397835e-03	7.017874e-05	7.017874e-05
1.800000e+00	1.820000e+00	4.903307e-03	6.688677e-05	6.688677e-05
1.820000e+00	1.840000e+00	4.470823e-03	6.386891e-05	6.386891e-05
1.840000e+00	1.860000e+00	4.029215e-03	6.063256e-05	6.063256e-05
1.860000e+00	1.880000e+00	3.812974e-03	5.898311e-05	5.898311e-05
1.880000e+00	1.900000e+00	3.502753e-03	5.653280e-05	5.653280e-05
1.900000e+00	1.920000e+00	3.104941e-03	5.322584e-05	5.322584e-05
1.920000e+00	1.940000e+00	2.819356e-03	5.071901e-05	5.071901e-05
1.940000e+00	1.960000e+00	2.587603e-03	4.858974e-05	4.858974e-05
1.960000e+00	1.980000e+00	2.484500e-03	4.761187e-05	4.761187e-05
1.980000e+00	2.000000e+00	2.215338e-03	4.495891e-05	4.495891e-05
# END HISTOGRAM

# BEGIN HISTOGRAM newColl
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00	2.000000e-02	2.131301e-01	4.410202e-04	4.410202e-04
2.000000e-02	4.000000e-02	5.783940e-01	7.265208e-04	7.265208e-04
4.000000e-02	6.000000e-02	8.943865e-01	9.034388e-04	9.034388e-04
6.000000e-02	8.000000e-02	1.155002e+00	1.026662e-03	1.026662e-03
8.000000e-02	1.000000e-01	1.363434e+00	1.115458e-03	1.115458e-03
1.000000e-01	1.200000e-01	1.515062e+00	1.175848e-03	1.175848e-03
1.200000e-01	1.400000e-01	1.621100e+00	1.216301e-03	1.216301e-03
1.400000e-01	1.600000e-01	1.692024e+00	1.242623e-03	1.242623e-03
1.600000e-01	1.800000e-01	1.731269e+00	1.256951e-03	1.256951e-03
1.800000e-01	2.000000e-01	1.746480e+00	1.262461e-03	1.262461e-03
2.000000e-01	2.200000e-01	1.742391e+00	1.260982e-03	1.260982e-03
2.200000e-01	2.400000e-01	1.723863e+00	1.254260e-03	1.254260e-03
2.400000e-01	2.600000e-01	1.694521e+00	1.243540e-03	1.243540e-03
2.600000e-01	2.800000e-01	1.656194e+00	1.229396e-03	1.229396e-03
2.800000e-01	3.000000e-01	1.611275e+00	1.212610e-03	1.212610e-03
3.000000e-01	3.200000e-01	1.559806e+00	1.193085e-03	1.193085e-03
3.200000e-01	3.400000e-01	1.505616e+00	1.172177e-03	1.172177e-03
3.400000e-01	3.600000e-01	1.450061e+00	1.150348e-03	1.150348e-03
3.600000e-01	3.800000e-01	1.392490e+00	1.127281e-03	1.127281e-03
3.800000e-01	4.000000e-01	1.332891e+00	1.102893e-03	1.102893e-03
4.000000e-01	4.200000e-01	1.274705e+00	1.078552e-03	1.078552e-03
4.200000e-01	4.400000e-01	1.218306e+00	1.054422e-03	1.054422e-03
4.400000e-01	4.600000e-01	1.160324e+00	1.029025e-03	1.029025e-03
4.600000e-01	4.800000e-01	1.102757e+00	1.003173e-03	1.003173e-03
4.800000e-01	5.000000e-01	1.045275e+00	9.766780e-04	9.766780e-04
5.000000e-01	5.200000e-01	9.921800e-01	9.515494e-04	9.515494e-04
5.200000e-01	5.400000e-01	9.398405e-01	9.261114e-04	9.261114e-04
5.400000e-01	5.600000e-01	8.909280e-01	9.016904e-04	9.016904e-04
5.600000e-01	5.800000e-01	8.407335e-01	8.759217e-04	8.759217e-04
5.800000e-01	6.000000e-01	7.934195e-01	8.509177e-04	8.509177e-04
6.000000e-01	6.200000e-01	7.486520e-01	8.265632e-04	8.265632e-04
6.200000e-01	6.400000e-01	7.056920e-01	8.024975e-04	8.024975e-04
6.400000e-01	6.600000e-01	6.664855e-01	7.798867e-04	7.798867e-04
6.600000e-01	6.800000e-01	6.259860e-01	7.558201e-04	7.558201e-04
6.800000e-01	7.000000e-01	5.884225e-01	7.327919e-04	7.327919e-04
7.000000e-01	7.200000e-01	5.513170e-01	7.093111e-04	7.093111e-04
7.200000e-01	7.400000e-01	5.190075e-01	6.882133e-04	6.882133e-04
7.400000e-01	7.600000e-01	4.861091e-01	6.660441e-04	6.660441e-04
7.600000e-01	7.800000e-01	4.560824e-01	6.451457e-04	6.451457e-04
7.800000e-01	8.000000e-01	4.262345e-01	6.236780e-04	6.236780e-04
8.000000e-01	8.200000e-01	3.995196e-01	6.038168e-04	6.038168e-04
8.200000e-01	8.400000e-01	3.731605e-01	5.835578e-04	5.835578e-04
8.400000e-01	8.600000e-01	3.493896e-01	5.646654e-04	5.646654e-04
8.600000e-01	8.800000e-01	3.261844e-01	5.455917e-04	5.455917e-04
8.800000e-01	9.000000e-01	3.058977e-01	5.283531e-04	5.283531e-04
9.000000e-01	9.200000e-01	2.853171e-01	5.102700e-04	5.102700e-04
9.200000e-01	9.400000e-01	2.662177e-01	4.928952e-04	4.928952e-04
9.400000e-01	9.600000e-01	2.466373e-01	4.744228e-04	4.744228e-04
9.600000e-01	9.800000e-01	2.304956e-01	4.586352e-04	4.586352e-04
9.800000e-01	1.000000e+00	2.150702e-01	4.430230e-04	4.430230e-04
1.000000e+00	1.020000e+00	1.998702e-01	4.270809e-04	4.270809e-04
1.020000e+00	1.040000e+00	1.875668e-01	4.137272e-04	4.137272e-04
1.040000e+00	1.060000e+00	1.737393e-01	3.981853e-04	3.981853e-04
1.060000e+00	1.080000e+00	1.612004e-01	3.835476e-04	3.835476e-04
1.080000e+00	1.100000e+00	1.495111e-01	3.693796e-04	3.693796e-04
1.100000e+00	1.120000e+00	1.397356e-01	3.570998e-04	3.570998e-04
1.120000e+00	1.140000e+00	1.301699e-01	3.446604e-04	3.446604e-04
1.140000e+00	1.160000e+00	1.205439e-01	3.316721e-04	3.316721e-04
1.160000e+00	1.180000e+00	1.119191e-01	3.195864e-04	3.195864e-04
1.180000e+00	1.200000e+00	1.039650e-01	3.080207e-04	3.080207e-04
1.200000e+00	1.220000e+00	9.655215e-02	2.968364e-04	2.968364e-04
1.220000e+00	1.240000e+00	8.980360e-02	2.862747e-04	2.862747e-04
1.240000e+00	1.260000e+00	8.289810e-02	2.750480e-04	2.750480e-04
1.260000e+00	1.280000e+00	7.710045e-02	2.652556e-04	2.652556e-04
1.280000e+00	1.300000e+00	7.159395e-02	2.556079e-04	2.556079e-04
1.300000e+00	1.320000e+00	6.655100e-02	2.464413e-04	2.464413e-04
1.320000e+00	1.340000e+00	6.126260e-02	2.364470e-04	2.364470e-04
1.340000e+00	1.360000e+00	5.720250e-02	2.284776e-04	2.284776e-04
1.360000e+00	1.380000e+00	5.264050e-02	2.191776e-04	2.191776e-04
1.380000e+00	1.400000e+00	4.889527e-02	2.112368e-04	2.112368e-04
1.400000e+00	1.420000e+00	4.541376e-02	2.035776e-04	2.035776e-04
1.420000e+00	1.440000e+00	4.181910e-02	1.953545e-04	1.953545e-04
1.440000e+00	1.460000e+00	3.875191e-02	1.880540e-04	1.880540e-04
1.460000e+00	1.480000e+00	3.582799e-02	1.808204e-04	1.808204e-04
1.480000e+00	1.500000e+00	3.341330e-02	1.746207e-04	1.746207e-04
1.500000e+00	1.520000e+00	3.090096e-02	1.679276e-04	1.679276e-04
1.520000e+00	1.540000e+00	2.845798e-02	1.611529e-04	1.611529e-04
1.540000e+00	1.560000e+00	2.645121e-02	1.553670e-04	1.553670e-04
1.560000e+00	1.580000e+00	2.474742e-02	1.502800e-04	1.502800e-04
1.580000e+00	1.600000e+00	2.291860e-02	1.446206e-04	1.446206e-04
1.600000e+00	1.620000e+00	2.074939e-02	1.376065e-04	1.376065e-04
1.620000e+00	1.640000e+00	1.946539e-02	1.332808e-04	1.332808e-04
1.640000e+00	1.660000e+00	1.796784e-02	1.280513e-04	1.280513e-04
1.660000e+00	1.680000e+00	1.675502e-02	1.236541e-04	1.236541e-04
1.680000e+00	1.700000e+00	1.542173e-02	1.186322e-04	1.186322e-04
1.700000e+00	1.720000e+00	1.434762e-02	1.144264e-04	1.144264e-04
1.720000e+00	1.740000e+00	1.308643e-02	1.092815e-04	1.092815e-04
1.740000e+00	1.760000e+00	1.201597e-02	1.047166e-04	1.047166e-04
1.760000e+00	1.780000e+00	1.109974e-02	1.006451e-04	1.006451e-04
1.780000e+00	1.800000e+00	1.034869e-02	9.718042e-05	9.718042e-05
1.800000e+00	1.820000e+00	9.763720e-03	9.439388e-05	9.439388e-05
1.820000e+00	1.840000e+00	8.786345e-03	8.954478e-05	8.954478e-05
1.840000e+00	1.860000e+00	8.247925e-03	8.675778e-05	8.675778e-05
1.860000e+00	1.880000e+00	7.779770e-03	8.425961e-05	8.425961e-05
1.880000e+00	1.900000e+00	6.933805e-03	7.954665e-05	7.954665e-05
1.900000e+00	1.920000e+00	6.510365e-03	7.707949e-05	7.707949e-05
1.920000e+00	1.940000e+00	6.045860e-03	7.427885e-05	7.427885e-05
1.940000e+00	1.960000e+00	5.559455e-03	7.122824e-05	7.122824e-05
1.960000e+00	1.980000e+00	5.063920e-03	6.797976e-05	6.797976e-05
1.980000e+00	2.000000e+00	4.755468e-03	6.587684e-05	6.587684e-05
# END HISTOGRAM



==> images/hadronScatterToyModel/pThadToyCollFlow-ref2.dat <==
# BEGIN PLOT
PlotSize=10.0,6.5
DrawOnly=newNoColl newColl
Title=Hadron transverse momentum
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
XMax=1.5
YMin=0.0001
YMax=2.2
LogY=0
MainPlot=0
RatioPlot=1
RatioPlotSameStyle=1
RatioPlotReference=newNoColl
RatioPlotYMin=0.2
RatioPlotYMax=2.3
RatioPlotYLabel=w/wo (Thermal)
Legend=0
LegendXPos=0.35
LegendYPos=0.95
TopMargin=-0.04
RatioPlotYSize=3.0
# END PLOT

# BEGIN HISTOGRAM oldNoColl
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo hadron scattering
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00    2.000000e-02    1.085256e-01    3.243865e-04    3.243865e-04
2.000000e-02    4.000000e-02    3.246023e-01    5.610125e-04    5.610125e-04
4.000000e-02    6.000000e-02    5.376025e-01    7.219837e-04    7.219837e-04
6.000000e-02    8.000000e-02    7.400450e-01    8.470825e-04    8.470825e-04
8.000000e-02    1.000000e-01    9.320620e-01    9.506466e-04    9.506466e-04
1.000000e-01    1.200000e-01    1.114580e+00    1.039566e-03    1.039566e-03
1.200000e-01    1.400000e-01    1.280282e+00    1.114165e-03    1.114165e-03
1.400000e-01    1.600000e-01    1.427603e+00    1.176523e-03    1.176523e-03
1.600000e-01    1.800000e-01    1.556534e+00    1.228502e-03    1.228502e-03
1.800000e-01    2.000000e-01    1.671164e+00    1.272935e-03    1.272935e-03
2.000000e-01    2.200000e-01    1.761657e+00    1.306945e-03    1.306945e-03
2.200000e-01    2.400000e-01    1.833334e+00    1.333268e-03    1.333268e-03
2.400000e-01    2.600000e-01    1.885243e+00    1.352012e-03    1.352012e-03
2.600000e-01    2.800000e-01    1.916865e+00    1.363303e-03    1.363303e-03
2.800000e-01    3.000000e-01    1.932513e+00    1.368856e-03    1.368856e-03
3.000000e-01    3.200000e-01    1.933461e+00    1.369192e-03    1.369192e-03
3.200000e-01    3.400000e-01    1.914906e+00    1.362607e-03    1.362607e-03
3.400000e-01    3.600000e-01    1.881600e+00    1.350705e-03    1.350705e-03
3.600000e-01    3.800000e-01    1.835992e+00    1.334235e-03    1.334235e-03
3.800000e-01    4.000000e-01    1.780672e+00    1.313980e-03    1.313980e-03
4.000000e-01    4.200000e-01    1.714665e+00    1.289396e-03    1.289396e-03
4.200000e-01    4.400000e-01    1.644956e+00    1.262914e-03    1.262914e-03
4.400000e-01    4.600000e-01    1.564976e+00    1.231830e-03    1.231830e-03
4.600000e-01    4.800000e-01    1.484157e+00    1.199601e-03    1.199601e-03
4.800000e-01    5.000000e-01    1.397174e+00    1.163917e-03    1.163917e-03
5.000000e-01    5.200000e-01    1.310652e+00    1.127303e-03    1.127303e-03
5.200000e-01    5.400000e-01    1.223960e+00    1.089383e-03    1.089383e-03
5.400000e-01    5.600000e-01    1.136754e+00    1.049857e-03    1.049857e-03
5.600000e-01    5.800000e-01    1.051887e+00    1.009907e-03    1.009907e-03
5.800000e-01    6.000000e-01    9.686345e-01    9.691179e-04    9.691179e-04
6.000000e-01    6.200000e-01    8.871935e-01    9.274829e-04    9.274829e-04
6.200000e-01    6.400000e-01    8.118285e-01    8.872149e-04    8.872149e-04
6.400000e-01    6.600000e-01    7.375580e-01    8.456580e-04    8.456580e-04
6.600000e-01    6.800000e-01    6.692485e-01    8.055461e-04    8.055461e-04
6.800000e-01    7.000000e-01    6.029955e-01    7.646342e-04    7.646342e-04
7.000000e-01    7.200000e-01    5.420125e-01    7.249388e-04    7.249388e-04
7.200000e-01    7.400000e-01    4.866761e-01    6.869369e-04    6.869369e-04
7.400000e-01    7.600000e-01    4.327973e-01    6.477970e-04    6.477970e-04
7.600000e-01    7.800000e-01    3.858598e-01    6.116621e-04    6.116621e-04
7.800000e-01    8.000000e-01    3.414337e-01    5.753736e-04    5.753736e-04
8.000000e-01    8.200000e-01    3.012563e-01    5.404616e-04    5.404616e-04
8.200000e-01    8.400000e-01    2.644570e-01    5.063773e-04    5.063773e-04
8.400000e-01    8.600000e-01    2.320771e-01    4.743653e-04    4.743653e-04
8.600000e-01    8.800000e-01    2.019205e-01    4.424732e-04    4.424732e-04
8.800000e-01    9.000000e-01    1.762988e-01    4.134485e-04    4.134485e-04
9.000000e-01    9.200000e-01    1.529489e-01    3.850968e-04    3.850968e-04
9.200000e-01    9.400000e-01    1.323226e-01    3.581902e-04    3.581902e-04
9.400000e-01    9.600000e-01    1.145129e-01    3.332145e-04    3.332145e-04
9.600000e-01    9.800000e-01    9.848830e-02    3.090217e-04    3.090217e-04
9.800000e-01    1.000000e+00    8.419440e-02    2.857185e-04    2.857185e-04
1.000000e+00    1.020000e+00    7.137820e-02    2.630750e-04    2.630750e-04
1.020000e+00    1.040000e+00    6.139420e-02    2.439835e-04    2.439835e-04
1.040000e+00    1.060000e+00    5.210640e-02    2.247721e-04    2.247721e-04
1.060000e+00    1.080000e+00    4.463465e-02    2.080333e-04    2.080333e-04
1.080000e+00    1.100000e+00    3.752456e-02    1.907456e-04    1.907456e-04
1.100000e+00    1.120000e+00    3.192899e-02    1.759500e-04    1.759500e-04
1.120000e+00    1.140000e+00    2.698208e-02    1.617463e-04    1.617463e-04
1.140000e+00    1.160000e+00    2.265475e-02    1.482096e-04    1.482096e-04
1.160000e+00    1.180000e+00    1.916224e-02    1.363075e-04    1.363075e-04
1.180000e+00    1.200000e+00    1.615163e-02    1.251425e-04    1.251425e-04
1.200000e+00    1.220000e+00    1.370726e-02    1.152848e-04    1.152848e-04
1.220000e+00    1.240000e+00    1.160128e-02    1.060596e-04    1.060596e-04
1.240000e+00    1.260000e+00    9.795890e-03    9.745826e-05    9.745826e-05
1.260000e+00    1.280000e+00    8.164050e-03    8.897122e-05    8.897122e-05
1.280000e+00    1.300000e+00    6.961740e-03    8.215910e-05    8.215910e-05
1.300000e+00    1.320000e+00    6.007655e-03    7.632190e-05    7.632190e-05
1.320000e+00    1.340000e+00    4.911033e-03    6.900542e-05    6.900542e-05
1.340000e+00    1.360000e+00    4.210011e-03    6.389081e-05    6.389081e-05
1.360000e+00    1.380000e+00    3.846411e-03    6.106953e-05    6.106953e-05
1.380000e+00    1.400000e+00    3.102726e-03    5.484897e-05    5.484897e-05
1.400000e+00    1.420000e+00    2.638287e-03    5.057754e-05    5.057754e-05
1.420000e+00    1.440000e+00    2.303774e-03    4.726250e-05    4.726250e-05
1.440000e+00    1.460000e+00    2.010954e-03    4.415683e-05    4.415683e-05
1.460000e+00    1.480000e+00    1.638627e-03    3.985995e-05    3.985995e-05
1.480000e+00    1.500000e+00    1.510640e-03    3.827165e-05    3.827165e-05
1.500000e+00    1.520000e+00    1.258543e-03    3.493259e-05    3.493259e-05
1.520000e+00    1.540000e+00    1.120860e-03    3.296646e-05    3.296646e-05
1.540000e+00    1.560000e+00    1.039413e-03    3.174613e-05    3.174613e-05
1.560000e+00    1.580000e+00    8.270705e-04    2.831835e-05    2.831835e-05
1.580000e+00    1.600000e+00    7.524110e-04    2.700998e-05    2.700998e-05
1.600000e+00    1.620000e+00    6.787215e-04    2.565326e-05    2.565326e-05
1.620000e+00    1.640000e+00    5.604300e-04    2.331081e-05    2.331081e-05
1.640000e+00    1.660000e+00    5.390985e-04    2.286287e-05    2.286287e-05
1.660000e+00    1.680000e+00    4.760745e-04    2.148494e-05    2.148494e-05
1.680000e+00    1.700000e+00    3.975368e-04    1.963294e-05    1.963294e-05
1.700000e+00    1.720000e+00    3.636007e-04    1.877626e-05    1.877626e-05
1.720000e+00    1.740000e+00    3.122118e-04    1.739889e-05    1.739889e-05
1.740000e+00    1.760000e+00    2.724581e-04    1.625349e-05    1.625349e-05
1.760000e+00    1.780000e+00    2.433701e-04    1.536138e-05    1.536138e-05
1.780000e+00    1.800000e+00    2.113732e-04    1.431600e-05    1.431600e-05
1.800000e+00    1.820000e+00    1.997380e-04    1.391641e-05    1.391641e-05
1.820000e+00    1.840000e+00    1.512579e-04    1.211032e-05    1.211032e-05
1.840000e+00    1.860000e+00    1.144130e-04    1.053257e-05    1.053257e-05
1.860000e+00    1.880000e+00    1.231395e-04    1.092686e-05    1.092686e-05
1.880000e+00    1.900000e+00    1.095650e-04    1.030701e-05    1.030701e-05
1.900000e+00    1.920000e+00    1.163522e-04    1.062146e-05    1.062146e-05
1.920000e+00    1.940000e+00    8.726415e-05    9.198451e-06    9.198451e-06
1.940000e+00    1.960000e+00    8.338575e-05    8.991718e-06    8.991718e-06
1.960000e+00    1.980000e+00    6.690255e-05    8.054119e-06    8.054119e-06
1.980000e+00    2.000000e+00    6.205450e-05    7.756815e-06    7.756815e-06
# END HISTOGRAM

# BEGIN HISTOGRAM oldColl
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w hadron scattering
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00    2.000000e-02    1.397665e-01    3.681064e-04    3.681064e-04
2.000000e-02    4.000000e-02    4.144842e-01    6.339073e-04    6.339073e-04
4.000000e-02    6.000000e-02    6.673730e-01    8.043703e-04    8.043703e-04
6.000000e-02    8.000000e-02    8.944905e-01    9.312356e-04    9.312356e-04
8.000000e-02    1.000000e-01    1.088420e+00    1.027236e-03    1.027236e-03
1.000000e-01    1.200000e-01    1.252608e+00    1.101994e-03    1.101994e-03
1.200000e-01    1.400000e-01    1.380940e+00    1.157069e-03    1.157069e-03
1.400000e-01    1.600000e-01    1.481578e+00    1.198489e-03    1.198489e-03
1.600000e-01    1.800000e-01    1.558414e+00    1.229173e-03    1.229173e-03
1.800000e-01    2.000000e-01    1.609708e+00    1.249238e-03    1.249238e-03
2.000000e-01    2.200000e-01    1.646439e+00    1.263411e-03    1.263411e-03
2.200000e-01    2.400000e-01    1.660212e+00    1.268684e-03    1.268684e-03
2.400000e-01    2.600000e-01    1.661540e+00    1.269192e-03    1.269192e-03
2.600000e-01    2.800000e-01    1.652469e+00    1.265722e-03    1.265722e-03
2.800000e-01    3.000000e-01    1.632535e+00    1.258064e-03    1.258064e-03
3.000000e-01    3.200000e-01    1.603672e+00    1.246894e-03    1.246894e-03
3.200000e-01    3.400000e-01    1.566292e+00    1.232276e-03    1.232276e-03
3.400000e-01    3.600000e-01    1.525586e+00    1.216158e-03    1.216158e-03
3.600000e-01    3.800000e-01    1.478535e+00    1.197258e-03    1.197258e-03
3.800000e-01    4.000000e-01    1.431746e+00    1.178161e-03    1.178161e-03
4.000000e-01    4.200000e-01    1.378559e+00    1.156071e-03    1.156071e-03
4.200000e-01    4.400000e-01    1.325262e+00    1.133503e-03    1.133503e-03
4.400000e-01    4.600000e-01    1.269888e+00    1.109570e-03    1.109570e-03
4.600000e-01    4.800000e-01    1.215035e+00    1.085341e-03    1.085341e-03
4.800000e-01    5.000000e-01    1.156169e+00    1.058723e-03    1.058723e-03
5.000000e-01    5.200000e-01    1.100459e+00    1.032901e-03    1.032901e-03
5.200000e-01    5.400000e-01    1.048209e+00    1.008081e-03    1.008081e-03
5.400000e-01    5.600000e-01    9.956520e-01    9.824840e-04    9.824840e-04
5.600000e-01    5.800000e-01    9.421710e-01    9.557330e-04    9.557330e-04
5.800000e-01    6.000000e-01    8.914620e-01    9.296577e-04    9.296577e-04
6.000000e-01    6.200000e-01    8.434400e-01    9.042714e-04    9.042714e-04
6.200000e-01    6.400000e-01    7.952525e-01    8.780601e-04    8.780601e-04
6.400000e-01    6.600000e-01    7.518065e-01    8.537384e-04    8.537384e-04
6.600000e-01    6.800000e-01    7.043715e-01    8.263663e-04    8.263663e-04
6.800000e-01    7.000000e-01    6.629240e-01    8.016846e-04    8.016846e-04
7.000000e-01    7.200000e-01    6.220610e-01    7.765834e-04    7.765834e-04
7.200000e-01    7.400000e-01    5.828030e-01    7.516795e-04    7.516795e-04
7.400000e-01    7.600000e-01    5.446820e-01    7.266800e-04    7.266800e-04
7.600000e-01    7.800000e-01    5.097960e-01    7.030235e-04    7.030235e-04
7.800000e-01    8.000000e-01    4.747884e-01    6.784562e-04    6.784562e-04
8.000000e-01    8.200000e-01    4.424346e-01    6.549321e-04    6.549321e-04
8.200000e-01    8.400000e-01    4.123368e-01    6.322630e-04    6.322630e-04
8.400000e-01    8.600000e-01    3.838435e-01    6.100266e-04    6.100266e-04
8.600000e-01    8.800000e-01    3.571437e-01    5.884278e-04    5.884278e-04
8.800000e-01    9.000000e-01    3.303460e-01    5.659216e-04    5.659216e-04
9.000000e-01    9.200000e-01    3.065441e-01    5.451527e-04    5.451527e-04
9.200000e-01    9.400000e-01    2.839889e-01    5.247137e-04    5.247137e-04
9.400000e-01    9.600000e-01    2.629054e-01    5.048606e-04    5.048606e-04
9.600000e-01    9.800000e-01    2.434516e-01    4.858230e-04    4.858230e-04
9.800000e-01    1.000000e+00    2.248471e-01    4.668908e-04    4.668908e-04
1.000000e+00    1.020000e+00    2.077065e-01    4.487420e-04    4.487420e-04
1.020000e+00    1.040000e+00    1.916120e-01    4.310057e-04    4.310057e-04
1.040000e+00    1.060000e+00    1.768204e-01    4.140359e-04    4.140359e-04
1.060000e+00    1.080000e+00    1.633969e-01    3.980097e-04    3.980097e-04
1.080000e+00    1.100000e+00    1.496718e-01    3.809270e-04    3.809270e-04
1.100000e+00    1.120000e+00    1.380098e-01    3.657857e-04    3.657857e-04
1.120000e+00    1.140000e+00    1.270411e-01    3.509487e-04    3.509487e-04
1.140000e+00    1.160000e+00    1.174111e-01    3.373854e-04    3.373854e-04
1.160000e+00    1.180000e+00    1.071451e-01    3.222983e-04    3.222983e-04
1.180000e+00    1.200000e+00    9.825010e-02    3.086300e-04    3.086300e-04
1.200000e+00    1.220000e+00    9.039235e-02    2.960312e-04    2.960312e-04
1.220000e+00    1.240000e+00    8.362825e-02    2.847398e-04    2.847398e-04
1.240000e+00    1.260000e+00    7.617670e-02    2.717583e-04    2.717583e-04
1.260000e+00    1.280000e+00    7.071945e-02    2.618431e-04    2.618431e-04
1.280000e+00    1.300000e+00    6.434895e-02    2.497712e-04    2.497712e-04
1.300000e+00    1.320000e+00    5.928045e-02    2.397328e-04    2.397328e-04
1.320000e+00    1.340000e+00    5.402580e-02    2.288613e-04    2.288613e-04
1.340000e+00    1.360000e+00    4.994232e-02    2.200423e-04    2.200423e-04
1.360000e+00    1.380000e+00    4.571244e-02    2.105178e-04    2.105178e-04
1.380000e+00    1.400000e+00    4.215149e-02    2.021521e-04    2.021521e-04
1.400000e+00    1.420000e+00    3.873016e-02    1.937744e-04    1.937744e-04
1.420000e+00    1.440000e+00    3.550661e-02    1.855352e-04    1.855352e-04
1.440000e+00    1.460000e+00    3.257875e-02    1.777211e-04    1.777211e-04
1.460000e+00    1.480000e+00    2.998148e-02    1.704897e-04    1.704897e-04
1.480000e+00    1.500000e+00    2.739779e-02    1.629782e-04    1.629782e-04
1.500000e+00    1.520000e+00    2.518638e-02    1.562625e-04    1.562625e-04
1.520000e+00    1.540000e+00    2.295946e-02    1.491944e-04    1.491944e-04
1.540000e+00    1.560000e+00    2.104957e-02    1.428543e-04    1.428543e-04
1.560000e+00    1.580000e+00    1.962345e-02    1.379302e-04    1.379302e-04
1.580000e+00    1.600000e+00    1.778723e-02    1.313185e-04    1.313185e-04
1.600000e+00    1.620000e+00    1.628743e-02    1.256603e-04    1.256603e-04
1.620000e+00    1.640000e+00    1.509497e-02    1.209728e-04    1.209728e-04
1.640000e+00    1.660000e+00    1.404500e-02    1.166897e-04    1.166897e-04
1.660000e+00    1.680000e+00    1.268869e-02    1.109124e-04    1.109124e-04
1.680000e+00    1.700000e+00    1.147198e-02    1.054608e-04    1.054608e-04
1.700000e+00    1.720000e+00    1.079042e-02    1.022801e-04    1.022801e-04
1.720000e+00    1.740000e+00    9.890740e-03    9.792331e-05    9.792331e-05
1.740000e+00    1.760000e+00    9.256695e-03    9.473264e-05    9.473264e-05
1.760000e+00    1.780000e+00    8.230970e-03    8.932999e-05    8.932999e-05
1.780000e+00    1.800000e+00    7.708415e-03    8.644787e-05    8.644787e-05
1.800000e+00    1.820000e+00    7.056920e-03    8.271406e-05    8.271406e-05
1.820000e+00    1.840000e+00    6.535335e-03    7.959863e-05    7.959863e-05
1.840000e+00    1.860000e+00    6.094215e-03    7.686535e-05    7.686535e-05
1.860000e+00    1.880000e+00    5.566815e-03    7.346407e-05    7.346407e-05
1.880000e+00    1.900000e+00    5.099520e-03    7.031310e-05    7.031310e-05
1.900000e+00    1.920000e+00    4.855207e-03    6.860813e-05    6.860813e-05
1.920000e+00    1.940000e+00    4.491648e-03    6.598947e-05    6.598947e-05
1.940000e+00    1.960000e+00    3.996238e-03    6.224400e-05    6.224400e-05
1.960000e+00    1.980000e+00    3.559968e-03    5.874823e-05    5.874823e-05
1.980000e+00    2.000000e+00    3.366070e-03    5.712594e-05    5.712594e-05
# END HISTOGRAM

# BEGIN HISTOGRAM newNoColl
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00	2.000000e-02	4.590368e-01	6.471715e-04	6.471715e-04
2.000000e-02	4.000000e-02	9.160735e-01	9.142415e-04	9.142415e-04
4.000000e-02	6.000000e-02	1.217380e+00	1.053923e-03	1.053923e-03
6.000000e-02	8.000000e-02	1.434060e+00	1.143877e-03	1.143877e-03
8.000000e-02	1.000000e-01	1.592328e+00	1.205347e-03	1.205347e-03
1.000000e-01	1.200000e-01	1.705674e+00	1.247509e-03	1.247509e-03
1.200000e-01	1.400000e-01	1.783032e+00	1.275485e-03	1.275485e-03
1.400000e-01	1.600000e-01	1.825470e+00	1.290574e-03	1.290574e-03
1.600000e-01	1.800000e-01	1.850489e+00	1.299388e-03	1.299388e-03
1.800000e-01	2.000000e-01	1.849035e+00	1.298878e-03	1.298878e-03
2.000000e-01	2.200000e-01	1.833995e+00	1.293584e-03	1.293584e-03
2.200000e-01	2.400000e-01	1.804822e+00	1.283255e-03	1.283255e-03
2.400000e-01	2.600000e-01	1.763554e+00	1.268499e-03	1.268499e-03
2.600000e-01	2.800000e-01	1.715787e+00	1.251202e-03	1.251202e-03
2.800000e-01	3.000000e-01	1.659860e+00	1.230641e-03	1.230641e-03
3.000000e-01	3.200000e-01	1.598747e+00	1.207774e-03	1.207774e-03
3.200000e-01	3.400000e-01	1.535634e+00	1.183694e-03	1.183694e-03
3.400000e-01	3.600000e-01	1.473436e+00	1.159475e-03	1.159475e-03
3.600000e-01	3.800000e-01	1.405897e+00	1.132589e-03	1.132589e-03
3.800000e-01	4.000000e-01	1.337874e+00	1.104850e-03	1.104850e-03
4.000000e-01	4.200000e-01	1.270699e+00	1.076755e-03	1.076755e-03
4.200000e-01	4.400000e-01	1.202507e+00	1.047465e-03	1.047465e-03
4.400000e-01	4.600000e-01	1.140262e+00	1.019995e-03	1.019995e-03
4.600000e-01	4.800000e-01	1.075100e+00	9.904216e-04	9.904216e-04
4.800000e-01	5.000000e-01	1.013883e+00	9.618109e-04	9.618109e-04
5.000000e-01	5.200000e-01	9.520215e-01	9.320070e-04	9.320070e-04
5.200000e-01	5.400000e-01	8.968930e-01	9.046197e-04	9.046197e-04
5.400000e-01	5.600000e-01	8.413790e-01	8.761764e-04	8.761764e-04
5.600000e-01	5.800000e-01	7.869490e-01	8.473619e-04	8.473619e-04
5.800000e-01	6.000000e-01	7.377180e-01	8.204287e-04	8.204287e-04
6.000000e-01	6.200000e-01	6.883425e-01	7.924978e-04	7.924978e-04
6.200000e-01	6.400000e-01	6.423070e-01	7.655384e-04	7.655384e-04
6.400000e-01	6.600000e-01	5.987380e-01	7.391187e-04	7.391187e-04
6.600000e-01	6.800000e-01	5.581575e-01	7.136317e-04	7.136317e-04
6.800000e-01	7.000000e-01	5.192185e-01	6.882890e-04	6.882890e-04
7.000000e-01	7.200000e-01	4.835159e-01	6.642035e-04	6.642035e-04
7.200000e-01	7.400000e-01	4.493670e-01	6.403189e-04	6.403189e-04
7.400000e-01	7.600000e-01	4.169107e-01	6.167615e-04	6.167615e-04
7.600000e-01	7.800000e-01	3.856030e-01	5.931520e-04	5.931520e-04
7.800000e-01	8.000000e-01	3.577124e-01	5.712981e-04	5.712981e-04
8.000000e-01	8.200000e-01	3.317214e-01	5.501518e-04	5.501518e-04
8.200000e-01	8.400000e-01	3.060516e-01	5.284368e-04	5.284368e-04
8.400000e-01	8.600000e-01	2.836190e-01	5.087020e-04	5.087020e-04
8.600000e-01	8.800000e-01	2.626162e-01	4.895042e-04	4.895042e-04
8.800000e-01	9.000000e-01	2.423761e-01	4.702628e-04	4.702628e-04
9.000000e-01	9.200000e-01	2.232839e-01	4.513614e-04	4.513614e-04
9.200000e-01	9.400000e-01	2.059544e-01	4.334922e-04	4.334922e-04
9.400000e-01	9.600000e-01	1.892645e-01	4.155568e-04	4.155568e-04
9.600000e-01	9.800000e-01	1.755163e-01	4.001792e-04	4.001792e-04
9.800000e-01	1.000000e+00	1.617370e-01	3.841497e-04	3.841497e-04
1.000000e+00	1.020000e+00	1.487999e-01	3.684657e-04	3.684657e-04
1.020000e+00	1.040000e+00	1.375116e-01	3.542137e-04	3.542137e-04
1.040000e+00	1.060000e+00	1.265270e-01	3.397719e-04	3.397719e-04
1.060000e+00	1.080000e+00	1.164668e-01	3.259844e-04	3.259844e-04
1.080000e+00	1.100000e+00	1.065972e-01	3.118664e-04	3.118664e-04
1.100000e+00	1.120000e+00	9.807160e-02	2.991351e-04	2.991351e-04
1.120000e+00	1.140000e+00	9.050315e-02	2.873608e-04	2.873608e-04
1.140000e+00	1.160000e+00	8.294475e-02	2.750997e-04	2.750997e-04
1.160000e+00	1.180000e+00	7.645015e-02	2.641101e-04	2.641101e-04
1.180000e+00	1.200000e+00	6.978410e-02	2.523329e-04	2.523329e-04
1.200000e+00	1.220000e+00	6.463075e-02	2.428373e-04	2.428373e-04
1.220000e+00	1.240000e+00	5.915080e-02	2.323144e-04	2.323144e-04
1.240000e+00	1.260000e+00	5.440720e-02	2.228045e-04	2.228045e-04
1.260000e+00	1.280000e+00	5.025480e-02	2.141334e-04	2.141334e-04
1.280000e+00	1.300000e+00	4.598014e-02	2.048240e-04	2.048240e-04
1.300000e+00	1.320000e+00	4.224563e-02	1.963300e-04	1.963300e-04
1.320000e+00	1.340000e+00	3.884324e-02	1.882580e-04	1.882580e-04
1.340000e+00	1.360000e+00	3.531494e-02	1.795044e-04	1.795044e-04
1.360000e+00	1.380000e+00	3.262698e-02	1.725377e-04	1.725377e-04
1.380000e+00	1.400000e+00	2.985233e-02	1.650383e-04	1.650383e-04
1.400000e+00	1.420000e+00	2.745085e-02	1.582609e-04	1.582609e-04
1.420000e+00	1.440000e+00	2.524008e-02	1.517543e-04	1.517543e-04
1.440000e+00	1.460000e+00	2.294992e-02	1.447059e-04	1.447059e-04
1.460000e+00	1.480000e+00	2.142072e-02	1.398018e-04	1.398018e-04
1.480000e+00	1.500000e+00	1.950100e-02	1.333903e-04	1.333903e-04
1.500000e+00	1.520000e+00	1.791614e-02	1.278551e-04	1.278551e-04
1.520000e+00	1.540000e+00	1.634223e-02	1.221100e-04	1.221100e-04
1.540000e+00	1.560000e+00	1.499915e-02	1.169847e-04	1.169847e-04
1.560000e+00	1.580000e+00	1.372634e-02	1.119111e-04	1.119111e-04
1.580000e+00	1.600000e+00	1.243071e-02	1.064986e-04	1.064986e-04
1.600000e+00	1.620000e+00	1.160772e-02	1.029127e-04	1.029127e-04
1.620000e+00	1.640000e+00	1.066155e-02	9.862927e-05	9.862927e-05
1.640000e+00	1.660000e+00	9.722675e-03	9.418648e-05	9.418648e-05
1.660000e+00	1.680000e+00	9.156065e-03	9.140083e-05	9.140083e-05
1.680000e+00	1.700000e+00	8.189820e-03	8.644361e-05	8.644361e-05
1.700000e+00	1.720000e+00	7.551130e-03	8.300450e-05	8.300450e-05
1.720000e+00	1.740000e+00	6.895105e-03	7.931697e-05	7.931697e-05
1.740000e+00	1.760000e+00	6.442550e-03	7.666984e-05	7.666984e-05
1.760000e+00	1.780000e+00	5.762800e-03	7.251245e-05	7.251245e-05
1.780000e+00	1.800000e+00	5.397835e-03	7.017874e-05	7.017874e-05
1.800000e+00	1.820000e+00	4.903307e-03	6.688677e-05	6.688677e-05
1.820000e+00	1.840000e+00	4.470823e-03	6.386891e-05	6.386891e-05
1.840000e+00	1.860000e+00	4.029215e-03	6.063256e-05	6.063256e-05
1.860000e+00	1.880000e+00	3.812974e-03	5.898311e-05	5.898311e-05
1.880000e+00	1.900000e+00	3.502753e-03	5.653280e-05	5.653280e-05
1.900000e+00	1.920000e+00	3.104941e-03	5.322584e-05	5.322584e-05
1.920000e+00	1.940000e+00	2.819356e-03	5.071901e-05	5.071901e-05
1.940000e+00	1.960000e+00	2.587603e-03	4.858974e-05	4.858974e-05
1.960000e+00	1.980000e+00	2.484500e-03	4.761187e-05	4.761187e-05
1.980000e+00	2.000000e+00	2.215338e-03	4.495891e-05	4.495891e-05
# END HISTOGRAM

# BEGIN HISTOGRAM newColl
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00	2.000000e-02	2.131301e-01	4.410202e-04	4.410202e-04
2.000000e-02	4.000000e-02	5.783940e-01	7.265208e-04	7.265208e-04
4.000000e-02	6.000000e-02	8.943865e-01	9.034388e-04	9.034388e-04
6.000000e-02	8.000000e-02	1.155002e+00	1.026662e-03	1.026662e-03
8.000000e-02	1.000000e-01	1.363434e+00	1.115458e-03	1.115458e-03
1.000000e-01	1.200000e-01	1.515062e+00	1.175848e-03	1.175848e-03
1.200000e-01	1.400000e-01	1.621100e+00	1.216301e-03	1.216301e-03
1.400000e-01	1.600000e-01	1.692024e+00	1.242623e-03	1.242623e-03
1.600000e-01	1.800000e-01	1.731269e+00	1.256951e-03	1.256951e-03
1.800000e-01	2.000000e-01	1.746480e+00	1.262461e-03	1.262461e-03
2.000000e-01	2.200000e-01	1.742391e+00	1.260982e-03	1.260982e-03
2.200000e-01	2.400000e-01	1.723863e+00	1.254260e-03	1.254260e-03
2.400000e-01	2.600000e-01	1.694521e+00	1.243540e-03	1.243540e-03
2.600000e-01	2.800000e-01	1.656194e+00	1.229396e-03	1.229396e-03
2.800000e-01	3.000000e-01	1.611275e+00	1.212610e-03	1.212610e-03
3.000000e-01	3.200000e-01	1.559806e+00	1.193085e-03	1.193085e-03
3.200000e-01	3.400000e-01	1.505616e+00	1.172177e-03	1.172177e-03
3.400000e-01	3.600000e-01	1.450061e+00	1.150348e-03	1.150348e-03
3.600000e-01	3.800000e-01	1.392490e+00	1.127281e-03	1.127281e-03
3.800000e-01	4.000000e-01	1.332891e+00	1.102893e-03	1.102893e-03
4.000000e-01	4.200000e-01	1.274705e+00	1.078552e-03	1.078552e-03
4.200000e-01	4.400000e-01	1.218306e+00	1.054422e-03	1.054422e-03
4.400000e-01	4.600000e-01	1.160324e+00	1.029025e-03	1.029025e-03
4.600000e-01	4.800000e-01	1.102757e+00	1.003173e-03	1.003173e-03
4.800000e-01	5.000000e-01	1.045275e+00	9.766780e-04	9.766780e-04
5.000000e-01	5.200000e-01	9.921800e-01	9.515494e-04	9.515494e-04
5.200000e-01	5.400000e-01	9.398405e-01	9.261114e-04	9.261114e-04
5.400000e-01	5.600000e-01	8.909280e-01	9.016904e-04	9.016904e-04
5.600000e-01	5.800000e-01	8.407335e-01	8.759217e-04	8.759217e-04
5.800000e-01	6.000000e-01	7.934195e-01	8.509177e-04	8.509177e-04
6.000000e-01	6.200000e-01	7.486520e-01	8.265632e-04	8.265632e-04
6.200000e-01	6.400000e-01	7.056920e-01	8.024975e-04	8.024975e-04
6.400000e-01	6.600000e-01	6.664855e-01	7.798867e-04	7.798867e-04
6.600000e-01	6.800000e-01	6.259860e-01	7.558201e-04	7.558201e-04
6.800000e-01	7.000000e-01	5.884225e-01	7.327919e-04	7.327919e-04
7.000000e-01	7.200000e-01	5.513170e-01	7.093111e-04	7.093111e-04
7.200000e-01	7.400000e-01	5.190075e-01	6.882133e-04	6.882133e-04
7.400000e-01	7.600000e-01	4.861091e-01	6.660441e-04	6.660441e-04
7.600000e-01	7.800000e-01	4.560824e-01	6.451457e-04	6.451457e-04
7.800000e-01	8.000000e-01	4.262345e-01	6.236780e-04	6.236780e-04
8.000000e-01	8.200000e-01	3.995196e-01	6.038168e-04	6.038168e-04
8.200000e-01	8.400000e-01	3.731605e-01	5.835578e-04	5.835578e-04
8.400000e-01	8.600000e-01	3.493896e-01	5.646654e-04	5.646654e-04
8.600000e-01	8.800000e-01	3.261844e-01	5.455917e-04	5.455917e-04
8.800000e-01	9.000000e-01	3.058977e-01	5.283531e-04	5.283531e-04
9.000000e-01	9.200000e-01	2.853171e-01	5.102700e-04	5.102700e-04
9.200000e-01	9.400000e-01	2.662177e-01	4.928952e-04	4.928952e-04
9.400000e-01	9.600000e-01	2.466373e-01	4.744228e-04	4.744228e-04
9.600000e-01	9.800000e-01	2.304956e-01	4.586352e-04	4.586352e-04
9.800000e-01	1.000000e+00	2.150702e-01	4.430230e-04	4.430230e-04
1.000000e+00	1.020000e+00	1.998702e-01	4.270809e-04	4.270809e-04
1.020000e+00	1.040000e+00	1.875668e-01	4.137272e-04	4.137272e-04
1.040000e+00	1.060000e+00	1.737393e-01	3.981853e-04	3.981853e-04
1.060000e+00	1.080000e+00	1.612004e-01	3.835476e-04	3.835476e-04
1.080000e+00	1.100000e+00	1.495111e-01	3.693796e-04	3.693796e-04
1.100000e+00	1.120000e+00	1.397356e-01	3.570998e-04	3.570998e-04
1.120000e+00	1.140000e+00	1.301699e-01	3.446604e-04	3.446604e-04
1.140000e+00	1.160000e+00	1.205439e-01	3.316721e-04	3.316721e-04
1.160000e+00	1.180000e+00	1.119191e-01	3.195864e-04	3.195864e-04
1.180000e+00	1.200000e+00	1.039650e-01	3.080207e-04	3.080207e-04
1.200000e+00	1.220000e+00	9.655215e-02	2.968364e-04	2.968364e-04
1.220000e+00	1.240000e+00	8.980360e-02	2.862747e-04	2.862747e-04
1.240000e+00	1.260000e+00	8.289810e-02	2.750480e-04	2.750480e-04
1.260000e+00	1.280000e+00	7.710045e-02	2.652556e-04	2.652556e-04
1.280000e+00	1.300000e+00	7.159395e-02	2.556079e-04	2.556079e-04
1.300000e+00	1.320000e+00	6.655100e-02	2.464413e-04	2.464413e-04
1.320000e+00	1.340000e+00	6.126260e-02	2.364470e-04	2.364470e-04
1.340000e+00	1.360000e+00	5.720250e-02	2.284776e-04	2.284776e-04
1.360000e+00	1.380000e+00	5.264050e-02	2.191776e-04	2.191776e-04
1.380000e+00	1.400000e+00	4.889527e-02	2.112368e-04	2.112368e-04
1.400000e+00	1.420000e+00	4.541376e-02	2.035776e-04	2.035776e-04
1.420000e+00	1.440000e+00	4.181910e-02	1.953545e-04	1.953545e-04
1.440000e+00	1.460000e+00	3.875191e-02	1.880540e-04	1.880540e-04
1.460000e+00	1.480000e+00	3.582799e-02	1.808204e-04	1.808204e-04
1.480000e+00	1.500000e+00	3.341330e-02	1.746207e-04	1.746207e-04
1.500000e+00	1.520000e+00	3.090096e-02	1.679276e-04	1.679276e-04
1.520000e+00	1.540000e+00	2.845798e-02	1.611529e-04	1.611529e-04
1.540000e+00	1.560000e+00	2.645121e-02	1.553670e-04	1.553670e-04
1.560000e+00	1.580000e+00	2.474742e-02	1.502800e-04	1.502800e-04
1.580000e+00	1.600000e+00	2.291860e-02	1.446206e-04	1.446206e-04
1.600000e+00	1.620000e+00	2.074939e-02	1.376065e-04	1.376065e-04
1.620000e+00	1.640000e+00	1.946539e-02	1.332808e-04	1.332808e-04
1.640000e+00	1.660000e+00	1.796784e-02	1.280513e-04	1.280513e-04
1.660000e+00	1.680000e+00	1.675502e-02	1.236541e-04	1.236541e-04
1.680000e+00	1.700000e+00	1.542173e-02	1.186322e-04	1.186322e-04
1.700000e+00	1.720000e+00	1.434762e-02	1.144264e-04	1.144264e-04
1.720000e+00	1.740000e+00	1.308643e-02	1.092815e-04	1.092815e-04
1.740000e+00	1.760000e+00	1.201597e-02	1.047166e-04	1.047166e-04
1.760000e+00	1.780000e+00	1.109974e-02	1.006451e-04	1.006451e-04
1.780000e+00	1.800000e+00	1.034869e-02	9.718042e-05	9.718042e-05
1.800000e+00	1.820000e+00	9.763720e-03	9.439388e-05	9.439388e-05
1.820000e+00	1.840000e+00	8.786345e-03	8.954478e-05	8.954478e-05
1.840000e+00	1.860000e+00	8.247925e-03	8.675778e-05	8.675778e-05
1.860000e+00	1.880000e+00	7.779770e-03	8.425961e-05	8.425961e-05
1.880000e+00	1.900000e+00	6.933805e-03	7.954665e-05	7.954665e-05
1.900000e+00	1.920000e+00	6.510365e-03	7.707949e-05	7.707949e-05
1.920000e+00	1.940000e+00	6.045860e-03	7.427885e-05	7.427885e-05
1.940000e+00	1.960000e+00	5.559455e-03	7.122824e-05	7.122824e-05
1.960000e+00	1.980000e+00	5.063920e-03	6.797976e-05	6.797976e-05
1.980000e+00	2.000000e+00	4.755468e-03	6.587684e-05	6.587684e-05
# END HISTOGRAM



==> images/hadronScatterToyModel/pThadToyCollFlow.dat <==
# BEGIN PLOT
PlotSize=10.0,6.5
DrawOnly=oldNoColl oldColl newNoColl newColl
Title=Hadron transverse momentum
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
XMax=1.5
YMin=0.0001
YMax=2.2
LogY=0
RatioPlot=0
RatioPlotSameStyle=1
RatioPlotReference=oldNoColl
RatioPlotYMin=0.2
RatioPlotYMax=2.3
RatioPlotYLabel=with/without
Legend=1
LegendXPos=0.35
LegendYPos=0.95
BottomMargin=-0.04
# END PLOT

# BEGIN HISTOGRAM oldNoColl
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo hadron scattering
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00    2.000000e-02    1.085256e-01    3.243865e-04    3.243865e-04
2.000000e-02    4.000000e-02    3.246023e-01    5.610125e-04    5.610125e-04
4.000000e-02    6.000000e-02    5.376025e-01    7.219837e-04    7.219837e-04
6.000000e-02    8.000000e-02    7.400450e-01    8.470825e-04    8.470825e-04
8.000000e-02    1.000000e-01    9.320620e-01    9.506466e-04    9.506466e-04
1.000000e-01    1.200000e-01    1.114580e+00    1.039566e-03    1.039566e-03
1.200000e-01    1.400000e-01    1.280282e+00    1.114165e-03    1.114165e-03
1.400000e-01    1.600000e-01    1.427603e+00    1.176523e-03    1.176523e-03
1.600000e-01    1.800000e-01    1.556534e+00    1.228502e-03    1.228502e-03
1.800000e-01    2.000000e-01    1.671164e+00    1.272935e-03    1.272935e-03
2.000000e-01    2.200000e-01    1.761657e+00    1.306945e-03    1.306945e-03
2.200000e-01    2.400000e-01    1.833334e+00    1.333268e-03    1.333268e-03
2.400000e-01    2.600000e-01    1.885243e+00    1.352012e-03    1.352012e-03
2.600000e-01    2.800000e-01    1.916865e+00    1.363303e-03    1.363303e-03
2.800000e-01    3.000000e-01    1.932513e+00    1.368856e-03    1.368856e-03
3.000000e-01    3.200000e-01    1.933461e+00    1.369192e-03    1.369192e-03
3.200000e-01    3.400000e-01    1.914906e+00    1.362607e-03    1.362607e-03
3.400000e-01    3.600000e-01    1.881600e+00    1.350705e-03    1.350705e-03
3.600000e-01    3.800000e-01    1.835992e+00    1.334235e-03    1.334235e-03
3.800000e-01    4.000000e-01    1.780672e+00    1.313980e-03    1.313980e-03
4.000000e-01    4.200000e-01    1.714665e+00    1.289396e-03    1.289396e-03
4.200000e-01    4.400000e-01    1.644956e+00    1.262914e-03    1.262914e-03
4.400000e-01    4.600000e-01    1.564976e+00    1.231830e-03    1.231830e-03
4.600000e-01    4.800000e-01    1.484157e+00    1.199601e-03    1.199601e-03
4.800000e-01    5.000000e-01    1.397174e+00    1.163917e-03    1.163917e-03
5.000000e-01    5.200000e-01    1.310652e+00    1.127303e-03    1.127303e-03
5.200000e-01    5.400000e-01    1.223960e+00    1.089383e-03    1.089383e-03
5.400000e-01    5.600000e-01    1.136754e+00    1.049857e-03    1.049857e-03
5.600000e-01    5.800000e-01    1.051887e+00    1.009907e-03    1.009907e-03
5.800000e-01    6.000000e-01    9.686345e-01    9.691179e-04    9.691179e-04
6.000000e-01    6.200000e-01    8.871935e-01    9.274829e-04    9.274829e-04
6.200000e-01    6.400000e-01    8.118285e-01    8.872149e-04    8.872149e-04
6.400000e-01    6.600000e-01    7.375580e-01    8.456580e-04    8.456580e-04
6.600000e-01    6.800000e-01    6.692485e-01    8.055461e-04    8.055461e-04
6.800000e-01    7.000000e-01    6.029955e-01    7.646342e-04    7.646342e-04
7.000000e-01    7.200000e-01    5.420125e-01    7.249388e-04    7.249388e-04
7.200000e-01    7.400000e-01    4.866761e-01    6.869369e-04    6.869369e-04
7.400000e-01    7.600000e-01    4.327973e-01    6.477970e-04    6.477970e-04
7.600000e-01    7.800000e-01    3.858598e-01    6.116621e-04    6.116621e-04
7.800000e-01    8.000000e-01    3.414337e-01    5.753736e-04    5.753736e-04
8.000000e-01    8.200000e-01    3.012563e-01    5.404616e-04    5.404616e-04
8.200000e-01    8.400000e-01    2.644570e-01    5.063773e-04    5.063773e-04
8.400000e-01    8.600000e-01    2.320771e-01    4.743653e-04    4.743653e-04
8.600000e-01    8.800000e-01    2.019205e-01    4.424732e-04    4.424732e-04
8.800000e-01    9.000000e-01    1.762988e-01    4.134485e-04    4.134485e-04
9.000000e-01    9.200000e-01    1.529489e-01    3.850968e-04    3.850968e-04
9.200000e-01    9.400000e-01    1.323226e-01    3.581902e-04    3.581902e-04
9.400000e-01    9.600000e-01    1.145129e-01    3.332145e-04    3.332145e-04
9.600000e-01    9.800000e-01    9.848830e-02    3.090217e-04    3.090217e-04
9.800000e-01    1.000000e+00    8.419440e-02    2.857185e-04    2.857185e-04
1.000000e+00    1.020000e+00    7.137820e-02    2.630750e-04    2.630750e-04
1.020000e+00    1.040000e+00    6.139420e-02    2.439835e-04    2.439835e-04
1.040000e+00    1.060000e+00    5.210640e-02    2.247721e-04    2.247721e-04
1.060000e+00    1.080000e+00    4.463465e-02    2.080333e-04    2.080333e-04
1.080000e+00    1.100000e+00    3.752456e-02    1.907456e-04    1.907456e-04
1.100000e+00    1.120000e+00    3.192899e-02    1.759500e-04    1.759500e-04
1.120000e+00    1.140000e+00    2.698208e-02    1.617463e-04    1.617463e-04
1.140000e+00    1.160000e+00    2.265475e-02    1.482096e-04    1.482096e-04
1.160000e+00    1.180000e+00    1.916224e-02    1.363075e-04    1.363075e-04
1.180000e+00    1.200000e+00    1.615163e-02    1.251425e-04    1.251425e-04
1.200000e+00    1.220000e+00    1.370726e-02    1.152848e-04    1.152848e-04
1.220000e+00    1.240000e+00    1.160128e-02    1.060596e-04    1.060596e-04
1.240000e+00    1.260000e+00    9.795890e-03    9.745826e-05    9.745826e-05
1.260000e+00    1.280000e+00    8.164050e-03    8.897122e-05    8.897122e-05
1.280000e+00    1.300000e+00    6.961740e-03    8.215910e-05    8.215910e-05
1.300000e+00    1.320000e+00    6.007655e-03    7.632190e-05    7.632190e-05
1.320000e+00    1.340000e+00    4.911033e-03    6.900542e-05    6.900542e-05
1.340000e+00    1.360000e+00    4.210011e-03    6.389081e-05    6.389081e-05
1.360000e+00    1.380000e+00    3.846411e-03    6.106953e-05    6.106953e-05
1.380000e+00    1.400000e+00    3.102726e-03    5.484897e-05    5.484897e-05
1.400000e+00    1.420000e+00    2.638287e-03    5.057754e-05    5.057754e-05
1.420000e+00    1.440000e+00    2.303774e-03    4.726250e-05    4.726250e-05
1.440000e+00    1.460000e+00    2.010954e-03    4.415683e-05    4.415683e-05
1.460000e+00    1.480000e+00    1.638627e-03    3.985995e-05    3.985995e-05
1.480000e+00    1.500000e+00    1.510640e-03    3.827165e-05    3.827165e-05
1.500000e+00    1.520000e+00    1.258543e-03    3.493259e-05    3.493259e-05
1.520000e+00    1.540000e+00    1.120860e-03    3.296646e-05    3.296646e-05
1.540000e+00    1.560000e+00    1.039413e-03    3.174613e-05    3.174613e-05
1.560000e+00    1.580000e+00    8.270705e-04    2.831835e-05    2.831835e-05
1.580000e+00    1.600000e+00    7.524110e-04    2.700998e-05    2.700998e-05
1.600000e+00    1.620000e+00    6.787215e-04    2.565326e-05    2.565326e-05
1.620000e+00    1.640000e+00    5.604300e-04    2.331081e-05    2.331081e-05
1.640000e+00    1.660000e+00    5.390985e-04    2.286287e-05    2.286287e-05
1.660000e+00    1.680000e+00    4.760745e-04    2.148494e-05    2.148494e-05
1.680000e+00    1.700000e+00    3.975368e-04    1.963294e-05    1.963294e-05
1.700000e+00    1.720000e+00    3.636007e-04    1.877626e-05    1.877626e-05
1.720000e+00    1.740000e+00    3.122118e-04    1.739889e-05    1.739889e-05
1.740000e+00    1.760000e+00    2.724581e-04    1.625349e-05    1.625349e-05
1.760000e+00    1.780000e+00    2.433701e-04    1.536138e-05    1.536138e-05
1.780000e+00    1.800000e+00    2.113732e-04    1.431600e-05    1.431600e-05
1.800000e+00    1.820000e+00    1.997380e-04    1.391641e-05    1.391641e-05
1.820000e+00    1.840000e+00    1.512579e-04    1.211032e-05    1.211032e-05
1.840000e+00    1.860000e+00    1.144130e-04    1.053257e-05    1.053257e-05
1.860000e+00    1.880000e+00    1.231395e-04    1.092686e-05    1.092686e-05
1.880000e+00    1.900000e+00    1.095650e-04    1.030701e-05    1.030701e-05
1.900000e+00    1.920000e+00    1.163522e-04    1.062146e-05    1.062146e-05
1.920000e+00    1.940000e+00    8.726415e-05    9.198451e-06    9.198451e-06
1.940000e+00    1.960000e+00    8.338575e-05    8.991718e-06    8.991718e-06
1.960000e+00    1.980000e+00    6.690255e-05    8.054119e-06    8.054119e-06
1.980000e+00    2.000000e+00    6.205450e-05    7.756815e-06    7.756815e-06
# END HISTOGRAM

# BEGIN HISTOGRAM oldColl
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w hadron scattering
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00    2.000000e-02    1.397665e-01    3.681064e-04    3.681064e-04
2.000000e-02    4.000000e-02    4.144842e-01    6.339073e-04    6.339073e-04
4.000000e-02    6.000000e-02    6.673730e-01    8.043703e-04    8.043703e-04
6.000000e-02    8.000000e-02    8.944905e-01    9.312356e-04    9.312356e-04
8.000000e-02    1.000000e-01    1.088420e+00    1.027236e-03    1.027236e-03
1.000000e-01    1.200000e-01    1.252608e+00    1.101994e-03    1.101994e-03
1.200000e-01    1.400000e-01    1.380940e+00    1.157069e-03    1.157069e-03
1.400000e-01    1.600000e-01    1.481578e+00    1.198489e-03    1.198489e-03
1.600000e-01    1.800000e-01    1.558414e+00    1.229173e-03    1.229173e-03
1.800000e-01    2.000000e-01    1.609708e+00    1.249238e-03    1.249238e-03
2.000000e-01    2.200000e-01    1.646439e+00    1.263411e-03    1.263411e-03
2.200000e-01    2.400000e-01    1.660212e+00    1.268684e-03    1.268684e-03
2.400000e-01    2.600000e-01    1.661540e+00    1.269192e-03    1.269192e-03
2.600000e-01    2.800000e-01    1.652469e+00    1.265722e-03    1.265722e-03
2.800000e-01    3.000000e-01    1.632535e+00    1.258064e-03    1.258064e-03
3.000000e-01    3.200000e-01    1.603672e+00    1.246894e-03    1.246894e-03
3.200000e-01    3.400000e-01    1.566292e+00    1.232276e-03    1.232276e-03
3.400000e-01    3.600000e-01    1.525586e+00    1.216158e-03    1.216158e-03
3.600000e-01    3.800000e-01    1.478535e+00    1.197258e-03    1.197258e-03
3.800000e-01    4.000000e-01    1.431746e+00    1.178161e-03    1.178161e-03
4.000000e-01    4.200000e-01    1.378559e+00    1.156071e-03    1.156071e-03
4.200000e-01    4.400000e-01    1.325262e+00    1.133503e-03    1.133503e-03
4.400000e-01    4.600000e-01    1.269888e+00    1.109570e-03    1.109570e-03
4.600000e-01    4.800000e-01    1.215035e+00    1.085341e-03    1.085341e-03
4.800000e-01    5.000000e-01    1.156169e+00    1.058723e-03    1.058723e-03
5.000000e-01    5.200000e-01    1.100459e+00    1.032901e-03    1.032901e-03
5.200000e-01    5.400000e-01    1.048209e+00    1.008081e-03    1.008081e-03
5.400000e-01    5.600000e-01    9.956520e-01    9.824840e-04    9.824840e-04
5.600000e-01    5.800000e-01    9.421710e-01    9.557330e-04    9.557330e-04
5.800000e-01    6.000000e-01    8.914620e-01    9.296577e-04    9.296577e-04
6.000000e-01    6.200000e-01    8.434400e-01    9.042714e-04    9.042714e-04
6.200000e-01    6.400000e-01    7.952525e-01    8.780601e-04    8.780601e-04
6.400000e-01    6.600000e-01    7.518065e-01    8.537384e-04    8.537384e-04
6.600000e-01    6.800000e-01    7.043715e-01    8.263663e-04    8.263663e-04
6.800000e-01    7.000000e-01    6.629240e-01    8.016846e-04    8.016846e-04
7.000000e-01    7.200000e-01    6.220610e-01    7.765834e-04    7.765834e-04
7.200000e-01    7.400000e-01    5.828030e-01    7.516795e-04    7.516795e-04
7.400000e-01    7.600000e-01    5.446820e-01    7.266800e-04    7.266800e-04
7.600000e-01    7.800000e-01    5.097960e-01    7.030235e-04    7.030235e-04
7.800000e-01    8.000000e-01    4.747884e-01    6.784562e-04    6.784562e-04
8.000000e-01    8.200000e-01    4.424346e-01    6.549321e-04    6.549321e-04
8.200000e-01    8.400000e-01    4.123368e-01    6.322630e-04    6.322630e-04
8.400000e-01    8.600000e-01    3.838435e-01    6.100266e-04    6.100266e-04
8.600000e-01    8.800000e-01    3.571437e-01    5.884278e-04    5.884278e-04
8.800000e-01    9.000000e-01    3.303460e-01    5.659216e-04    5.659216e-04
9.000000e-01    9.200000e-01    3.065441e-01    5.451527e-04    5.451527e-04
9.200000e-01    9.400000e-01    2.839889e-01    5.247137e-04    5.247137e-04
9.400000e-01    9.600000e-01    2.629054e-01    5.048606e-04    5.048606e-04
9.600000e-01    9.800000e-01    2.434516e-01    4.858230e-04    4.858230e-04
9.800000e-01    1.000000e+00    2.248471e-01    4.668908e-04    4.668908e-04
1.000000e+00    1.020000e+00    2.077065e-01    4.487420e-04    4.487420e-04
1.020000e+00    1.040000e+00    1.916120e-01    4.310057e-04    4.310057e-04
1.040000e+00    1.060000e+00    1.768204e-01    4.140359e-04    4.140359e-04
1.060000e+00    1.080000e+00    1.633969e-01    3.980097e-04    3.980097e-04
1.080000e+00    1.100000e+00    1.496718e-01    3.809270e-04    3.809270e-04
1.100000e+00    1.120000e+00    1.380098e-01    3.657857e-04    3.657857e-04
1.120000e+00    1.140000e+00    1.270411e-01    3.509487e-04    3.509487e-04
1.140000e+00    1.160000e+00    1.174111e-01    3.373854e-04    3.373854e-04
1.160000e+00    1.180000e+00    1.071451e-01    3.222983e-04    3.222983e-04
1.180000e+00    1.200000e+00    9.825010e-02    3.086300e-04    3.086300e-04
1.200000e+00    1.220000e+00    9.039235e-02    2.960312e-04    2.960312e-04
1.220000e+00    1.240000e+00    8.362825e-02    2.847398e-04    2.847398e-04
1.240000e+00    1.260000e+00    7.617670e-02    2.717583e-04    2.717583e-04
1.260000e+00    1.280000e+00    7.071945e-02    2.618431e-04    2.618431e-04
1.280000e+00    1.300000e+00    6.434895e-02    2.497712e-04    2.497712e-04
1.300000e+00    1.320000e+00    5.928045e-02    2.397328e-04    2.397328e-04
1.320000e+00    1.340000e+00    5.402580e-02    2.288613e-04    2.288613e-04
1.340000e+00    1.360000e+00    4.994232e-02    2.200423e-04    2.200423e-04
1.360000e+00    1.380000e+00    4.571244e-02    2.105178e-04    2.105178e-04
1.380000e+00    1.400000e+00    4.215149e-02    2.021521e-04    2.021521e-04
1.400000e+00    1.420000e+00    3.873016e-02    1.937744e-04    1.937744e-04
1.420000e+00    1.440000e+00    3.550661e-02    1.855352e-04    1.855352e-04
1.440000e+00    1.460000e+00    3.257875e-02    1.777211e-04    1.777211e-04
1.460000e+00    1.480000e+00    2.998148e-02    1.704897e-04    1.704897e-04
1.480000e+00    1.500000e+00    2.739779e-02    1.629782e-04    1.629782e-04
1.500000e+00    1.520000e+00    2.518638e-02    1.562625e-04    1.562625e-04
1.520000e+00    1.540000e+00    2.295946e-02    1.491944e-04    1.491944e-04
1.540000e+00    1.560000e+00    2.104957e-02    1.428543e-04    1.428543e-04
1.560000e+00    1.580000e+00    1.962345e-02    1.379302e-04    1.379302e-04
1.580000e+00    1.600000e+00    1.778723e-02    1.313185e-04    1.313185e-04
1.600000e+00    1.620000e+00    1.628743e-02    1.256603e-04    1.256603e-04
1.620000e+00    1.640000e+00    1.509497e-02    1.209728e-04    1.209728e-04
1.640000e+00    1.660000e+00    1.404500e-02    1.166897e-04    1.166897e-04
1.660000e+00    1.680000e+00    1.268869e-02    1.109124e-04    1.109124e-04
1.680000e+00    1.700000e+00    1.147198e-02    1.054608e-04    1.054608e-04
1.700000e+00    1.720000e+00    1.079042e-02    1.022801e-04    1.022801e-04
1.720000e+00    1.740000e+00    9.890740e-03    9.792331e-05    9.792331e-05
1.740000e+00    1.760000e+00    9.256695e-03    9.473264e-05    9.473264e-05
1.760000e+00    1.780000e+00    8.230970e-03    8.932999e-05    8.932999e-05
1.780000e+00    1.800000e+00    7.708415e-03    8.644787e-05    8.644787e-05
1.800000e+00    1.820000e+00    7.056920e-03    8.271406e-05    8.271406e-05
1.820000e+00    1.840000e+00    6.535335e-03    7.959863e-05    7.959863e-05
1.840000e+00    1.860000e+00    6.094215e-03    7.686535e-05    7.686535e-05
1.860000e+00    1.880000e+00    5.566815e-03    7.346407e-05    7.346407e-05
1.880000e+00    1.900000e+00    5.099520e-03    7.031310e-05    7.031310e-05
1.900000e+00    1.920000e+00    4.855207e-03    6.860813e-05    6.860813e-05
1.920000e+00    1.940000e+00    4.491648e-03    6.598947e-05    6.598947e-05
1.940000e+00    1.960000e+00    3.996238e-03    6.224400e-05    6.224400e-05
1.960000e+00    1.980000e+00    3.559968e-03    5.874823e-05    5.874823e-05
1.980000e+00    2.000000e+00    3.366070e-03    5.712594e-05    5.712594e-05
# END HISTOGRAM

# BEGIN HISTOGRAM newNoColl
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00	2.000000e-02	4.590368e-01	6.471715e-04	6.471715e-04
2.000000e-02	4.000000e-02	9.160735e-01	9.142415e-04	9.142415e-04
4.000000e-02	6.000000e-02	1.217380e+00	1.053923e-03	1.053923e-03
6.000000e-02	8.000000e-02	1.434060e+00	1.143877e-03	1.143877e-03
8.000000e-02	1.000000e-01	1.592328e+00	1.205347e-03	1.205347e-03
1.000000e-01	1.200000e-01	1.705674e+00	1.247509e-03	1.247509e-03
1.200000e-01	1.400000e-01	1.783032e+00	1.275485e-03	1.275485e-03
1.400000e-01	1.600000e-01	1.825470e+00	1.290574e-03	1.290574e-03
1.600000e-01	1.800000e-01	1.850489e+00	1.299388e-03	1.299388e-03
1.800000e-01	2.000000e-01	1.849035e+00	1.298878e-03	1.298878e-03
2.000000e-01	2.200000e-01	1.833995e+00	1.293584e-03	1.293584e-03
2.200000e-01	2.400000e-01	1.804822e+00	1.283255e-03	1.283255e-03
2.400000e-01	2.600000e-01	1.763554e+00	1.268499e-03	1.268499e-03
2.600000e-01	2.800000e-01	1.715787e+00	1.251202e-03	1.251202e-03
2.800000e-01	3.000000e-01	1.659860e+00	1.230641e-03	1.230641e-03
3.000000e-01	3.200000e-01	1.598747e+00	1.207774e-03	1.207774e-03
3.200000e-01	3.400000e-01	1.535634e+00	1.183694e-03	1.183694e-03
3.400000e-01	3.600000e-01	1.473436e+00	1.159475e-03	1.159475e-03
3.600000e-01	3.800000e-01	1.405897e+00	1.132589e-03	1.132589e-03
3.800000e-01	4.000000e-01	1.337874e+00	1.104850e-03	1.104850e-03
4.000000e-01	4.200000e-01	1.270699e+00	1.076755e-03	1.076755e-03
4.200000e-01	4.400000e-01	1.202507e+00	1.047465e-03	1.047465e-03
4.400000e-01	4.600000e-01	1.140262e+00	1.019995e-03	1.019995e-03
4.600000e-01	4.800000e-01	1.075100e+00	9.904216e-04	9.904216e-04
4.800000e-01	5.000000e-01	1.013883e+00	9.618109e-04	9.618109e-04
5.000000e-01	5.200000e-01	9.520215e-01	9.320070e-04	9.320070e-04
5.200000e-01	5.400000e-01	8.968930e-01	9.046197e-04	9.046197e-04
5.400000e-01	5.600000e-01	8.413790e-01	8.761764e-04	8.761764e-04
5.600000e-01	5.800000e-01	7.869490e-01	8.473619e-04	8.473619e-04
5.800000e-01	6.000000e-01	7.377180e-01	8.204287e-04	8.204287e-04
6.000000e-01	6.200000e-01	6.883425e-01	7.924978e-04	7.924978e-04
6.200000e-01	6.400000e-01	6.423070e-01	7.655384e-04	7.655384e-04
6.400000e-01	6.600000e-01	5.987380e-01	7.391187e-04	7.391187e-04
6.600000e-01	6.800000e-01	5.581575e-01	7.136317e-04	7.136317e-04
6.800000e-01	7.000000e-01	5.192185e-01	6.882890e-04	6.882890e-04
7.000000e-01	7.200000e-01	4.835159e-01	6.642035e-04	6.642035e-04
7.200000e-01	7.400000e-01	4.493670e-01	6.403189e-04	6.403189e-04
7.400000e-01	7.600000e-01	4.169107e-01	6.167615e-04	6.167615e-04
7.600000e-01	7.800000e-01	3.856030e-01	5.931520e-04	5.931520e-04
7.800000e-01	8.000000e-01	3.577124e-01	5.712981e-04	5.712981e-04
8.000000e-01	8.200000e-01	3.317214e-01	5.501518e-04	5.501518e-04
8.200000e-01	8.400000e-01	3.060516e-01	5.284368e-04	5.284368e-04
8.400000e-01	8.600000e-01	2.836190e-01	5.087020e-04	5.087020e-04
8.600000e-01	8.800000e-01	2.626162e-01	4.895042e-04	4.895042e-04
8.800000e-01	9.000000e-01	2.423761e-01	4.702628e-04	4.702628e-04
9.000000e-01	9.200000e-01	2.232839e-01	4.513614e-04	4.513614e-04
9.200000e-01	9.400000e-01	2.059544e-01	4.334922e-04	4.334922e-04
9.400000e-01	9.600000e-01	1.892645e-01	4.155568e-04	4.155568e-04
9.600000e-01	9.800000e-01	1.755163e-01	4.001792e-04	4.001792e-04
9.800000e-01	1.000000e+00	1.617370e-01	3.841497e-04	3.841497e-04
1.000000e+00	1.020000e+00	1.487999e-01	3.684657e-04	3.684657e-04
1.020000e+00	1.040000e+00	1.375116e-01	3.542137e-04	3.542137e-04
1.040000e+00	1.060000e+00	1.265270e-01	3.397719e-04	3.397719e-04
1.060000e+00	1.080000e+00	1.164668e-01	3.259844e-04	3.259844e-04
1.080000e+00	1.100000e+00	1.065972e-01	3.118664e-04	3.118664e-04
1.100000e+00	1.120000e+00	9.807160e-02	2.991351e-04	2.991351e-04
1.120000e+00	1.140000e+00	9.050315e-02	2.873608e-04	2.873608e-04
1.140000e+00	1.160000e+00	8.294475e-02	2.750997e-04	2.750997e-04
1.160000e+00	1.180000e+00	7.645015e-02	2.641101e-04	2.641101e-04
1.180000e+00	1.200000e+00	6.978410e-02	2.523329e-04	2.523329e-04
1.200000e+00	1.220000e+00	6.463075e-02	2.428373e-04	2.428373e-04
1.220000e+00	1.240000e+00	5.915080e-02	2.323144e-04	2.323144e-04
1.240000e+00	1.260000e+00	5.440720e-02	2.228045e-04	2.228045e-04
1.260000e+00	1.280000e+00	5.025480e-02	2.141334e-04	2.141334e-04
1.280000e+00	1.300000e+00	4.598014e-02	2.048240e-04	2.048240e-04
1.300000e+00	1.320000e+00	4.224563e-02	1.963300e-04	1.963300e-04
1.320000e+00	1.340000e+00	3.884324e-02	1.882580e-04	1.882580e-04
1.340000e+00	1.360000e+00	3.531494e-02	1.795044e-04	1.795044e-04
1.360000e+00	1.380000e+00	3.262698e-02	1.725377e-04	1.725377e-04
1.380000e+00	1.400000e+00	2.985233e-02	1.650383e-04	1.650383e-04
1.400000e+00	1.420000e+00	2.745085e-02	1.582609e-04	1.582609e-04
1.420000e+00	1.440000e+00	2.524008e-02	1.517543e-04	1.517543e-04
1.440000e+00	1.460000e+00	2.294992e-02	1.447059e-04	1.447059e-04
1.460000e+00	1.480000e+00	2.142072e-02	1.398018e-04	1.398018e-04
1.480000e+00	1.500000e+00	1.950100e-02	1.333903e-04	1.333903e-04
1.500000e+00	1.520000e+00	1.791614e-02	1.278551e-04	1.278551e-04
1.520000e+00	1.540000e+00	1.634223e-02	1.221100e-04	1.221100e-04
1.540000e+00	1.560000e+00	1.499915e-02	1.169847e-04	1.169847e-04
1.560000e+00	1.580000e+00	1.372634e-02	1.119111e-04	1.119111e-04
1.580000e+00	1.600000e+00	1.243071e-02	1.064986e-04	1.064986e-04
1.600000e+00	1.620000e+00	1.160772e-02	1.029127e-04	1.029127e-04
1.620000e+00	1.640000e+00	1.066155e-02	9.862927e-05	9.862927e-05
1.640000e+00	1.660000e+00	9.722675e-03	9.418648e-05	9.418648e-05
1.660000e+00	1.680000e+00	9.156065e-03	9.140083e-05	9.140083e-05
1.680000e+00	1.700000e+00	8.189820e-03	8.644361e-05	8.644361e-05
1.700000e+00	1.720000e+00	7.551130e-03	8.300450e-05	8.300450e-05
1.720000e+00	1.740000e+00	6.895105e-03	7.931697e-05	7.931697e-05
1.740000e+00	1.760000e+00	6.442550e-03	7.666984e-05	7.666984e-05
1.760000e+00	1.780000e+00	5.762800e-03	7.251245e-05	7.251245e-05
1.780000e+00	1.800000e+00	5.397835e-03	7.017874e-05	7.017874e-05
1.800000e+00	1.820000e+00	4.903307e-03	6.688677e-05	6.688677e-05
1.820000e+00	1.840000e+00	4.470823e-03	6.386891e-05	6.386891e-05
1.840000e+00	1.860000e+00	4.029215e-03	6.063256e-05	6.063256e-05
1.860000e+00	1.880000e+00	3.812974e-03	5.898311e-05	5.898311e-05
1.880000e+00	1.900000e+00	3.502753e-03	5.653280e-05	5.653280e-05
1.900000e+00	1.920000e+00	3.104941e-03	5.322584e-05	5.322584e-05
1.920000e+00	1.940000e+00	2.819356e-03	5.071901e-05	5.071901e-05
1.940000e+00	1.960000e+00	2.587603e-03	4.858974e-05	4.858974e-05
1.960000e+00	1.980000e+00	2.484500e-03	4.761187e-05	4.761187e-05
1.980000e+00	2.000000e+00	2.215338e-03	4.495891e-05	4.495891e-05
# END HISTOGRAM

# BEGIN HISTOGRAM newColl
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00	2.000000e-02	2.131301e-01	4.410202e-04	4.410202e-04
2.000000e-02	4.000000e-02	5.783940e-01	7.265208e-04	7.265208e-04
4.000000e-02	6.000000e-02	8.943865e-01	9.034388e-04	9.034388e-04
6.000000e-02	8.000000e-02	1.155002e+00	1.026662e-03	1.026662e-03
8.000000e-02	1.000000e-01	1.363434e+00	1.115458e-03	1.115458e-03
1.000000e-01	1.200000e-01	1.515062e+00	1.175848e-03	1.175848e-03
1.200000e-01	1.400000e-01	1.621100e+00	1.216301e-03	1.216301e-03
1.400000e-01	1.600000e-01	1.692024e+00	1.242623e-03	1.242623e-03
1.600000e-01	1.800000e-01	1.731269e+00	1.256951e-03	1.256951e-03
1.800000e-01	2.000000e-01	1.746480e+00	1.262461e-03	1.262461e-03
2.000000e-01	2.200000e-01	1.742391e+00	1.260982e-03	1.260982e-03
2.200000e-01	2.400000e-01	1.723863e+00	1.254260e-03	1.254260e-03
2.400000e-01	2.600000e-01	1.694521e+00	1.243540e-03	1.243540e-03
2.600000e-01	2.800000e-01	1.656194e+00	1.229396e-03	1.229396e-03
2.800000e-01	3.000000e-01	1.611275e+00	1.212610e-03	1.212610e-03
3.000000e-01	3.200000e-01	1.559806e+00	1.193085e-03	1.193085e-03
3.200000e-01	3.400000e-01	1.505616e+00	1.172177e-03	1.172177e-03
3.400000e-01	3.600000e-01	1.450061e+00	1.150348e-03	1.150348e-03
3.600000e-01	3.800000e-01	1.392490e+00	1.127281e-03	1.127281e-03
3.800000e-01	4.000000e-01	1.332891e+00	1.102893e-03	1.102893e-03
4.000000e-01	4.200000e-01	1.274705e+00	1.078552e-03	1.078552e-03
4.200000e-01	4.400000e-01	1.218306e+00	1.054422e-03	1.054422e-03
4.400000e-01	4.600000e-01	1.160324e+00	1.029025e-03	1.029025e-03
4.600000e-01	4.800000e-01	1.102757e+00	1.003173e-03	1.003173e-03
4.800000e-01	5.000000e-01	1.045275e+00	9.766780e-04	9.766780e-04
5.000000e-01	5.200000e-01	9.921800e-01	9.515494e-04	9.515494e-04
5.200000e-01	5.400000e-01	9.398405e-01	9.261114e-04	9.261114e-04
5.400000e-01	5.600000e-01	8.909280e-01	9.016904e-04	9.016904e-04
5.600000e-01	5.800000e-01	8.407335e-01	8.759217e-04	8.759217e-04
5.800000e-01	6.000000e-01	7.934195e-01	8.509177e-04	8.509177e-04
6.000000e-01	6.200000e-01	7.486520e-01	8.265632e-04	8.265632e-04
6.200000e-01	6.400000e-01	7.056920e-01	8.024975e-04	8.024975e-04
6.400000e-01	6.600000e-01	6.664855e-01	7.798867e-04	7.798867e-04
6.600000e-01	6.800000e-01	6.259860e-01	7.558201e-04	7.558201e-04
6.800000e-01	7.000000e-01	5.884225e-01	7.327919e-04	7.327919e-04
7.000000e-01	7.200000e-01	5.513170e-01	7.093111e-04	7.093111e-04
7.200000e-01	7.400000e-01	5.190075e-01	6.882133e-04	6.882133e-04
7.400000e-01	7.600000e-01	4.861091e-01	6.660441e-04	6.660441e-04
7.600000e-01	7.800000e-01	4.560824e-01	6.451457e-04	6.451457e-04
7.800000e-01	8.000000e-01	4.262345e-01	6.236780e-04	6.236780e-04
8.000000e-01	8.200000e-01	3.995196e-01	6.038168e-04	6.038168e-04
8.200000e-01	8.400000e-01	3.731605e-01	5.835578e-04	5.835578e-04
8.400000e-01	8.600000e-01	3.493896e-01	5.646654e-04	5.646654e-04
8.600000e-01	8.800000e-01	3.261844e-01	5.455917e-04	5.455917e-04
8.800000e-01	9.000000e-01	3.058977e-01	5.283531e-04	5.283531e-04
9.000000e-01	9.200000e-01	2.853171e-01	5.102700e-04	5.102700e-04
9.200000e-01	9.400000e-01	2.662177e-01	4.928952e-04	4.928952e-04
9.400000e-01	9.600000e-01	2.466373e-01	4.744228e-04	4.744228e-04
9.600000e-01	9.800000e-01	2.304956e-01	4.586352e-04	4.586352e-04
9.800000e-01	1.000000e+00	2.150702e-01	4.430230e-04	4.430230e-04
1.000000e+00	1.020000e+00	1.998702e-01	4.270809e-04	4.270809e-04
1.020000e+00	1.040000e+00	1.875668e-01	4.137272e-04	4.137272e-04
1.040000e+00	1.060000e+00	1.737393e-01	3.981853e-04	3.981853e-04
1.060000e+00	1.080000e+00	1.612004e-01	3.835476e-04	3.835476e-04
1.080000e+00	1.100000e+00	1.495111e-01	3.693796e-04	3.693796e-04
1.100000e+00	1.120000e+00	1.397356e-01	3.570998e-04	3.570998e-04
1.120000e+00	1.140000e+00	1.301699e-01	3.446604e-04	3.446604e-04
1.140000e+00	1.160000e+00	1.205439e-01	3.316721e-04	3.316721e-04
1.160000e+00	1.180000e+00	1.119191e-01	3.195864e-04	3.195864e-04
1.180000e+00	1.200000e+00	1.039650e-01	3.080207e-04	3.080207e-04
1.200000e+00	1.220000e+00	9.655215e-02	2.968364e-04	2.968364e-04
1.220000e+00	1.240000e+00	8.980360e-02	2.862747e-04	2.862747e-04
1.240000e+00	1.260000e+00	8.289810e-02	2.750480e-04	2.750480e-04
1.260000e+00	1.280000e+00	7.710045e-02	2.652556e-04	2.652556e-04
1.280000e+00	1.300000e+00	7.159395e-02	2.556079e-04	2.556079e-04
1.300000e+00	1.320000e+00	6.655100e-02	2.464413e-04	2.464413e-04
1.320000e+00	1.340000e+00	6.126260e-02	2.364470e-04	2.364470e-04
1.340000e+00	1.360000e+00	5.720250e-02	2.284776e-04	2.284776e-04
1.360000e+00	1.380000e+00	5.264050e-02	2.191776e-04	2.191776e-04
1.380000e+00	1.400000e+00	4.889527e-02	2.112368e-04	2.112368e-04
1.400000e+00	1.420000e+00	4.541376e-02	2.035776e-04	2.035776e-04
1.420000e+00	1.440000e+00	4.181910e-02	1.953545e-04	1.953545e-04
1.440000e+00	1.460000e+00	3.875191e-02	1.880540e-04	1.880540e-04
1.460000e+00	1.480000e+00	3.582799e-02	1.808204e-04	1.808204e-04
1.480000e+00	1.500000e+00	3.341330e-02	1.746207e-04	1.746207e-04
1.500000e+00	1.520000e+00	3.090096e-02	1.679276e-04	1.679276e-04
1.520000e+00	1.540000e+00	2.845798e-02	1.611529e-04	1.611529e-04
1.540000e+00	1.560000e+00	2.645121e-02	1.553670e-04	1.553670e-04
1.560000e+00	1.580000e+00	2.474742e-02	1.502800e-04	1.502800e-04
1.580000e+00	1.600000e+00	2.291860e-02	1.446206e-04	1.446206e-04
1.600000e+00	1.620000e+00	2.074939e-02	1.376065e-04	1.376065e-04
1.620000e+00	1.640000e+00	1.946539e-02	1.332808e-04	1.332808e-04
1.640000e+00	1.660000e+00	1.796784e-02	1.280513e-04	1.280513e-04
1.660000e+00	1.680000e+00	1.675502e-02	1.236541e-04	1.236541e-04
1.680000e+00	1.700000e+00	1.542173e-02	1.186322e-04	1.186322e-04
1.700000e+00	1.720000e+00	1.434762e-02	1.144264e-04	1.144264e-04
1.720000e+00	1.740000e+00	1.308643e-02	1.092815e-04	1.092815e-04
1.740000e+00	1.760000e+00	1.201597e-02	1.047166e-04	1.047166e-04
1.760000e+00	1.780000e+00	1.109974e-02	1.006451e-04	1.006451e-04
1.780000e+00	1.800000e+00	1.034869e-02	9.718042e-05	9.718042e-05
1.800000e+00	1.820000e+00	9.763720e-03	9.439388e-05	9.439388e-05
1.820000e+00	1.840000e+00	8.786345e-03	8.954478e-05	8.954478e-05
1.840000e+00	1.860000e+00	8.247925e-03	8.675778e-05	8.675778e-05
1.860000e+00	1.880000e+00	7.779770e-03	8.425961e-05	8.425961e-05
1.880000e+00	1.900000e+00	6.933805e-03	7.954665e-05	7.954665e-05
1.900000e+00	1.920000e+00	6.510365e-03	7.707949e-05	7.707949e-05
1.920000e+00	1.940000e+00	6.045860e-03	7.427885e-05	7.427885e-05
1.940000e+00	1.960000e+00	5.559455e-03	7.122824e-05	7.122824e-05
1.960000e+00	1.980000e+00	5.063920e-03	6.797976e-05	6.797976e-05
1.980000e+00	2.000000e+00	4.755468e-03	6.587684e-05	6.587684e-05
# END HISTOGRAM



==> images/hadronScatterToyModel/pTkToyCollFlow-ref1.dat <==
# BEGIN PLOT
PlotSize=10.0,6.5
DrawOnly=oldNoColl oldColl
Title=$\mathrm{K}^\pm,~\mathrm{K}^0$ transverse momentum
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
XMax=1.5
YMin=0.0001
YMax=2.2
LogY=0
MainPlot=0
RatioPlot=1
RatioPlotSameStyle=1
RatioPlotReference=oldNoColl
RatioPlotYMin=0.2
RatioPlotYMax=2.3
RatioPlotYLabel=w/wo (Gaussian)
Legend=0
LegendXPos=0.35
LegendYPos=0.95
TopMargin=-0.04
BottomMargin=-0.04
RatioPlotYSize=3.0
# END PLOT

# BEGIN HISTOGRAM oldNoColl
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00    2.000000e-02    9.277065e-02    1.005411e-03    1.005411e-03
2.000000e-02    4.000000e-02    2.740298e-01    1.727975e-03    1.727975e-03
4.000000e-02    6.000000e-02    4.564330e-01    2.230114e-03    2.230114e-03
6.000000e-02    8.000000e-02    6.299015e-01    2.619840e-03    2.619840e-03
8.000000e-02    1.000000e-01    7.995775e-01    2.951677e-03    2.951677e-03
1.000000e-01    1.200000e-01    9.605045e-01    3.235104e-03    3.235104e-03
1.200000e-01    1.400000e-01    1.109521e+00    3.477013e-03    3.477013e-03
1.400000e-01    1.600000e-01    1.243240e+00    3.680578e-03    3.680578e-03
1.600000e-01    1.800000e-01    1.371119e+00    3.865236e-03    3.865236e-03
1.800000e-01    2.000000e-01    1.479852e+00    4.015575e-03    4.015575e-03
2.000000e-01    2.200000e-01    1.577635e+00    4.146120e-03    4.146120e-03
2.200000e-01    2.400000e-01    1.653637e+00    4.244813e-03    4.244813e-03
2.400000e-01    2.600000e-01    1.723296e+00    4.333297e-03    4.333297e-03
2.600000e-01    2.800000e-01    1.767894e+00    4.389011e-03    4.389011e-03
2.800000e-01    3.000000e-01    1.817451e+00    4.450101e-03    4.450101e-03
3.000000e-01    3.200000e-01    1.829197e+00    4.464458e-03    4.464458e-03
3.200000e-01    3.400000e-01    1.839875e+00    4.477470e-03    4.477470e-03
3.400000e-01    3.600000e-01    1.826288e+00    4.460906e-03    4.460906e-03
3.600000e-01    3.800000e-01    1.807971e+00    4.438480e-03    4.438480e-03
3.800000e-01    4.000000e-01    1.775380e+00    4.398294e-03    4.398294e-03
4.000000e-01    4.200000e-01    1.731654e+00    4.343792e-03    4.343792e-03
4.200000e-01    4.400000e-01    1.687012e+00    4.287435e-03    4.287435e-03
4.400000e-01    4.600000e-01    1.623693e+00    4.206206e-03    4.206206e-03
4.600000e-01    4.800000e-01    1.561030e+00    4.124241e-03    4.124241e-03
4.800000e-01    5.000000e-01    1.487992e+00    4.026603e-03    4.026603e-03
5.000000e-01    5.200000e-01    1.412764e+00    3.923497e-03    3.923497e-03
5.200000e-01    5.400000e-01    1.339683e+00    3.820670e-03    3.820670e-03
5.400000e-01    5.600000e-01    1.255629e+00    3.698871e-03    3.698871e-03
5.600000e-01    5.800000e-01    1.172251e+00    3.573953e-03    3.573953e-03
5.800000e-01    6.000000e-01    1.085299e+00    3.438850e-03    3.438850e-03
6.000000e-01    6.200000e-01    1.008143e+00    3.314359e-03    3.314359e-03
6.200000e-01    6.400000e-01    9.363040e-01    3.194088e-03    3.194088e-03
6.400000e-01    6.600000e-01    8.489595e-01    3.041459e-03    3.041459e-03
6.600000e-01    6.800000e-01    7.743095e-01    2.904663e-03    2.904663e-03
6.800000e-01    7.000000e-01    7.074825e-01    2.776492e-03    2.776492e-03
7.000000e-01    7.200000e-01    6.377575e-01    2.636127e-03    2.636127e-03
7.200000e-01    7.400000e-01    5.774575e-01    2.508410e-03    2.508410e-03
7.400000e-01    7.600000e-01    5.158500e-01    2.370829e-03    2.370829e-03
7.600000e-01    7.800000e-01    4.644526e-01    2.249621e-03    2.249621e-03
7.800000e-01    8.000000e-01    4.086965e-01    2.110275e-03    2.110275e-03
8.000000e-01    8.200000e-01    3.666043e-01    1.998653e-03    1.998653e-03
8.200000e-01    8.400000e-01    3.202952e-01    1.868159e-03    1.868159e-03
8.400000e-01    8.600000e-01    2.820167e-01    1.752976e-03    1.752976e-03
8.600000e-01    8.800000e-01    2.506028e-01    1.652462e-03    1.652462e-03
8.800000e-01    9.000000e-01    2.165847e-01    1.536217e-03    1.536217e-03
9.000000e-01    9.200000e-01    1.853234e-01    1.421031e-03    1.421031e-03
9.200000e-01    9.400000e-01    1.604473e-01    1.322223e-03    1.322223e-03
9.400000e-01    9.600000e-01    1.397226e-01    1.233877e-03    1.233877e-03
9.600000e-01    9.800000e-01    1.196408e-01    1.141769e-03    1.141769e-03
9.800000e-01    1.000000e+00    1.040701e-01    1.064882e-03    1.064882e-03
1.000000e+00    1.020000e+00    8.763855e-02    9.772058e-04    9.772058e-04
1.020000e+00    1.040000e+00    7.458485e-02    9.014958e-04    9.014958e-04
1.040000e+00    1.060000e+00    6.399365e-02    8.350395e-04    8.350395e-04
1.060000e+00    1.080000e+00    5.488440e-02    7.733267e-04    7.733267e-04
1.080000e+00    1.100000e+00    4.665774e-02    7.130177e-04    7.130177e-04
1.100000e+00    1.120000e+00    4.001102e-02    6.602802e-04    6.602802e-04
1.120000e+00    1.140000e+00    3.371300e-02    6.060901e-04    6.060901e-04
1.140000e+00    1.160000e+00    2.733869e-02    5.457923e-04    5.457923e-04
1.160000e+00    1.180000e+00    2.252254e-02    4.953900e-04    4.953900e-04
1.180000e+00    1.200000e+00    1.900306e-02    4.550407e-04    4.550407e-04
1.200000e+00    1.220000e+00    1.745579e-02    4.361223e-04    4.361223e-04
1.220000e+00    1.240000e+00    1.424140e-02    3.939262e-04    3.939262e-04
1.240000e+00    1.260000e+00    1.241083e-02    3.677383e-04    3.677383e-04
1.260000e+00    1.280000e+00    9.686765e-03    3.248837e-04    3.248837e-04
1.280000e+00    1.300000e+00    8.477280e-03    3.039253e-04    3.039253e-04
1.300000e+00    1.320000e+00    7.006290e-03    2.763010e-04    2.763010e-04
1.320000e+00    1.340000e+00    6.254445e-03    2.610556e-04    2.610556e-04
1.340000e+00    1.360000e+00    4.620009e-03    2.243675e-04    2.243675e-04
1.360000e+00    1.380000e+00    4.423877e-03    2.195534e-04    2.195534e-04
1.380000e+00    1.400000e+00    3.791894e-03    2.032669e-04    2.032669e-04
1.400000e+00    1.420000e+00    3.029157e-03    1.816768e-04    1.816768e-04
1.420000e+00    1.440000e+00    2.517033e-03    1.656087e-04    1.656087e-04
1.440000e+00    1.460000e+00    2.429863e-03    1.627157e-04    1.627157e-04
1.460000e+00    1.480000e+00    1.667126e-03    1.347792e-04    1.347792e-04
1.480000e+00    1.500000e+00    1.994013e-03    1.474017e-04    1.474017e-04
1.500000e+00    1.520000e+00    1.481890e-03    1.270710e-04    1.270710e-04
1.520000e+00    1.540000e+00    1.253068e-03    1.168493e-04    1.168493e-04
1.540000e+00    1.560000e+00    1.285757e-03    1.183636e-04    1.183636e-04
1.560000e+00    1.580000e+00    1.024247e-03    1.056431e-04    1.056431e-04
1.580000e+00    1.600000e+00    7.518410e-04    9.051105e-05    9.051105e-05
1.600000e+00    1.620000e+00    7.627375e-04    9.116456e-05    9.116456e-05
1.620000e+00    1.640000e+00    6.864635e-04    8.648630e-05    8.648630e-05
1.640000e+00    1.660000e+00    5.121235e-04    7.470092e-05    7.470092e-05
1.660000e+00    1.680000e+00    5.557085e-04    7.781478e-05    7.781478e-05
1.680000e+00    1.700000e+00    5.883975e-04    8.007075e-05    8.007075e-05
1.700000e+00    1.720000e+00    4.140574e-04    6.716898e-05    6.716898e-05
1.720000e+00    1.740000e+00    3.704724e-04    6.353550e-05    6.353550e-05
1.740000e+00    1.760000e+00    3.268875e-04    5.968122e-05    5.968122e-05
1.760000e+00    1.780000e+00    2.397175e-04    5.110795e-05    5.110795e-05
1.780000e+00    1.800000e+00    2.070287e-04    4.749565e-05    4.749565e-05
1.800000e+00    1.820000e+00    2.941987e-04    5.661857e-05    5.661857e-05
1.820000e+00    1.840000e+00    1.743400e-04    4.358500e-05    4.358500e-05
1.840000e+00    1.860000e+00    9.806625e-05    3.268875e-05    3.268875e-05
1.860000e+00    1.880000e+00    1.307550e-04    3.774571e-05    3.774571e-05
1.880000e+00    1.900000e+00    1.416512e-04    3.928699e-05    3.928699e-05
1.900000e+00    1.920000e+00    1.198587e-04    3.613877e-05    3.613877e-05
1.920000e+00    1.940000e+00    7.627375e-05    2.882877e-05    2.882877e-05
1.940000e+00    1.960000e+00    1.416512e-04    3.928699e-05    3.928699e-05
1.960000e+00    1.980000e+00    1.416512e-04    3.928699e-05    3.928699e-05
1.980000e+00    2.000000e+00    1.198587e-04    3.613877e-05    3.613877e-05
# END HISTOGRAM

# BEGIN HISTOGRAM oldColl
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00    2.000000e-02    1.026680e-01    1.057311e-03    1.057311e-03
2.000000e-02    4.000000e-02    3.084071e-01    1.832513e-03    1.832513e-03
4.000000e-02    6.000000e-02    5.032900e-01    2.340961e-03    2.340961e-03
6.000000e-02    8.000000e-02    6.931755e-01    2.747302e-03    2.747302e-03
8.000000e-02    1.000000e-01    8.752320e-01    3.087070e-03    3.087070e-03
1.000000e-01    1.200000e-01    1.039137e+00    3.363731e-03    3.363731e-03
1.200000e-01    1.400000e-01    1.184172e+00    3.590809e-03    3.590809e-03
1.400000e-01    1.600000e-01    1.317035e+00    3.786896e-03    3.786896e-03
1.600000e-01    1.800000e-01    1.439912e+00    3.959614e-03    3.959614e-03
1.800000e-01    2.000000e-01    1.521630e+00    4.070422e-03    4.070422e-03
2.000000e-01    2.200000e-01    1.594725e+00    4.167041e-03    4.167041e-03
2.200000e-01    2.400000e-01    1.653632e+00    4.243306e-03    4.243306e-03
2.400000e-01    2.600000e-01    1.692918e+00    4.293414e-03    4.293414e-03
2.600000e-01    2.800000e-01    1.720193e+00    4.327863e-03    4.327863e-03
2.800000e-01    3.000000e-01    1.725551e+00    4.334597e-03    4.334597e-03
3.000000e-01    3.200000e-01    1.718734e+00    4.326028e-03    4.326028e-03
3.200000e-01    3.400000e-01    1.693135e+00    4.293690e-03    4.293690e-03
3.400000e-01    3.600000e-01    1.666274e+00    4.259494e-03    4.259494e-03
3.600000e-01    3.800000e-01    1.631844e+00    4.215258e-03    4.215258e-03
3.800000e-01    4.000000e-01    1.588780e+00    4.159266e-03    4.159266e-03
4.000000e-01    4.200000e-01    1.528599e+00    4.079732e-03    4.079732e-03
4.200000e-01    4.400000e-01    1.483335e+00    4.018875e-03    4.018875e-03
4.400000e-01    4.600000e-01    1.417851e+00    3.929165e-03    3.929165e-03
4.600000e-01    4.800000e-01    1.352553e+00    3.837620e-03    3.837620e-03
4.800000e-01    5.000000e-01    1.277563e+00    3.729719e-03    3.729719e-03
5.000000e-01    5.200000e-01    1.221520e+00    3.646995e-03    3.646995e-03
5.200000e-01    5.400000e-01    1.157212e+00    3.549698e-03    3.549698e-03
5.400000e-01    5.600000e-01    1.091957e+00    3.448163e-03    3.448163e-03
5.600000e-01    5.800000e-01    1.025973e+00    3.342357e-03    3.342357e-03
5.800000e-01    6.000000e-01    9.672510e-01    3.245297e-03    3.245297e-03
6.000000e-01    6.200000e-01    9.119700e-01    3.151194e-03    3.151194e-03
6.200000e-01    6.400000e-01    8.454190e-01    3.034037e-03    3.034037e-03
6.400000e-01    6.600000e-01    7.962245e-01    2.944440e-03    2.944440e-03
6.600000e-01    6.800000e-01    7.392665e-01    2.837171e-03    2.837171e-03
6.800000e-01    7.000000e-01    6.927835e-01    2.746526e-03    2.746526e-03
7.000000e-01    7.200000e-01    6.449720e-01    2.650057e-03    2.650057e-03
7.200000e-01    7.400000e-01    5.945905e-01    2.544450e-03    2.544450e-03
7.400000e-01    7.600000e-01    5.523430e-01    2.452389e-03    2.452389e-03
7.600000e-01    7.800000e-01    5.142115e-01    2.366223e-03    2.366223e-03
7.800000e-01    8.000000e-01    4.680004e-01    2.257397e-03    2.257397e-03
8.000000e-01    8.200000e-01    4.354546e-01    2.177491e-03    2.177491e-03
8.200000e-01    8.400000e-01    4.010141e-01    2.089608e-03    2.089608e-03
8.400000e-01    8.600000e-01    3.704826e-01    2.008486e-03    2.008486e-03
8.600000e-01    8.800000e-01    3.422922e-01    1.930560e-03    1.930560e-03
8.800000e-01    9.000000e-01    3.101928e-01    1.837811e-03    1.837811e-03
9.000000e-01    9.200000e-01    2.852907e-01    1.762498e-03    1.762498e-03
9.200000e-01    9.400000e-01    2.616626e-01    1.687934e-03    1.687934e-03
9.400000e-01    9.600000e-01    2.404408e-01    1.618039e-03    1.618039e-03
9.600000e-01    9.800000e-01    2.200247e-01    1.547821e-03    1.547821e-03
9.800000e-01    1.000000e+00    2.016013e-01    1.481602e-03    1.481602e-03
1.000000e+00    1.020000e+00    1.829819e-01    1.411526e-03    1.411526e-03
1.020000e+00    1.040000e+00    1.665184e-01    1.346530e-03    1.346530e-03
1.040000e+00    1.060000e+00    1.528316e-01    1.290005e-03    1.290005e-03
1.060000e+00    1.080000e+00    1.386002e-01    1.228477e-03    1.228477e-03
1.080000e+00    1.100000e+00    1.258606e-01    1.170658e-03    1.170658e-03
1.100000e+00    1.120000e+00    1.114115e-01    1.101413e-03    1.101413e-03
1.120000e+00    1.140000e+00    1.039094e-01    1.063683e-03    1.063683e-03
1.140000e+00    1.160000e+00    9.635270e-02    1.024276e-03    1.024276e-03
1.160000e+00    1.180000e+00    8.354780e-02    9.537890e-04    9.537890e-04
1.180000e+00    1.200000e+00    7.763530e-02    9.194211e-04    9.194211e-04
1.200000e+00    1.220000e+00    6.958865e-02    8.704707e-04    8.704707e-04
1.220000e+00    1.240000e+00    6.234780e-02    8.239396e-04    8.239396e-04
1.240000e+00    1.260000e+00    5.835170e-02    7.970979e-04    7.970979e-04
1.260000e+00    1.280000e+00    5.197100e-02    7.522556e-04    7.522556e-04
1.280000e+00    1.300000e+00    4.689695e-02    7.145904e-04    7.145904e-04
1.300000e+00    1.320000e+00    4.281374e-02    6.827732e-04    6.827732e-04
1.320000e+00    1.340000e+00    3.802279e-02    6.434382e-04    6.434382e-04
1.340000e+00    1.360000e+00    3.558375e-02    6.224590e-04    6.224590e-04
1.360000e+00    1.380000e+00    3.177277e-02    5.881828e-04    5.881828e-04
1.380000e+00    1.400000e+00    2.899618e-02    5.618952e-04    5.618952e-04
1.400000e+00    1.420000e+00    2.598006e-02    5.318693e-04    5.318693e-04
1.420000e+00    1.440000e+00    2.415078e-02    5.128028e-04    5.128028e-04
1.440000e+00    1.460000e+00    2.164642e-02    4.854874e-04    4.854874e-04
1.460000e+00    1.480000e+00    2.017647e-02    4.687135e-04    4.687135e-04
1.480000e+00    1.500000e+00    1.694257e-02    4.295112e-04    4.295112e-04
1.500000e+00    1.520000e+00    1.516774e-02    4.063921e-04    4.063921e-04
1.520000e+00    1.540000e+00    1.338202e-02    3.817207e-04    3.817207e-04
1.540000e+00    1.560000e+00    1.253271e-02    3.694089e-04    3.694089e-04
1.560000e+00    1.580000e+00    1.114986e-02    3.484334e-04    3.484334e-04
1.580000e+00    1.600000e+00    1.031145e-02    3.350771e-04    3.350771e-04
1.600000e+00    1.620000e+00    9.059265e-03    3.140736e-04    3.140736e-04
1.620000e+00    1.640000e+00    8.373290e-03    3.019485e-04    3.019485e-04
1.640000e+00    1.660000e+00    7.730865e-03    2.901342e-04    2.901342e-04
1.660000e+00    1.680000e+00    7.131995e-03    2.786701e-04    2.786701e-04
1.680000e+00    1.700000e+00    6.108470e-03    2.578999e-04    2.578999e-04
1.700000e+00    1.720000e+00    5.683820e-03    2.487740e-04    2.487740e-04
1.720000e+00    1.740000e+00    5.226500e-03    2.385560e-04    2.385560e-04
1.740000e+00    1.760000e+00    4.976063e-03    2.327704e-04    2.327704e-04
1.760000e+00    1.780000e+00    4.213866e-03    2.142028e-04    2.142028e-04
1.780000e+00    1.800000e+00    3.429890e-03    1.932524e-04    1.932524e-04
1.800000e+00    1.820000e+00    3.756547e-03    2.022457e-04    2.022457e-04
1.820000e+00    1.840000e+00    3.353671e-03    1.910931e-04    1.910931e-04
1.840000e+00    1.860000e+00    2.831021e-03    1.755725e-04    1.755725e-04
1.860000e+00    1.880000e+00    2.765690e-03    1.735348e-04    1.735348e-04
1.880000e+00    1.900000e+00    2.232151e-03    1.559002e-04    1.559002e-04
1.900000e+00    1.920000e+00    2.199485e-03    1.547553e-04    1.547553e-04
1.920000e+00    1.940000e+00    1.970826e-03    1.464903e-04    1.464903e-04
1.940000e+00    1.960000e+00    1.731278e-03    1.372993e-04    1.372993e-04
1.960000e+00    1.980000e+00    1.763944e-03    1.385885e-04    1.385885e-04
1.980000e+00    2.000000e+00    1.371956e-03    1.222236e-04    1.222236e-04
# END HISTOGRAM

# BEGIN HISTOGRAM newNoColl
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00	2.000000e-02	1.834016e-01	1.385397e-03	1.385397e-03
2.000000e-02	4.000000e-02	5.059685e-01	2.301094e-03	2.301094e-03
4.000000e-02	6.000000e-02	7.791610e-01	2.855527e-03	2.855527e-03
6.000000e-02	8.000000e-02	1.006244e+00	3.245072e-03	3.245072e-03
8.000000e-02	1.000000e-01	1.190410e+00	3.529562e-03	3.529562e-03
1.000000e-01	1.200000e-01	1.344352e+00	3.750845e-03	3.750845e-03
1.200000e-01	1.400000e-01	1.471995e+00	3.924875e-03	3.924875e-03
1.400000e-01	1.600000e-01	1.569866e+00	4.053254e-03	4.053254e-03
1.600000e-01	1.800000e-01	1.635189e+00	4.136724e-03	4.136724e-03
1.800000e-01	2.000000e-01	1.687263e+00	4.202077e-03	4.202077e-03
2.000000e-01	2.200000e-01	1.712286e+00	4.233121e-03	4.233121e-03
2.200000e-01	2.400000e-01	1.735382e+00	4.261575e-03	4.261575e-03
2.400000e-01	2.600000e-01	1.736502e+00	4.262950e-03	4.262950e-03
2.600000e-01	2.800000e-01	1.722060e+00	4.245186e-03	4.245186e-03
2.800000e-01	3.000000e-01	1.690257e+00	4.205803e-03	4.205803e-03
3.000000e-01	3.200000e-01	1.659855e+00	4.167808e-03	4.167808e-03
3.200000e-01	3.400000e-01	1.619083e+00	4.116301e-03	4.116301e-03
3.400000e-01	3.600000e-01	1.574889e+00	4.059733e-03	4.059733e-03
3.600000e-01	3.800000e-01	1.522050e+00	3.991049e-03	3.991049e-03
3.800000e-01	4.000000e-01	1.472906e+00	3.926088e-03	3.926088e-03
4.000000e-01	4.200000e-01	1.404632e+00	3.834015e-03	3.834015e-03
4.200000e-01	4.400000e-01	1.337759e+00	3.741636e-03	3.741636e-03
4.400000e-01	4.600000e-01	1.287924e+00	3.671281e-03	3.671281e-03
4.600000e-01	4.800000e-01	1.221628e+00	3.575543e-03	3.575543e-03
4.800000e-01	5.000000e-01	1.155718e+00	3.477751e-03	3.477751e-03
5.000000e-01	5.200000e-01	1.091995e+00	3.380516e-03	3.380516e-03
5.200000e-01	5.400000e-01	1.038069e+00	3.295988e-03	3.295988e-03
5.400000e-01	5.600000e-01	9.809500e-01	3.204026e-03	3.204026e-03
5.600000e-01	5.800000e-01	9.163695e-01	3.096763e-03	3.096763e-03
5.800000e-01	6.000000e-01	8.641905e-01	3.007304e-03	3.007304e-03
6.000000e-01	6.200000e-01	8.055650e-01	2.903507e-03	2.903507e-03
6.200000e-01	6.400000e-01	7.514810e-01	2.804346e-03	2.804346e-03
6.400000e-01	6.600000e-01	7.028915e-01	2.712168e-03	2.712168e-03
6.600000e-01	6.800000e-01	6.632600e-01	2.634598e-03	2.634598e-03
6.800000e-01	7.000000e-01	6.137805e-01	2.534423e-03	2.534423e-03
7.000000e-01	7.200000e-01	5.708945e-01	2.444278e-03	2.444278e-03
7.200000e-01	7.400000e-01	5.354700e-01	2.367228e-03	2.367228e-03
7.400000e-01	7.600000e-01	4.935047e-01	2.272575e-03	2.272575e-03
7.600000e-01	7.800000e-01	4.576930e-01	2.188566e-03	2.188566e-03
7.800000e-01	8.000000e-01	4.209394e-01	2.098854e-03	2.098854e-03
8.000000e-01	8.200000e-01	3.906952e-01	2.022048e-03	2.022048e-03
8.200000e-01	8.400000e-01	3.601055e-01	1.941277e-03	1.941277e-03
8.400000e-01	8.600000e-01	3.352089e-01	1.872968e-03	1.872968e-03
8.600000e-01	8.800000e-01	3.111496e-01	1.804501e-03	1.804501e-03
8.800000e-01	9.000000e-01	2.867030e-01	1.732163e-03	1.732163e-03
9.000000e-01	9.200000e-01	2.602576e-01	1.650343e-03	1.650343e-03
9.200000e-01	9.400000e-01	2.415146e-01	1.589807e-03	1.589807e-03
9.400000e-01	9.600000e-01	2.203959e-01	1.518708e-03	1.518708e-03
9.600000e-01	9.800000e-01	2.031912e-01	1.458227e-03	1.458227e-03
9.800000e-01	1.000000e+00	1.889167e-01	1.406073e-03	1.406073e-03
1.000000e+00	1.020000e+00	1.722144e-01	1.342478e-03	1.342478e-03
1.020000e+00	1.040000e+00	1.591539e-01	1.290569e-03	1.290569e-03
1.040000e+00	1.060000e+00	1.459468e-01	1.235862e-03	1.235862e-03
1.060000e+00	1.080000e+00	1.366538e-01	1.195869e-03	1.195869e-03
1.080000e+00	1.100000e+00	1.226514e-01	1.132945e-03	1.132945e-03
1.100000e+00	1.120000e+00	1.121026e-01	1.083130e-03	1.083130e-03
1.120000e+00	1.140000e+00	1.036468e-01	1.041479e-03	1.041479e-03
1.140000e+00	1.160000e+00	9.461535e-02	9.950693e-04	9.950693e-04
1.160000e+00	1.180000e+00	8.788625e-02	9.590319e-04	9.590319e-04
1.180000e+00	1.200000e+00	7.925250e-02	9.107080e-04	9.107080e-04
1.200000e+00	1.220000e+00	7.327690e-02	8.757017e-04	8.757017e-04
1.220000e+00	1.240000e+00	6.632805e-02	8.331463e-04	8.331463e-04
1.240000e+00	1.260000e+00	6.223620e-02	8.070383e-04	8.070383e-04
1.260000e+00	1.280000e+00	5.609315e-02	7.661743e-04	7.661743e-04
1.280000e+00	1.300000e+00	5.069315e-02	7.283619e-04	7.283619e-04
1.300000e+00	1.320000e+00	4.586872e-02	6.928367e-04	6.928367e-04
1.320000e+00	1.340000e+00	4.296987e-02	6.705861e-04	6.705861e-04
1.340000e+00	1.360000e+00	3.861637e-02	6.357089e-04	6.357089e-04
1.360000e+00	1.380000e+00	3.550823e-02	6.095890e-04	6.095890e-04
1.380000e+00	1.400000e+00	3.240008e-02	5.822985e-04	5.822985e-04
1.400000e+00	1.420000e+00	2.970007e-02	5.575083e-04	5.575083e-04
1.420000e+00	1.440000e+00	2.743960e-02	5.358724e-04	5.358724e-04
1.440000e+00	1.460000e+00	2.466634e-02	5.080716e-04	5.080716e-04
1.460000e+00	1.480000e+00	2.346285e-02	4.955220e-04	4.955220e-04
1.480000e+00	1.500000e+00	2.123377e-02	4.713963e-04	4.713963e-04
1.500000e+00	1.520000e+00	1.904656e-02	4.464582e-04	4.464582e-04
1.520000e+00	1.540000e+00	1.718376e-02	4.240643e-04	4.240643e-04
1.540000e+00	1.560000e+00	1.591748e-02	4.081405e-04	4.081405e-04
1.560000e+00	1.580000e+00	1.453608e-02	3.900284e-04	3.900284e-04
1.580000e+00	1.600000e+00	1.334305e-02	3.736803e-04	3.736803e-04
1.600000e+00	1.620000e+00	1.202445e-02	3.547359e-04	3.547359e-04
1.620000e+00	1.640000e+00	1.142794e-02	3.458251e-04	3.458251e-04
1.640000e+00	1.660000e+00	1.004653e-02	3.242506e-04	3.242506e-04
1.660000e+00	1.680000e+00	9.638395e-03	3.175959e-04	3.175959e-04
1.680000e+00	1.700000e+00	8.968625e-03	3.063624e-04	3.063624e-04
1.700000e+00	1.720000e+00	7.733740e-03	2.844902e-04	2.844902e-04
1.720000e+00	1.740000e+00	6.760480e-03	2.659876e-04	2.659876e-04
1.740000e+00	1.760000e+00	6.718620e-03	2.651628e-04	2.651628e-04
1.760000e+00	1.780000e+00	6.027920e-03	2.511634e-04	2.511634e-04
1.780000e+00	1.800000e+00	5.860480e-03	2.476505e-04	2.476505e-04
1.800000e+00	1.820000e+00	4.960477e-03	2.278423e-04	2.278423e-04
1.820000e+00	1.840000e+00	4.562802e-03	2.185186e-04	2.185186e-04
1.840000e+00	1.860000e+00	4.290708e-03	2.119030e-04	2.119030e-04
1.860000e+00	1.880000e+00	3.736056e-03	1.977330e-04	1.977330e-04
1.880000e+00	1.900000e+00	3.673265e-03	1.960644e-04	1.960644e-04
1.900000e+00	1.920000e+00	3.463962e-03	1.903966e-04	1.903966e-04
1.920000e+00	1.940000e+00	2.877914e-03	1.735447e-04	1.735447e-04
1.940000e+00	1.960000e+00	2.605820e-03	1.651371e-04	1.651371e-04
1.960000e+00	1.980000e+00	2.522099e-03	1.624627e-04	1.624627e-04
1.980000e+00	2.000000e+00	2.270936e-03	1.541612e-04	1.541612e-04
# END HISTOGRAM

# BEGIN HISTOGRAM newColl
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00	2.000000e-02	1.074415e-01	1.060353e-03	1.060353e-03
2.000000e-02	4.000000e-02	3.169980e-01	1.821347e-03	1.821347e-03
4.000000e-02	6.000000e-02	5.284280e-01	2.351566e-03	2.351566e-03
6.000000e-02	8.000000e-02	7.199430e-01	2.744817e-03	2.744817e-03
8.000000e-02	1.000000e-01	8.976030e-01	3.064831e-03	3.064831e-03
1.000000e-01	1.200000e-01	1.072312e+00	3.349847e-03	3.349847e-03
1.200000e-01	1.400000e-01	1.217604e+00	3.569583e-03	3.569583e-03
1.400000e-01	1.600000e-01	1.347410e+00	3.755036e-03	3.755036e-03
1.600000e-01	1.800000e-01	1.458304e+00	3.906505e-03	3.906505e-03
1.800000e-01	2.000000e-01	1.545392e+00	4.021459e-03	4.021459e-03
2.000000e-01	2.200000e-01	1.613601e+00	4.109249e-03	4.109249e-03
2.200000e-01	2.400000e-01	1.664826e+00	4.173965e-03	4.173965e-03
2.400000e-01	2.600000e-01	1.688916e+00	4.204055e-03	4.204055e-03
2.600000e-01	2.800000e-01	1.713445e+00	4.234474e-03	4.234474e-03
2.800000e-01	3.000000e-01	1.709689e+00	4.229829e-03	4.229829e-03
3.000000e-01	3.200000e-01	1.701860e+00	4.220135e-03	4.220135e-03
3.200000e-01	3.400000e-01	1.668562e+00	4.178645e-03	4.178645e-03
3.400000e-01	3.600000e-01	1.632030e+00	4.132647e-03	4.132647e-03
3.600000e-01	3.800000e-01	1.594241e+00	4.084523e-03	4.084523e-03
3.800000e-01	4.000000e-01	1.545632e+00	4.021772e-03	4.021772e-03
4.000000e-01	4.200000e-01	1.490473e+00	3.949357e-03	3.949357e-03
4.200000e-01	4.400000e-01	1.435083e+00	3.875278e-03	3.875278e-03
4.400000e-01	4.600000e-01	1.377725e+00	3.797045e-03	3.797045e-03
4.600000e-01	4.800000e-01	1.301354e+00	3.690303e-03	3.690303e-03
4.800000e-01	5.000000e-01	1.239361e+00	3.601332e-03	3.601332e-03
5.000000e-01	5.200000e-01	1.182003e+00	3.517011e-03	3.517011e-03
5.200000e-01	5.400000e-01	1.110686e+00	3.409259e-03	3.409259e-03
5.400000e-01	5.600000e-01	1.051508e+00	3.317192e-03	3.317192e-03
5.600000e-01	5.800000e-01	9.895150e-01	3.217922e-03	3.217922e-03
5.800000e-01	6.000000e-01	9.339055e-01	3.126193e-03	3.126193e-03
6.000000e-01	6.200000e-01	8.691285e-01	3.015827e-03	3.015827e-03
6.200000e-01	6.400000e-01	8.217860e-01	2.932539e-03	2.932539e-03
6.400000e-01	6.600000e-01	7.695355e-01	2.837780e-03	2.837780e-03
6.600000e-01	6.800000e-01	7.203720e-01	2.745635e-03	2.745635e-03
6.800000e-01	7.000000e-01	6.713660e-01	2.650599e-03	2.650599e-03
7.000000e-01	7.200000e-01	6.257080e-01	2.558882e-03	2.558882e-03
7.200000e-01	7.400000e-01	5.775390e-01	2.458414e-03	2.458414e-03
7.400000e-01	7.600000e-01	5.350835e-01	2.366329e-03	2.366329e-03
7.600000e-01	7.800000e-01	5.002150e-01	2.287929e-03	2.287929e-03
7.800000e-01	8.000000e-01	4.655137e-01	2.207144e-03	2.207144e-03
8.000000e-01	8.200000e-01	4.319219e-01	2.126018e-03	2.126018e-03
8.200000e-01	8.400000e-01	4.003916e-01	2.046948e-03	2.046948e-03
8.400000e-01	8.600000e-01	3.698136e-01	1.967233e-03	1.967233e-03
8.600000e-01	8.800000e-01	3.449808e-01	1.900036e-03	1.900036e-03
8.800000e-01	9.000000e-01	3.176469e-01	1.823210e-03	1.823210e-03
9.000000e-01	9.200000e-01	2.957128e-01	1.759136e-03	1.759136e-03
9.200000e-01	9.400000e-01	2.699695e-01	1.680822e-03	1.680822e-03
9.400000e-01	9.600000e-01	2.486109e-01	1.612963e-03	1.612963e-03
9.600000e-01	9.800000e-01	2.302976e-01	1.552420e-03	1.552420e-03
9.800000e-01	1.000000e+00	2.134389e-01	1.494518e-03	1.494518e-03
1.000000e+00	1.020000e+00	1.958268e-01	1.431530e-03	1.431530e-03
1.020000e+00	1.040000e+00	1.838342e-01	1.387003e-03	1.387003e-03
1.040000e+00	1.060000e+00	1.695812e-01	1.332150e-03	1.332150e-03
1.060000e+00	1.080000e+00	1.529527e-01	1.265153e-03	1.265153e-03
1.080000e+00	1.100000e+00	1.433670e-01	1.224867e-03	1.224867e-03
1.100000e+00	1.120000e+00	1.305058e-01	1.168636e-03	1.168636e-03
1.120000e+00	1.140000e+00	1.210981e-01	1.125727e-03	1.125727e-03
1.140000e+00	1.160000e+00	1.126739e-01	1.085865e-03	1.085865e-03
1.160000e+00	1.180000e+00	1.019580e-01	1.032940e-03	1.032940e-03
1.180000e+00	1.200000e+00	9.549080e-02	9.996434e-04	9.996434e-04
1.200000e+00	1.220000e+00	8.667950e-02	9.524068e-04	9.524068e-04
1.220000e+00	1.240000e+00	7.935415e-02	9.112745e-04	9.112745e-04
1.240000e+00	1.260000e+00	7.249975e-02	8.710290e-04	8.710290e-04
1.260000e+00	1.280000e+00	6.841850e-02	8.461573e-04	8.461573e-04
1.280000e+00	1.300000e+00	6.202455e-02	8.056494e-04	8.056494e-04
1.300000e+00	1.320000e+00	5.747240e-02	7.755216e-04	7.755216e-04
1.320000e+00	1.340000e+00	5.164350e-02	7.351437e-04	7.351437e-04
1.340000e+00	1.360000e+00	4.870292e-02	7.139074e-04	7.139074e-04
1.360000e+00	1.380000e+00	4.427634e-02	6.806912e-04	6.806912e-04
1.380000e+00	1.400000e+00	3.983928e-02	6.456841e-04	6.456841e-04
1.400000e+00	1.420000e+00	3.725449e-02	6.243867e-04	6.243867e-04
1.420000e+00	1.440000e+00	3.398949e-02	5.963988e-04	5.963988e-04
1.440000e+00	1.460000e+00	3.210584e-02	5.796374e-04	5.796374e-04
1.460000e+00	1.480000e+00	2.919664e-02	5.527527e-04	5.527527e-04
1.480000e+00	1.500000e+00	2.555491e-02	5.171320e-04	5.171320e-04
1.500000e+00	1.520000e+00	2.428867e-02	5.041575e-04	5.041575e-04
1.520000e+00	1.540000e+00	2.246781e-02	4.848916e-04	4.848916e-04
1.540000e+00	1.560000e+00	2.007138e-02	4.583033e-04	4.583033e-04
1.560000e+00	1.580000e+00	1.835516e-02	4.382717e-04	4.382717e-04
1.580000e+00	1.600000e+00	1.776914e-02	4.312186e-04	4.312186e-04
1.600000e+00	1.620000e+00	1.605292e-02	4.098655e-04	4.098655e-04
1.620000e+00	1.640000e+00	1.446228e-02	3.890297e-04	3.890297e-04
1.640000e+00	1.660000e+00	1.324837e-02	3.723450e-04	3.723450e-04
1.660000e+00	1.680000e+00	1.196120e-02	3.537951e-04	3.537951e-04
1.680000e+00	1.700000e+00	1.101937e-02	3.395806e-04	3.395806e-04
1.700000e+00	1.720000e+00	9.993830e-03	3.233928e-04	3.233928e-04
1.720000e+00	1.740000e+00	8.622950e-03	3.003947e-04	3.003947e-04
1.740000e+00	1.760000e+00	8.602020e-03	3.000299e-04	3.000299e-04
1.760000e+00	1.780000e+00	7.859025e-03	2.867798e-04	2.867798e-04
1.780000e+00	1.800000e+00	6.917195e-03	2.690478e-04	2.690478e-04
1.800000e+00	1.820000e+00	6.812550e-03	2.670049e-04	2.670049e-04
1.820000e+00	1.840000e+00	5.630035e-03	2.427280e-04	2.427280e-04
1.840000e+00	1.860000e+00	5.567245e-03	2.413707e-04	2.413707e-04
1.860000e+00	1.880000e+00	4.981219e-03	2.283138e-04	2.283138e-04
1.880000e+00	1.900000e+00	4.384728e-03	2.142080e-04	2.142080e-04
1.900000e+00	1.920000e+00	3.892885e-03	2.018367e-04	2.018367e-04
1.920000e+00	1.940000e+00	4.049856e-03	2.058658e-04	2.058658e-04
1.940000e+00	1.960000e+00	3.170818e-03	1.821587e-04	1.821587e-04
1.960000e+00	1.980000e+00	3.348718e-03	1.871991e-04	1.871991e-04
1.980000e+00	2.000000e+00	2.992917e-03	1.769749e-04	1.769749e-04
# END HISTOGRAM



==> images/hadronScatterToyModel/pTkToyCollFlow-ref2.dat <==
# BEGIN PLOT
PlotSize=10.0,6.5
DrawOnly=newNoColl newColl
Title=$\mathrm{K}^\pm,~\mathrm{K}^0$ transverse momentum
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
XMax=1.5
YMin=0.0001
YMax=2.2
LogY=0
MainPlot=0
RatioPlot=1
RatioPlotSameStyle=1
RatioPlotReference=newNoColl
RatioPlotYMin=0.2
RatioPlotYMax=2.3
RatioPlotYLabel=w/wo (Thermal)
Legend=0
LegendXPos=0.35
LegendYPos=0.95
TopMargin=-0.04
RatioPlotYSize=3.0
# END PLOT

# BEGIN HISTOGRAM oldNoColl
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00    2.000000e-02    9.277065e-02    1.005411e-03    1.005411e-03
2.000000e-02    4.000000e-02    2.740298e-01    1.727975e-03    1.727975e-03
4.000000e-02    6.000000e-02    4.564330e-01    2.230114e-03    2.230114e-03
6.000000e-02    8.000000e-02    6.299015e-01    2.619840e-03    2.619840e-03
8.000000e-02    1.000000e-01    7.995775e-01    2.951677e-03    2.951677e-03
1.000000e-01    1.200000e-01    9.605045e-01    3.235104e-03    3.235104e-03
1.200000e-01    1.400000e-01    1.109521e+00    3.477013e-03    3.477013e-03
1.400000e-01    1.600000e-01    1.243240e+00    3.680578e-03    3.680578e-03
1.600000e-01    1.800000e-01    1.371119e+00    3.865236e-03    3.865236e-03
1.800000e-01    2.000000e-01    1.479852e+00    4.015575e-03    4.015575e-03
2.000000e-01    2.200000e-01    1.577635e+00    4.146120e-03    4.146120e-03
2.200000e-01    2.400000e-01    1.653637e+00    4.244813e-03    4.244813e-03
2.400000e-01    2.600000e-01    1.723296e+00    4.333297e-03    4.333297e-03
2.600000e-01    2.800000e-01    1.767894e+00    4.389011e-03    4.389011e-03
2.800000e-01    3.000000e-01    1.817451e+00    4.450101e-03    4.450101e-03
3.000000e-01    3.200000e-01    1.829197e+00    4.464458e-03    4.464458e-03
3.200000e-01    3.400000e-01    1.839875e+00    4.477470e-03    4.477470e-03
3.400000e-01    3.600000e-01    1.826288e+00    4.460906e-03    4.460906e-03
3.600000e-01    3.800000e-01    1.807971e+00    4.438480e-03    4.438480e-03
3.800000e-01    4.000000e-01    1.775380e+00    4.398294e-03    4.398294e-03
4.000000e-01    4.200000e-01    1.731654e+00    4.343792e-03    4.343792e-03
4.200000e-01    4.400000e-01    1.687012e+00    4.287435e-03    4.287435e-03
4.400000e-01    4.600000e-01    1.623693e+00    4.206206e-03    4.206206e-03
4.600000e-01    4.800000e-01    1.561030e+00    4.124241e-03    4.124241e-03
4.800000e-01    5.000000e-01    1.487992e+00    4.026603e-03    4.026603e-03
5.000000e-01    5.200000e-01    1.412764e+00    3.923497e-03    3.923497e-03
5.200000e-01    5.400000e-01    1.339683e+00    3.820670e-03    3.820670e-03
5.400000e-01    5.600000e-01    1.255629e+00    3.698871e-03    3.698871e-03
5.600000e-01    5.800000e-01    1.172251e+00    3.573953e-03    3.573953e-03
5.800000e-01    6.000000e-01    1.085299e+00    3.438850e-03    3.438850e-03
6.000000e-01    6.200000e-01    1.008143e+00    3.314359e-03    3.314359e-03
6.200000e-01    6.400000e-01    9.363040e-01    3.194088e-03    3.194088e-03
6.400000e-01    6.600000e-01    8.489595e-01    3.041459e-03    3.041459e-03
6.600000e-01    6.800000e-01    7.743095e-01    2.904663e-03    2.904663e-03
6.800000e-01    7.000000e-01    7.074825e-01    2.776492e-03    2.776492e-03
7.000000e-01    7.200000e-01    6.377575e-01    2.636127e-03    2.636127e-03
7.200000e-01    7.400000e-01    5.774575e-01    2.508410e-03    2.508410e-03
7.400000e-01    7.600000e-01    5.158500e-01    2.370829e-03    2.370829e-03
7.600000e-01    7.800000e-01    4.644526e-01    2.249621e-03    2.249621e-03
7.800000e-01    8.000000e-01    4.086965e-01    2.110275e-03    2.110275e-03
8.000000e-01    8.200000e-01    3.666043e-01    1.998653e-03    1.998653e-03
8.200000e-01    8.400000e-01    3.202952e-01    1.868159e-03    1.868159e-03
8.400000e-01    8.600000e-01    2.820167e-01    1.752976e-03    1.752976e-03
8.600000e-01    8.800000e-01    2.506028e-01    1.652462e-03    1.652462e-03
8.800000e-01    9.000000e-01    2.165847e-01    1.536217e-03    1.536217e-03
9.000000e-01    9.200000e-01    1.853234e-01    1.421031e-03    1.421031e-03
9.200000e-01    9.400000e-01    1.604473e-01    1.322223e-03    1.322223e-03
9.400000e-01    9.600000e-01    1.397226e-01    1.233877e-03    1.233877e-03
9.600000e-01    9.800000e-01    1.196408e-01    1.141769e-03    1.141769e-03
9.800000e-01    1.000000e+00    1.040701e-01    1.064882e-03    1.064882e-03
1.000000e+00    1.020000e+00    8.763855e-02    9.772058e-04    9.772058e-04
1.020000e+00    1.040000e+00    7.458485e-02    9.014958e-04    9.014958e-04
1.040000e+00    1.060000e+00    6.399365e-02    8.350395e-04    8.350395e-04
1.060000e+00    1.080000e+00    5.488440e-02    7.733267e-04    7.733267e-04
1.080000e+00    1.100000e+00    4.665774e-02    7.130177e-04    7.130177e-04
1.100000e+00    1.120000e+00    4.001102e-02    6.602802e-04    6.602802e-04
1.120000e+00    1.140000e+00    3.371300e-02    6.060901e-04    6.060901e-04
1.140000e+00    1.160000e+00    2.733869e-02    5.457923e-04    5.457923e-04
1.160000e+00    1.180000e+00    2.252254e-02    4.953900e-04    4.953900e-04
1.180000e+00    1.200000e+00    1.900306e-02    4.550407e-04    4.550407e-04
1.200000e+00    1.220000e+00    1.745579e-02    4.361223e-04    4.361223e-04
1.220000e+00    1.240000e+00    1.424140e-02    3.939262e-04    3.939262e-04
1.240000e+00    1.260000e+00    1.241083e-02    3.677383e-04    3.677383e-04
1.260000e+00    1.280000e+00    9.686765e-03    3.248837e-04    3.248837e-04
1.280000e+00    1.300000e+00    8.477280e-03    3.039253e-04    3.039253e-04
1.300000e+00    1.320000e+00    7.006290e-03    2.763010e-04    2.763010e-04
1.320000e+00    1.340000e+00    6.254445e-03    2.610556e-04    2.610556e-04
1.340000e+00    1.360000e+00    4.620009e-03    2.243675e-04    2.243675e-04
1.360000e+00    1.380000e+00    4.423877e-03    2.195534e-04    2.195534e-04
1.380000e+00    1.400000e+00    3.791894e-03    2.032669e-04    2.032669e-04
1.400000e+00    1.420000e+00    3.029157e-03    1.816768e-04    1.816768e-04
1.420000e+00    1.440000e+00    2.517033e-03    1.656087e-04    1.656087e-04
1.440000e+00    1.460000e+00    2.429863e-03    1.627157e-04    1.627157e-04
1.460000e+00    1.480000e+00    1.667126e-03    1.347792e-04    1.347792e-04
1.480000e+00    1.500000e+00    1.994013e-03    1.474017e-04    1.474017e-04
1.500000e+00    1.520000e+00    1.481890e-03    1.270710e-04    1.270710e-04
1.520000e+00    1.540000e+00    1.253068e-03    1.168493e-04    1.168493e-04
1.540000e+00    1.560000e+00    1.285757e-03    1.183636e-04    1.183636e-04
1.560000e+00    1.580000e+00    1.024247e-03    1.056431e-04    1.056431e-04
1.580000e+00    1.600000e+00    7.518410e-04    9.051105e-05    9.051105e-05
1.600000e+00    1.620000e+00    7.627375e-04    9.116456e-05    9.116456e-05
1.620000e+00    1.640000e+00    6.864635e-04    8.648630e-05    8.648630e-05
1.640000e+00    1.660000e+00    5.121235e-04    7.470092e-05    7.470092e-05
1.660000e+00    1.680000e+00    5.557085e-04    7.781478e-05    7.781478e-05
1.680000e+00    1.700000e+00    5.883975e-04    8.007075e-05    8.007075e-05
1.700000e+00    1.720000e+00    4.140574e-04    6.716898e-05    6.716898e-05
1.720000e+00    1.740000e+00    3.704724e-04    6.353550e-05    6.353550e-05
1.740000e+00    1.760000e+00    3.268875e-04    5.968122e-05    5.968122e-05
1.760000e+00    1.780000e+00    2.397175e-04    5.110795e-05    5.110795e-05
1.780000e+00    1.800000e+00    2.070287e-04    4.749565e-05    4.749565e-05
1.800000e+00    1.820000e+00    2.941987e-04    5.661857e-05    5.661857e-05
1.820000e+00    1.840000e+00    1.743400e-04    4.358500e-05    4.358500e-05
1.840000e+00    1.860000e+00    9.806625e-05    3.268875e-05    3.268875e-05
1.860000e+00    1.880000e+00    1.307550e-04    3.774571e-05    3.774571e-05
1.880000e+00    1.900000e+00    1.416512e-04    3.928699e-05    3.928699e-05
1.900000e+00    1.920000e+00    1.198587e-04    3.613877e-05    3.613877e-05
1.920000e+00    1.940000e+00    7.627375e-05    2.882877e-05    2.882877e-05
1.940000e+00    1.960000e+00    1.416512e-04    3.928699e-05    3.928699e-05
1.960000e+00    1.980000e+00    1.416512e-04    3.928699e-05    3.928699e-05
1.980000e+00    2.000000e+00    1.198587e-04    3.613877e-05    3.613877e-05
# END HISTOGRAM

# BEGIN HISTOGRAM oldColl
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00    2.000000e-02    1.026680e-01    1.057311e-03    1.057311e-03
2.000000e-02    4.000000e-02    3.084071e-01    1.832513e-03    1.832513e-03
4.000000e-02    6.000000e-02    5.032900e-01    2.340961e-03    2.340961e-03
6.000000e-02    8.000000e-02    6.931755e-01    2.747302e-03    2.747302e-03
8.000000e-02    1.000000e-01    8.752320e-01    3.087070e-03    3.087070e-03
1.000000e-01    1.200000e-01    1.039137e+00    3.363731e-03    3.363731e-03
1.200000e-01    1.400000e-01    1.184172e+00    3.590809e-03    3.590809e-03
1.400000e-01    1.600000e-01    1.317035e+00    3.786896e-03    3.786896e-03
1.600000e-01    1.800000e-01    1.439912e+00    3.959614e-03    3.959614e-03
1.800000e-01    2.000000e-01    1.521630e+00    4.070422e-03    4.070422e-03
2.000000e-01    2.200000e-01    1.594725e+00    4.167041e-03    4.167041e-03
2.200000e-01    2.400000e-01    1.653632e+00    4.243306e-03    4.243306e-03
2.400000e-01    2.600000e-01    1.692918e+00    4.293414e-03    4.293414e-03
2.600000e-01    2.800000e-01    1.720193e+00    4.327863e-03    4.327863e-03
2.800000e-01    3.000000e-01    1.725551e+00    4.334597e-03    4.334597e-03
3.000000e-01    3.200000e-01    1.718734e+00    4.326028e-03    4.326028e-03
3.200000e-01    3.400000e-01    1.693135e+00    4.293690e-03    4.293690e-03
3.400000e-01    3.600000e-01    1.666274e+00    4.259494e-03    4.259494e-03
3.600000e-01    3.800000e-01    1.631844e+00    4.215258e-03    4.215258e-03
3.800000e-01    4.000000e-01    1.588780e+00    4.159266e-03    4.159266e-03
4.000000e-01    4.200000e-01    1.528599e+00    4.079732e-03    4.079732e-03
4.200000e-01    4.400000e-01    1.483335e+00    4.018875e-03    4.018875e-03
4.400000e-01    4.600000e-01    1.417851e+00    3.929165e-03    3.929165e-03
4.600000e-01    4.800000e-01    1.352553e+00    3.837620e-03    3.837620e-03
4.800000e-01    5.000000e-01    1.277563e+00    3.729719e-03    3.729719e-03
5.000000e-01    5.200000e-01    1.221520e+00    3.646995e-03    3.646995e-03
5.200000e-01    5.400000e-01    1.157212e+00    3.549698e-03    3.549698e-03
5.400000e-01    5.600000e-01    1.091957e+00    3.448163e-03    3.448163e-03
5.600000e-01    5.800000e-01    1.025973e+00    3.342357e-03    3.342357e-03
5.800000e-01    6.000000e-01    9.672510e-01    3.245297e-03    3.245297e-03
6.000000e-01    6.200000e-01    9.119700e-01    3.151194e-03    3.151194e-03
6.200000e-01    6.400000e-01    8.454190e-01    3.034037e-03    3.034037e-03
6.400000e-01    6.600000e-01    7.962245e-01    2.944440e-03    2.944440e-03
6.600000e-01    6.800000e-01    7.392665e-01    2.837171e-03    2.837171e-03
6.800000e-01    7.000000e-01    6.927835e-01    2.746526e-03    2.746526e-03
7.000000e-01    7.200000e-01    6.449720e-01    2.650057e-03    2.650057e-03
7.200000e-01    7.400000e-01    5.945905e-01    2.544450e-03    2.544450e-03
7.400000e-01    7.600000e-01    5.523430e-01    2.452389e-03    2.452389e-03
7.600000e-01    7.800000e-01    5.142115e-01    2.366223e-03    2.366223e-03
7.800000e-01    8.000000e-01    4.680004e-01    2.257397e-03    2.257397e-03
8.000000e-01    8.200000e-01    4.354546e-01    2.177491e-03    2.177491e-03
8.200000e-01    8.400000e-01    4.010141e-01    2.089608e-03    2.089608e-03
8.400000e-01    8.600000e-01    3.704826e-01    2.008486e-03    2.008486e-03
8.600000e-01    8.800000e-01    3.422922e-01    1.930560e-03    1.930560e-03
8.800000e-01    9.000000e-01    3.101928e-01    1.837811e-03    1.837811e-03
9.000000e-01    9.200000e-01    2.852907e-01    1.762498e-03    1.762498e-03
9.200000e-01    9.400000e-01    2.616626e-01    1.687934e-03    1.687934e-03
9.400000e-01    9.600000e-01    2.404408e-01    1.618039e-03    1.618039e-03
9.600000e-01    9.800000e-01    2.200247e-01    1.547821e-03    1.547821e-03
9.800000e-01    1.000000e+00    2.016013e-01    1.481602e-03    1.481602e-03
1.000000e+00    1.020000e+00    1.829819e-01    1.411526e-03    1.411526e-03
1.020000e+00    1.040000e+00    1.665184e-01    1.346530e-03    1.346530e-03
1.040000e+00    1.060000e+00    1.528316e-01    1.290005e-03    1.290005e-03
1.060000e+00    1.080000e+00    1.386002e-01    1.228477e-03    1.228477e-03
1.080000e+00    1.100000e+00    1.258606e-01    1.170658e-03    1.170658e-03
1.100000e+00    1.120000e+00    1.114115e-01    1.101413e-03    1.101413e-03
1.120000e+00    1.140000e+00    1.039094e-01    1.063683e-03    1.063683e-03
1.140000e+00    1.160000e+00    9.635270e-02    1.024276e-03    1.024276e-03
1.160000e+00    1.180000e+00    8.354780e-02    9.537890e-04    9.537890e-04
1.180000e+00    1.200000e+00    7.763530e-02    9.194211e-04    9.194211e-04
1.200000e+00    1.220000e+00    6.958865e-02    8.704707e-04    8.704707e-04
1.220000e+00    1.240000e+00    6.234780e-02    8.239396e-04    8.239396e-04
1.240000e+00    1.260000e+00    5.835170e-02    7.970979e-04    7.970979e-04
1.260000e+00    1.280000e+00    5.197100e-02    7.522556e-04    7.522556e-04
1.280000e+00    1.300000e+00    4.689695e-02    7.145904e-04    7.145904e-04
1.300000e+00    1.320000e+00    4.281374e-02    6.827732e-04    6.827732e-04
1.320000e+00    1.340000e+00    3.802279e-02    6.434382e-04    6.434382e-04
1.340000e+00    1.360000e+00    3.558375e-02    6.224590e-04    6.224590e-04
1.360000e+00    1.380000e+00    3.177277e-02    5.881828e-04    5.881828e-04
1.380000e+00    1.400000e+00    2.899618e-02    5.618952e-04    5.618952e-04
1.400000e+00    1.420000e+00    2.598006e-02    5.318693e-04    5.318693e-04
1.420000e+00    1.440000e+00    2.415078e-02    5.128028e-04    5.128028e-04
1.440000e+00    1.460000e+00    2.164642e-02    4.854874e-04    4.854874e-04
1.460000e+00    1.480000e+00    2.017647e-02    4.687135e-04    4.687135e-04
1.480000e+00    1.500000e+00    1.694257e-02    4.295112e-04    4.295112e-04
1.500000e+00    1.520000e+00    1.516774e-02    4.063921e-04    4.063921e-04
1.520000e+00    1.540000e+00    1.338202e-02    3.817207e-04    3.817207e-04
1.540000e+00    1.560000e+00    1.253271e-02    3.694089e-04    3.694089e-04
1.560000e+00    1.580000e+00    1.114986e-02    3.484334e-04    3.484334e-04
1.580000e+00    1.600000e+00    1.031145e-02    3.350771e-04    3.350771e-04
1.600000e+00    1.620000e+00    9.059265e-03    3.140736e-04    3.140736e-04
1.620000e+00    1.640000e+00    8.373290e-03    3.019485e-04    3.019485e-04
1.640000e+00    1.660000e+00    7.730865e-03    2.901342e-04    2.901342e-04
1.660000e+00    1.680000e+00    7.131995e-03    2.786701e-04    2.786701e-04
1.680000e+00    1.700000e+00    6.108470e-03    2.578999e-04    2.578999e-04
1.700000e+00    1.720000e+00    5.683820e-03    2.487740e-04    2.487740e-04
1.720000e+00    1.740000e+00    5.226500e-03    2.385560e-04    2.385560e-04
1.740000e+00    1.760000e+00    4.976063e-03    2.327704e-04    2.327704e-04
1.760000e+00    1.780000e+00    4.213866e-03    2.142028e-04    2.142028e-04
1.780000e+00    1.800000e+00    3.429890e-03    1.932524e-04    1.932524e-04
1.800000e+00    1.820000e+00    3.756547e-03    2.022457e-04    2.022457e-04
1.820000e+00    1.840000e+00    3.353671e-03    1.910931e-04    1.910931e-04
1.840000e+00    1.860000e+00    2.831021e-03    1.755725e-04    1.755725e-04
1.860000e+00    1.880000e+00    2.765690e-03    1.735348e-04    1.735348e-04
1.880000e+00    1.900000e+00    2.232151e-03    1.559002e-04    1.559002e-04
1.900000e+00    1.920000e+00    2.199485e-03    1.547553e-04    1.547553e-04
1.920000e+00    1.940000e+00    1.970826e-03    1.464903e-04    1.464903e-04
1.940000e+00    1.960000e+00    1.731278e-03    1.372993e-04    1.372993e-04
1.960000e+00    1.980000e+00    1.763944e-03    1.385885e-04    1.385885e-04
1.980000e+00    2.000000e+00    1.371956e-03    1.222236e-04    1.222236e-04
# END HISTOGRAM

# BEGIN HISTOGRAM newNoColl
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00	2.000000e-02	1.834016e-01	1.385397e-03	1.385397e-03
2.000000e-02	4.000000e-02	5.059685e-01	2.301094e-03	2.301094e-03
4.000000e-02	6.000000e-02	7.791610e-01	2.855527e-03	2.855527e-03
6.000000e-02	8.000000e-02	1.006244e+00	3.245072e-03	3.245072e-03
8.000000e-02	1.000000e-01	1.190410e+00	3.529562e-03	3.529562e-03
1.000000e-01	1.200000e-01	1.344352e+00	3.750845e-03	3.750845e-03
1.200000e-01	1.400000e-01	1.471995e+00	3.924875e-03	3.924875e-03
1.400000e-01	1.600000e-01	1.569866e+00	4.053254e-03	4.053254e-03
1.600000e-01	1.800000e-01	1.635189e+00	4.136724e-03	4.136724e-03
1.800000e-01	2.000000e-01	1.687263e+00	4.202077e-03	4.202077e-03
2.000000e-01	2.200000e-01	1.712286e+00	4.233121e-03	4.233121e-03
2.200000e-01	2.400000e-01	1.735382e+00	4.261575e-03	4.261575e-03
2.400000e-01	2.600000e-01	1.736502e+00	4.262950e-03	4.262950e-03
2.600000e-01	2.800000e-01	1.722060e+00	4.245186e-03	4.245186e-03
2.800000e-01	3.000000e-01	1.690257e+00	4.205803e-03	4.205803e-03
3.000000e-01	3.200000e-01	1.659855e+00	4.167808e-03	4.167808e-03
3.200000e-01	3.400000e-01	1.619083e+00	4.116301e-03	4.116301e-03
3.400000e-01	3.600000e-01	1.574889e+00	4.059733e-03	4.059733e-03
3.600000e-01	3.800000e-01	1.522050e+00	3.991049e-03	3.991049e-03
3.800000e-01	4.000000e-01	1.472906e+00	3.926088e-03	3.926088e-03
4.000000e-01	4.200000e-01	1.404632e+00	3.834015e-03	3.834015e-03
4.200000e-01	4.400000e-01	1.337759e+00	3.741636e-03	3.741636e-03
4.400000e-01	4.600000e-01	1.287924e+00	3.671281e-03	3.671281e-03
4.600000e-01	4.800000e-01	1.221628e+00	3.575543e-03	3.575543e-03
4.800000e-01	5.000000e-01	1.155718e+00	3.477751e-03	3.477751e-03
5.000000e-01	5.200000e-01	1.091995e+00	3.380516e-03	3.380516e-03
5.200000e-01	5.400000e-01	1.038069e+00	3.295988e-03	3.295988e-03
5.400000e-01	5.600000e-01	9.809500e-01	3.204026e-03	3.204026e-03
5.600000e-01	5.800000e-01	9.163695e-01	3.096763e-03	3.096763e-03
5.800000e-01	6.000000e-01	8.641905e-01	3.007304e-03	3.007304e-03
6.000000e-01	6.200000e-01	8.055650e-01	2.903507e-03	2.903507e-03
6.200000e-01	6.400000e-01	7.514810e-01	2.804346e-03	2.804346e-03
6.400000e-01	6.600000e-01	7.028915e-01	2.712168e-03	2.712168e-03
6.600000e-01	6.800000e-01	6.632600e-01	2.634598e-03	2.634598e-03
6.800000e-01	7.000000e-01	6.137805e-01	2.534423e-03	2.534423e-03
7.000000e-01	7.200000e-01	5.708945e-01	2.444278e-03	2.444278e-03
7.200000e-01	7.400000e-01	5.354700e-01	2.367228e-03	2.367228e-03
7.400000e-01	7.600000e-01	4.935047e-01	2.272575e-03	2.272575e-03
7.600000e-01	7.800000e-01	4.576930e-01	2.188566e-03	2.188566e-03
7.800000e-01	8.000000e-01	4.209394e-01	2.098854e-03	2.098854e-03
8.000000e-01	8.200000e-01	3.906952e-01	2.022048e-03	2.022048e-03
8.200000e-01	8.400000e-01	3.601055e-01	1.941277e-03	1.941277e-03
8.400000e-01	8.600000e-01	3.352089e-01	1.872968e-03	1.872968e-03
8.600000e-01	8.800000e-01	3.111496e-01	1.804501e-03	1.804501e-03
8.800000e-01	9.000000e-01	2.867030e-01	1.732163e-03	1.732163e-03
9.000000e-01	9.200000e-01	2.602576e-01	1.650343e-03	1.650343e-03
9.200000e-01	9.400000e-01	2.415146e-01	1.589807e-03	1.589807e-03
9.400000e-01	9.600000e-01	2.203959e-01	1.518708e-03	1.518708e-03
9.600000e-01	9.800000e-01	2.031912e-01	1.458227e-03	1.458227e-03
9.800000e-01	1.000000e+00	1.889167e-01	1.406073e-03	1.406073e-03
1.000000e+00	1.020000e+00	1.722144e-01	1.342478e-03	1.342478e-03
1.020000e+00	1.040000e+00	1.591539e-01	1.290569e-03	1.290569e-03
1.040000e+00	1.060000e+00	1.459468e-01	1.235862e-03	1.235862e-03
1.060000e+00	1.080000e+00	1.366538e-01	1.195869e-03	1.195869e-03
1.080000e+00	1.100000e+00	1.226514e-01	1.132945e-03	1.132945e-03
1.100000e+00	1.120000e+00	1.121026e-01	1.083130e-03	1.083130e-03
1.120000e+00	1.140000e+00	1.036468e-01	1.041479e-03	1.041479e-03
1.140000e+00	1.160000e+00	9.461535e-02	9.950693e-04	9.950693e-04
1.160000e+00	1.180000e+00	8.788625e-02	9.590319e-04	9.590319e-04
1.180000e+00	1.200000e+00	7.925250e-02	9.107080e-04	9.107080e-04
1.200000e+00	1.220000e+00	7.327690e-02	8.757017e-04	8.757017e-04
1.220000e+00	1.240000e+00	6.632805e-02	8.331463e-04	8.331463e-04
1.240000e+00	1.260000e+00	6.223620e-02	8.070383e-04	8.070383e-04
1.260000e+00	1.280000e+00	5.609315e-02	7.661743e-04	7.661743e-04
1.280000e+00	1.300000e+00	5.069315e-02	7.283619e-04	7.283619e-04
1.300000e+00	1.320000e+00	4.586872e-02	6.928367e-04	6.928367e-04
1.320000e+00	1.340000e+00	4.296987e-02	6.705861e-04	6.705861e-04
1.340000e+00	1.360000e+00	3.861637e-02	6.357089e-04	6.357089e-04
1.360000e+00	1.380000e+00	3.550823e-02	6.095890e-04	6.095890e-04
1.380000e+00	1.400000e+00	3.240008e-02	5.822985e-04	5.822985e-04
1.400000e+00	1.420000e+00	2.970007e-02	5.575083e-04	5.575083e-04
1.420000e+00	1.440000e+00	2.743960e-02	5.358724e-04	5.358724e-04
1.440000e+00	1.460000e+00	2.466634e-02	5.080716e-04	5.080716e-04
1.460000e+00	1.480000e+00	2.346285e-02	4.955220e-04	4.955220e-04
1.480000e+00	1.500000e+00	2.123377e-02	4.713963e-04	4.713963e-04
1.500000e+00	1.520000e+00	1.904656e-02	4.464582e-04	4.464582e-04
1.520000e+00	1.540000e+00	1.718376e-02	4.240643e-04	4.240643e-04
1.540000e+00	1.560000e+00	1.591748e-02	4.081405e-04	4.081405e-04
1.560000e+00	1.580000e+00	1.453608e-02	3.900284e-04	3.900284e-04
1.580000e+00	1.600000e+00	1.334305e-02	3.736803e-04	3.736803e-04
1.600000e+00	1.620000e+00	1.202445e-02	3.547359e-04	3.547359e-04
1.620000e+00	1.640000e+00	1.142794e-02	3.458251e-04	3.458251e-04
1.640000e+00	1.660000e+00	1.004653e-02	3.242506e-04	3.242506e-04
1.660000e+00	1.680000e+00	9.638395e-03	3.175959e-04	3.175959e-04
1.680000e+00	1.700000e+00	8.968625e-03	3.063624e-04	3.063624e-04
1.700000e+00	1.720000e+00	7.733740e-03	2.844902e-04	2.844902e-04
1.720000e+00	1.740000e+00	6.760480e-03	2.659876e-04	2.659876e-04
1.740000e+00	1.760000e+00	6.718620e-03	2.651628e-04	2.651628e-04
1.760000e+00	1.780000e+00	6.027920e-03	2.511634e-04	2.511634e-04
1.780000e+00	1.800000e+00	5.860480e-03	2.476505e-04	2.476505e-04
1.800000e+00	1.820000e+00	4.960477e-03	2.278423e-04	2.278423e-04
1.820000e+00	1.840000e+00	4.562802e-03	2.185186e-04	2.185186e-04
1.840000e+00	1.860000e+00	4.290708e-03	2.119030e-04	2.119030e-04
1.860000e+00	1.880000e+00	3.736056e-03	1.977330e-04	1.977330e-04
1.880000e+00	1.900000e+00	3.673265e-03	1.960644e-04	1.960644e-04
1.900000e+00	1.920000e+00	3.463962e-03	1.903966e-04	1.903966e-04
1.920000e+00	1.940000e+00	2.877914e-03	1.735447e-04	1.735447e-04
1.940000e+00	1.960000e+00	2.605820e-03	1.651371e-04	1.651371e-04
1.960000e+00	1.980000e+00	2.522099e-03	1.624627e-04	1.624627e-04
1.980000e+00	2.000000e+00	2.270936e-03	1.541612e-04	1.541612e-04
# END HISTOGRAM

# BEGIN HISTOGRAM newColl
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00	2.000000e-02	1.074415e-01	1.060353e-03	1.060353e-03
2.000000e-02	4.000000e-02	3.169980e-01	1.821347e-03	1.821347e-03
4.000000e-02	6.000000e-02	5.284280e-01	2.351566e-03	2.351566e-03
6.000000e-02	8.000000e-02	7.199430e-01	2.744817e-03	2.744817e-03
8.000000e-02	1.000000e-01	8.976030e-01	3.064831e-03	3.064831e-03
1.000000e-01	1.200000e-01	1.072312e+00	3.349847e-03	3.349847e-03
1.200000e-01	1.400000e-01	1.217604e+00	3.569583e-03	3.569583e-03
1.400000e-01	1.600000e-01	1.347410e+00	3.755036e-03	3.755036e-03
1.600000e-01	1.800000e-01	1.458304e+00	3.906505e-03	3.906505e-03
1.800000e-01	2.000000e-01	1.545392e+00	4.021459e-03	4.021459e-03
2.000000e-01	2.200000e-01	1.613601e+00	4.109249e-03	4.109249e-03
2.200000e-01	2.400000e-01	1.664826e+00	4.173965e-03	4.173965e-03
2.400000e-01	2.600000e-01	1.688916e+00	4.204055e-03	4.204055e-03
2.600000e-01	2.800000e-01	1.713445e+00	4.234474e-03	4.234474e-03
2.800000e-01	3.000000e-01	1.709689e+00	4.229829e-03	4.229829e-03
3.000000e-01	3.200000e-01	1.701860e+00	4.220135e-03	4.220135e-03
3.200000e-01	3.400000e-01	1.668562e+00	4.178645e-03	4.178645e-03
3.400000e-01	3.600000e-01	1.632030e+00	4.132647e-03	4.132647e-03
3.600000e-01	3.800000e-01	1.594241e+00	4.084523e-03	4.084523e-03
3.800000e-01	4.000000e-01	1.545632e+00	4.021772e-03	4.021772e-03
4.000000e-01	4.200000e-01	1.490473e+00	3.949357e-03	3.949357e-03
4.200000e-01	4.400000e-01	1.435083e+00	3.875278e-03	3.875278e-03
4.400000e-01	4.600000e-01	1.377725e+00	3.797045e-03	3.797045e-03
4.600000e-01	4.800000e-01	1.301354e+00	3.690303e-03	3.690303e-03
4.800000e-01	5.000000e-01	1.239361e+00	3.601332e-03	3.601332e-03
5.000000e-01	5.200000e-01	1.182003e+00	3.517011e-03	3.517011e-03
5.200000e-01	5.400000e-01	1.110686e+00	3.409259e-03	3.409259e-03
5.400000e-01	5.600000e-01	1.051508e+00	3.317192e-03	3.317192e-03
5.600000e-01	5.800000e-01	9.895150e-01	3.217922e-03	3.217922e-03
5.800000e-01	6.000000e-01	9.339055e-01	3.126193e-03	3.126193e-03
6.000000e-01	6.200000e-01	8.691285e-01	3.015827e-03	3.015827e-03
6.200000e-01	6.400000e-01	8.217860e-01	2.932539e-03	2.932539e-03
6.400000e-01	6.600000e-01	7.695355e-01	2.837780e-03	2.837780e-03
6.600000e-01	6.800000e-01	7.203720e-01	2.745635e-03	2.745635e-03
6.800000e-01	7.000000e-01	6.713660e-01	2.650599e-03	2.650599e-03
7.000000e-01	7.200000e-01	6.257080e-01	2.558882e-03	2.558882e-03
7.200000e-01	7.400000e-01	5.775390e-01	2.458414e-03	2.458414e-03
7.400000e-01	7.600000e-01	5.350835e-01	2.366329e-03	2.366329e-03
7.600000e-01	7.800000e-01	5.002150e-01	2.287929e-03	2.287929e-03
7.800000e-01	8.000000e-01	4.655137e-01	2.207144e-03	2.207144e-03
8.000000e-01	8.200000e-01	4.319219e-01	2.126018e-03	2.126018e-03
8.200000e-01	8.400000e-01	4.003916e-01	2.046948e-03	2.046948e-03
8.400000e-01	8.600000e-01	3.698136e-01	1.967233e-03	1.967233e-03
8.600000e-01	8.800000e-01	3.449808e-01	1.900036e-03	1.900036e-03
8.800000e-01	9.000000e-01	3.176469e-01	1.823210e-03	1.823210e-03
9.000000e-01	9.200000e-01	2.957128e-01	1.759136e-03	1.759136e-03
9.200000e-01	9.400000e-01	2.699695e-01	1.680822e-03	1.680822e-03
9.400000e-01	9.600000e-01	2.486109e-01	1.612963e-03	1.612963e-03
9.600000e-01	9.800000e-01	2.302976e-01	1.552420e-03	1.552420e-03
9.800000e-01	1.000000e+00	2.134389e-01	1.494518e-03	1.494518e-03
1.000000e+00	1.020000e+00	1.958268e-01	1.431530e-03	1.431530e-03
1.020000e+00	1.040000e+00	1.838342e-01	1.387003e-03	1.387003e-03
1.040000e+00	1.060000e+00	1.695812e-01	1.332150e-03	1.332150e-03
1.060000e+00	1.080000e+00	1.529527e-01	1.265153e-03	1.265153e-03
1.080000e+00	1.100000e+00	1.433670e-01	1.224867e-03	1.224867e-03
1.100000e+00	1.120000e+00	1.305058e-01	1.168636e-03	1.168636e-03
1.120000e+00	1.140000e+00	1.210981e-01	1.125727e-03	1.125727e-03
1.140000e+00	1.160000e+00	1.126739e-01	1.085865e-03	1.085865e-03
1.160000e+00	1.180000e+00	1.019580e-01	1.032940e-03	1.032940e-03
1.180000e+00	1.200000e+00	9.549080e-02	9.996434e-04	9.996434e-04
1.200000e+00	1.220000e+00	8.667950e-02	9.524068e-04	9.524068e-04
1.220000e+00	1.240000e+00	7.935415e-02	9.112745e-04	9.112745e-04
1.240000e+00	1.260000e+00	7.249975e-02	8.710290e-04	8.710290e-04
1.260000e+00	1.280000e+00	6.841850e-02	8.461573e-04	8.461573e-04
1.280000e+00	1.300000e+00	6.202455e-02	8.056494e-04	8.056494e-04
1.300000e+00	1.320000e+00	5.747240e-02	7.755216e-04	7.755216e-04
1.320000e+00	1.340000e+00	5.164350e-02	7.351437e-04	7.351437e-04
1.340000e+00	1.360000e+00	4.870292e-02	7.139074e-04	7.139074e-04
1.360000e+00	1.380000e+00	4.427634e-02	6.806912e-04	6.806912e-04
1.380000e+00	1.400000e+00	3.983928e-02	6.456841e-04	6.456841e-04
1.400000e+00	1.420000e+00	3.725449e-02	6.243867e-04	6.243867e-04
1.420000e+00	1.440000e+00	3.398949e-02	5.963988e-04	5.963988e-04
1.440000e+00	1.460000e+00	3.210584e-02	5.796374e-04	5.796374e-04
1.460000e+00	1.480000e+00	2.919664e-02	5.527527e-04	5.527527e-04
1.480000e+00	1.500000e+00	2.555491e-02	5.171320e-04	5.171320e-04
1.500000e+00	1.520000e+00	2.428867e-02	5.041575e-04	5.041575e-04
1.520000e+00	1.540000e+00	2.246781e-02	4.848916e-04	4.848916e-04
1.540000e+00	1.560000e+00	2.007138e-02	4.583033e-04	4.583033e-04
1.560000e+00	1.580000e+00	1.835516e-02	4.382717e-04	4.382717e-04
1.580000e+00	1.600000e+00	1.776914e-02	4.312186e-04	4.312186e-04
1.600000e+00	1.620000e+00	1.605292e-02	4.098655e-04	4.098655e-04
1.620000e+00	1.640000e+00	1.446228e-02	3.890297e-04	3.890297e-04
1.640000e+00	1.660000e+00	1.324837e-02	3.723450e-04	3.723450e-04
1.660000e+00	1.680000e+00	1.196120e-02	3.537951e-04	3.537951e-04
1.680000e+00	1.700000e+00	1.101937e-02	3.395806e-04	3.395806e-04
1.700000e+00	1.720000e+00	9.993830e-03	3.233928e-04	3.233928e-04
1.720000e+00	1.740000e+00	8.622950e-03	3.003947e-04	3.003947e-04
1.740000e+00	1.760000e+00	8.602020e-03	3.000299e-04	3.000299e-04
1.760000e+00	1.780000e+00	7.859025e-03	2.867798e-04	2.867798e-04
1.780000e+00	1.800000e+00	6.917195e-03	2.690478e-04	2.690478e-04
1.800000e+00	1.820000e+00	6.812550e-03	2.670049e-04	2.670049e-04
1.820000e+00	1.840000e+00	5.630035e-03	2.427280e-04	2.427280e-04
1.840000e+00	1.860000e+00	5.567245e-03	2.413707e-04	2.413707e-04
1.860000e+00	1.880000e+00	4.981219e-03	2.283138e-04	2.283138e-04
1.880000e+00	1.900000e+00	4.384728e-03	2.142080e-04	2.142080e-04
1.900000e+00	1.920000e+00	3.892885e-03	2.018367e-04	2.018367e-04
1.920000e+00	1.940000e+00	4.049856e-03	2.058658e-04	2.058658e-04
1.940000e+00	1.960000e+00	3.170818e-03	1.821587e-04	1.821587e-04
1.960000e+00	1.980000e+00	3.348718e-03	1.871991e-04	1.871991e-04
1.980000e+00	2.000000e+00	2.992917e-03	1.769749e-04	1.769749e-04
# END HISTOGRAM



==> images/hadronScatterToyModel/pTkToyCollFlow.dat <==
# BEGIN PLOT
PlotSize=10.0,6.5
DrawOnly=oldNoColl oldColl newNoColl newColl
Title=$\mathrm{K}^\pm,~\mathrm{K}^0$ transverse momentum
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
XMax=1.5
YMin=0.0001
YMax=2.2
LogY=0
RatioPlot=0
RatioPlotSameStyle=1
RatioPlotReference=oldNoColl
RatioPlotYMin=0.2
RatioPlotYMax=2.3
RatioPlotYLabel=with/without
Legend=1
LegendXPos=0.35
LegendYPos=0.95
BottomMargin=-0.04
# END PLOT

# BEGIN HISTOGRAM oldNoColl
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00    2.000000e-02    9.277065e-02    1.005411e-03    1.005411e-03
2.000000e-02    4.000000e-02    2.740298e-01    1.727975e-03    1.727975e-03
4.000000e-02    6.000000e-02    4.564330e-01    2.230114e-03    2.230114e-03
6.000000e-02    8.000000e-02    6.299015e-01    2.619840e-03    2.619840e-03
8.000000e-02    1.000000e-01    7.995775e-01    2.951677e-03    2.951677e-03
1.000000e-01    1.200000e-01    9.605045e-01    3.235104e-03    3.235104e-03
1.200000e-01    1.400000e-01    1.109521e+00    3.477013e-03    3.477013e-03
1.400000e-01    1.600000e-01    1.243240e+00    3.680578e-03    3.680578e-03
1.600000e-01    1.800000e-01    1.371119e+00    3.865236e-03    3.865236e-03
1.800000e-01    2.000000e-01    1.479852e+00    4.015575e-03    4.015575e-03
2.000000e-01    2.200000e-01    1.577635e+00    4.146120e-03    4.146120e-03
2.200000e-01    2.400000e-01    1.653637e+00    4.244813e-03    4.244813e-03
2.400000e-01    2.600000e-01    1.723296e+00    4.333297e-03    4.333297e-03
2.600000e-01    2.800000e-01    1.767894e+00    4.389011e-03    4.389011e-03
2.800000e-01    3.000000e-01    1.817451e+00    4.450101e-03    4.450101e-03
3.000000e-01    3.200000e-01    1.829197e+00    4.464458e-03    4.464458e-03
3.200000e-01    3.400000e-01    1.839875e+00    4.477470e-03    4.477470e-03
3.400000e-01    3.600000e-01    1.826288e+00    4.460906e-03    4.460906e-03
3.600000e-01    3.800000e-01    1.807971e+00    4.438480e-03    4.438480e-03
3.800000e-01    4.000000e-01    1.775380e+00    4.398294e-03    4.398294e-03
4.000000e-01    4.200000e-01    1.731654e+00    4.343792e-03    4.343792e-03
4.200000e-01    4.400000e-01    1.687012e+00    4.287435e-03    4.287435e-03
4.400000e-01    4.600000e-01    1.623693e+00    4.206206e-03    4.206206e-03
4.600000e-01    4.800000e-01    1.561030e+00    4.124241e-03    4.124241e-03
4.800000e-01    5.000000e-01    1.487992e+00    4.026603e-03    4.026603e-03
5.000000e-01    5.200000e-01    1.412764e+00    3.923497e-03    3.923497e-03
5.200000e-01    5.400000e-01    1.339683e+00    3.820670e-03    3.820670e-03
5.400000e-01    5.600000e-01    1.255629e+00    3.698871e-03    3.698871e-03
5.600000e-01    5.800000e-01    1.172251e+00    3.573953e-03    3.573953e-03
5.800000e-01    6.000000e-01    1.085299e+00    3.438850e-03    3.438850e-03
6.000000e-01    6.200000e-01    1.008143e+00    3.314359e-03    3.314359e-03
6.200000e-01    6.400000e-01    9.363040e-01    3.194088e-03    3.194088e-03
6.400000e-01    6.600000e-01    8.489595e-01    3.041459e-03    3.041459e-03
6.600000e-01    6.800000e-01    7.743095e-01    2.904663e-03    2.904663e-03
6.800000e-01    7.000000e-01    7.074825e-01    2.776492e-03    2.776492e-03
7.000000e-01    7.200000e-01    6.377575e-01    2.636127e-03    2.636127e-03
7.200000e-01    7.400000e-01    5.774575e-01    2.508410e-03    2.508410e-03
7.400000e-01    7.600000e-01    5.158500e-01    2.370829e-03    2.370829e-03
7.600000e-01    7.800000e-01    4.644526e-01    2.249621e-03    2.249621e-03
7.800000e-01    8.000000e-01    4.086965e-01    2.110275e-03    2.110275e-03
8.000000e-01    8.200000e-01    3.666043e-01    1.998653e-03    1.998653e-03
8.200000e-01    8.400000e-01    3.202952e-01    1.868159e-03    1.868159e-03
8.400000e-01    8.600000e-01    2.820167e-01    1.752976e-03    1.752976e-03
8.600000e-01    8.800000e-01    2.506028e-01    1.652462e-03    1.652462e-03
8.800000e-01    9.000000e-01    2.165847e-01    1.536217e-03    1.536217e-03
9.000000e-01    9.200000e-01    1.853234e-01    1.421031e-03    1.421031e-03
9.200000e-01    9.400000e-01    1.604473e-01    1.322223e-03    1.322223e-03
9.400000e-01    9.600000e-01    1.397226e-01    1.233877e-03    1.233877e-03
9.600000e-01    9.800000e-01    1.196408e-01    1.141769e-03    1.141769e-03
9.800000e-01    1.000000e+00    1.040701e-01    1.064882e-03    1.064882e-03
1.000000e+00    1.020000e+00    8.763855e-02    9.772058e-04    9.772058e-04
1.020000e+00    1.040000e+00    7.458485e-02    9.014958e-04    9.014958e-04
1.040000e+00    1.060000e+00    6.399365e-02    8.350395e-04    8.350395e-04
1.060000e+00    1.080000e+00    5.488440e-02    7.733267e-04    7.733267e-04
1.080000e+00    1.100000e+00    4.665774e-02    7.130177e-04    7.130177e-04
1.100000e+00    1.120000e+00    4.001102e-02    6.602802e-04    6.602802e-04
1.120000e+00    1.140000e+00    3.371300e-02    6.060901e-04    6.060901e-04
1.140000e+00    1.160000e+00    2.733869e-02    5.457923e-04    5.457923e-04
1.160000e+00    1.180000e+00    2.252254e-02    4.953900e-04    4.953900e-04
1.180000e+00    1.200000e+00    1.900306e-02    4.550407e-04    4.550407e-04
1.200000e+00    1.220000e+00    1.745579e-02    4.361223e-04    4.361223e-04
1.220000e+00    1.240000e+00    1.424140e-02    3.939262e-04    3.939262e-04
1.240000e+00    1.260000e+00    1.241083e-02    3.677383e-04    3.677383e-04
1.260000e+00    1.280000e+00    9.686765e-03    3.248837e-04    3.248837e-04
1.280000e+00    1.300000e+00    8.477280e-03    3.039253e-04    3.039253e-04
1.300000e+00    1.320000e+00    7.006290e-03    2.763010e-04    2.763010e-04
1.320000e+00    1.340000e+00    6.254445e-03    2.610556e-04    2.610556e-04
1.340000e+00    1.360000e+00    4.620009e-03    2.243675e-04    2.243675e-04
1.360000e+00    1.380000e+00    4.423877e-03    2.195534e-04    2.195534e-04
1.380000e+00    1.400000e+00    3.791894e-03    2.032669e-04    2.032669e-04
1.400000e+00    1.420000e+00    3.029157e-03    1.816768e-04    1.816768e-04
1.420000e+00    1.440000e+00    2.517033e-03    1.656087e-04    1.656087e-04
1.440000e+00    1.460000e+00    2.429863e-03    1.627157e-04    1.627157e-04
1.460000e+00    1.480000e+00    1.667126e-03    1.347792e-04    1.347792e-04
1.480000e+00    1.500000e+00    1.994013e-03    1.474017e-04    1.474017e-04
1.500000e+00    1.520000e+00    1.481890e-03    1.270710e-04    1.270710e-04
1.520000e+00    1.540000e+00    1.253068e-03    1.168493e-04    1.168493e-04
1.540000e+00    1.560000e+00    1.285757e-03    1.183636e-04    1.183636e-04
1.560000e+00    1.580000e+00    1.024247e-03    1.056431e-04    1.056431e-04
1.580000e+00    1.600000e+00    7.518410e-04    9.051105e-05    9.051105e-05
1.600000e+00    1.620000e+00    7.627375e-04    9.116456e-05    9.116456e-05
1.620000e+00    1.640000e+00    6.864635e-04    8.648630e-05    8.648630e-05
1.640000e+00    1.660000e+00    5.121235e-04    7.470092e-05    7.470092e-05
1.660000e+00    1.680000e+00    5.557085e-04    7.781478e-05    7.781478e-05
1.680000e+00    1.700000e+00    5.883975e-04    8.007075e-05    8.007075e-05
1.700000e+00    1.720000e+00    4.140574e-04    6.716898e-05    6.716898e-05
1.720000e+00    1.740000e+00    3.704724e-04    6.353550e-05    6.353550e-05
1.740000e+00    1.760000e+00    3.268875e-04    5.968122e-05    5.968122e-05
1.760000e+00    1.780000e+00    2.397175e-04    5.110795e-05    5.110795e-05
1.780000e+00    1.800000e+00    2.070287e-04    4.749565e-05    4.749565e-05
1.800000e+00    1.820000e+00    2.941987e-04    5.661857e-05    5.661857e-05
1.820000e+00    1.840000e+00    1.743400e-04    4.358500e-05    4.358500e-05
1.840000e+00    1.860000e+00    9.806625e-05    3.268875e-05    3.268875e-05
1.860000e+00    1.880000e+00    1.307550e-04    3.774571e-05    3.774571e-05
1.880000e+00    1.900000e+00    1.416512e-04    3.928699e-05    3.928699e-05
1.900000e+00    1.920000e+00    1.198587e-04    3.613877e-05    3.613877e-05
1.920000e+00    1.940000e+00    7.627375e-05    2.882877e-05    2.882877e-05
1.940000e+00    1.960000e+00    1.416512e-04    3.928699e-05    3.928699e-05
1.960000e+00    1.980000e+00    1.416512e-04    3.928699e-05    3.928699e-05
1.980000e+00    2.000000e+00    1.198587e-04    3.613877e-05    3.613877e-05
# END HISTOGRAM

# BEGIN HISTOGRAM oldColl
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00    2.000000e-02    1.026680e-01    1.057311e-03    1.057311e-03
2.000000e-02    4.000000e-02    3.084071e-01    1.832513e-03    1.832513e-03
4.000000e-02    6.000000e-02    5.032900e-01    2.340961e-03    2.340961e-03
6.000000e-02    8.000000e-02    6.931755e-01    2.747302e-03    2.747302e-03
8.000000e-02    1.000000e-01    8.752320e-01    3.087070e-03    3.087070e-03
1.000000e-01    1.200000e-01    1.039137e+00    3.363731e-03    3.363731e-03
1.200000e-01    1.400000e-01    1.184172e+00    3.590809e-03    3.590809e-03
1.400000e-01    1.600000e-01    1.317035e+00    3.786896e-03    3.786896e-03
1.600000e-01    1.800000e-01    1.439912e+00    3.959614e-03    3.959614e-03
1.800000e-01    2.000000e-01    1.521630e+00    4.070422e-03    4.070422e-03
2.000000e-01    2.200000e-01    1.594725e+00    4.167041e-03    4.167041e-03
2.200000e-01    2.400000e-01    1.653632e+00    4.243306e-03    4.243306e-03
2.400000e-01    2.600000e-01    1.692918e+00    4.293414e-03    4.293414e-03
2.600000e-01    2.800000e-01    1.720193e+00    4.327863e-03    4.327863e-03
2.800000e-01    3.000000e-01    1.725551e+00    4.334597e-03    4.334597e-03
3.000000e-01    3.200000e-01    1.718734e+00    4.326028e-03    4.326028e-03
3.200000e-01    3.400000e-01    1.693135e+00    4.293690e-03    4.293690e-03
3.400000e-01    3.600000e-01    1.666274e+00    4.259494e-03    4.259494e-03
3.600000e-01    3.800000e-01    1.631844e+00    4.215258e-03    4.215258e-03
3.800000e-01    4.000000e-01    1.588780e+00    4.159266e-03    4.159266e-03
4.000000e-01    4.200000e-01    1.528599e+00    4.079732e-03    4.079732e-03
4.200000e-01    4.400000e-01    1.483335e+00    4.018875e-03    4.018875e-03
4.400000e-01    4.600000e-01    1.417851e+00    3.929165e-03    3.929165e-03
4.600000e-01    4.800000e-01    1.352553e+00    3.837620e-03    3.837620e-03
4.800000e-01    5.000000e-01    1.277563e+00    3.729719e-03    3.729719e-03
5.000000e-01    5.200000e-01    1.221520e+00    3.646995e-03    3.646995e-03
5.200000e-01    5.400000e-01    1.157212e+00    3.549698e-03    3.549698e-03
5.400000e-01    5.600000e-01    1.091957e+00    3.448163e-03    3.448163e-03
5.600000e-01    5.800000e-01    1.025973e+00    3.342357e-03    3.342357e-03
5.800000e-01    6.000000e-01    9.672510e-01    3.245297e-03    3.245297e-03
6.000000e-01    6.200000e-01    9.119700e-01    3.151194e-03    3.151194e-03
6.200000e-01    6.400000e-01    8.454190e-01    3.034037e-03    3.034037e-03
6.400000e-01    6.600000e-01    7.962245e-01    2.944440e-03    2.944440e-03
6.600000e-01    6.800000e-01    7.392665e-01    2.837171e-03    2.837171e-03
6.800000e-01    7.000000e-01    6.927835e-01    2.746526e-03    2.746526e-03
7.000000e-01    7.200000e-01    6.449720e-01    2.650057e-03    2.650057e-03
7.200000e-01    7.400000e-01    5.945905e-01    2.544450e-03    2.544450e-03
7.400000e-01    7.600000e-01    5.523430e-01    2.452389e-03    2.452389e-03
7.600000e-01    7.800000e-01    5.142115e-01    2.366223e-03    2.366223e-03
7.800000e-01    8.000000e-01    4.680004e-01    2.257397e-03    2.257397e-03
8.000000e-01    8.200000e-01    4.354546e-01    2.177491e-03    2.177491e-03
8.200000e-01    8.400000e-01    4.010141e-01    2.089608e-03    2.089608e-03
8.400000e-01    8.600000e-01    3.704826e-01    2.008486e-03    2.008486e-03
8.600000e-01    8.800000e-01    3.422922e-01    1.930560e-03    1.930560e-03
8.800000e-01    9.000000e-01    3.101928e-01    1.837811e-03    1.837811e-03
9.000000e-01    9.200000e-01    2.852907e-01    1.762498e-03    1.762498e-03
9.200000e-01    9.400000e-01    2.616626e-01    1.687934e-03    1.687934e-03
9.400000e-01    9.600000e-01    2.404408e-01    1.618039e-03    1.618039e-03
9.600000e-01    9.800000e-01    2.200247e-01    1.547821e-03    1.547821e-03
9.800000e-01    1.000000e+00    2.016013e-01    1.481602e-03    1.481602e-03
1.000000e+00    1.020000e+00    1.829819e-01    1.411526e-03    1.411526e-03
1.020000e+00    1.040000e+00    1.665184e-01    1.346530e-03    1.346530e-03
1.040000e+00    1.060000e+00    1.528316e-01    1.290005e-03    1.290005e-03
1.060000e+00    1.080000e+00    1.386002e-01    1.228477e-03    1.228477e-03
1.080000e+00    1.100000e+00    1.258606e-01    1.170658e-03    1.170658e-03
1.100000e+00    1.120000e+00    1.114115e-01    1.101413e-03    1.101413e-03
1.120000e+00    1.140000e+00    1.039094e-01    1.063683e-03    1.063683e-03
1.140000e+00    1.160000e+00    9.635270e-02    1.024276e-03    1.024276e-03
1.160000e+00    1.180000e+00    8.354780e-02    9.537890e-04    9.537890e-04
1.180000e+00    1.200000e+00    7.763530e-02    9.194211e-04    9.194211e-04
1.200000e+00    1.220000e+00    6.958865e-02    8.704707e-04    8.704707e-04
1.220000e+00    1.240000e+00    6.234780e-02    8.239396e-04    8.239396e-04
1.240000e+00    1.260000e+00    5.835170e-02    7.970979e-04    7.970979e-04
1.260000e+00    1.280000e+00    5.197100e-02    7.522556e-04    7.522556e-04
1.280000e+00    1.300000e+00    4.689695e-02    7.145904e-04    7.145904e-04
1.300000e+00    1.320000e+00    4.281374e-02    6.827732e-04    6.827732e-04
1.320000e+00    1.340000e+00    3.802279e-02    6.434382e-04    6.434382e-04
1.340000e+00    1.360000e+00    3.558375e-02    6.224590e-04    6.224590e-04
1.360000e+00    1.380000e+00    3.177277e-02    5.881828e-04    5.881828e-04
1.380000e+00    1.400000e+00    2.899618e-02    5.618952e-04    5.618952e-04
1.400000e+00    1.420000e+00    2.598006e-02    5.318693e-04    5.318693e-04
1.420000e+00    1.440000e+00    2.415078e-02    5.128028e-04    5.128028e-04
1.440000e+00    1.460000e+00    2.164642e-02    4.854874e-04    4.854874e-04
1.460000e+00    1.480000e+00    2.017647e-02    4.687135e-04    4.687135e-04
1.480000e+00    1.500000e+00    1.694257e-02    4.295112e-04    4.295112e-04
1.500000e+00    1.520000e+00    1.516774e-02    4.063921e-04    4.063921e-04
1.520000e+00    1.540000e+00    1.338202e-02    3.817207e-04    3.817207e-04
1.540000e+00    1.560000e+00    1.253271e-02    3.694089e-04    3.694089e-04
1.560000e+00    1.580000e+00    1.114986e-02    3.484334e-04    3.484334e-04
1.580000e+00    1.600000e+00    1.031145e-02    3.350771e-04    3.350771e-04
1.600000e+00    1.620000e+00    9.059265e-03    3.140736e-04    3.140736e-04
1.620000e+00    1.640000e+00    8.373290e-03    3.019485e-04    3.019485e-04
1.640000e+00    1.660000e+00    7.730865e-03    2.901342e-04    2.901342e-04
1.660000e+00    1.680000e+00    7.131995e-03    2.786701e-04    2.786701e-04
1.680000e+00    1.700000e+00    6.108470e-03    2.578999e-04    2.578999e-04
1.700000e+00    1.720000e+00    5.683820e-03    2.487740e-04    2.487740e-04
1.720000e+00    1.740000e+00    5.226500e-03    2.385560e-04    2.385560e-04
1.740000e+00    1.760000e+00    4.976063e-03    2.327704e-04    2.327704e-04
1.760000e+00    1.780000e+00    4.213866e-03    2.142028e-04    2.142028e-04
1.780000e+00    1.800000e+00    3.429890e-03    1.932524e-04    1.932524e-04
1.800000e+00    1.820000e+00    3.756547e-03    2.022457e-04    2.022457e-04
1.820000e+00    1.840000e+00    3.353671e-03    1.910931e-04    1.910931e-04
1.840000e+00    1.860000e+00    2.831021e-03    1.755725e-04    1.755725e-04
1.860000e+00    1.880000e+00    2.765690e-03    1.735348e-04    1.735348e-04
1.880000e+00    1.900000e+00    2.232151e-03    1.559002e-04    1.559002e-04
1.900000e+00    1.920000e+00    2.199485e-03    1.547553e-04    1.547553e-04
1.920000e+00    1.940000e+00    1.970826e-03    1.464903e-04    1.464903e-04
1.940000e+00    1.960000e+00    1.731278e-03    1.372993e-04    1.372993e-04
1.960000e+00    1.980000e+00    1.763944e-03    1.385885e-04    1.385885e-04
1.980000e+00    2.000000e+00    1.371956e-03    1.222236e-04    1.222236e-04
# END HISTOGRAM

# BEGIN HISTOGRAM newNoColl
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00	2.000000e-02	1.834016e-01	1.385397e-03	1.385397e-03
2.000000e-02	4.000000e-02	5.059685e-01	2.301094e-03	2.301094e-03
4.000000e-02	6.000000e-02	7.791610e-01	2.855527e-03	2.855527e-03
6.000000e-02	8.000000e-02	1.006244e+00	3.245072e-03	3.245072e-03
8.000000e-02	1.000000e-01	1.190410e+00	3.529562e-03	3.529562e-03
1.000000e-01	1.200000e-01	1.344352e+00	3.750845e-03	3.750845e-03
1.200000e-01	1.400000e-01	1.471995e+00	3.924875e-03	3.924875e-03
1.400000e-01	1.600000e-01	1.569866e+00	4.053254e-03	4.053254e-03
1.600000e-01	1.800000e-01	1.635189e+00	4.136724e-03	4.136724e-03
1.800000e-01	2.000000e-01	1.687263e+00	4.202077e-03	4.202077e-03
2.000000e-01	2.200000e-01	1.712286e+00	4.233121e-03	4.233121e-03
2.200000e-01	2.400000e-01	1.735382e+00	4.261575e-03	4.261575e-03
2.400000e-01	2.600000e-01	1.736502e+00	4.262950e-03	4.262950e-03
2.600000e-01	2.800000e-01	1.722060e+00	4.245186e-03	4.245186e-03
2.800000e-01	3.000000e-01	1.690257e+00	4.205803e-03	4.205803e-03
3.000000e-01	3.200000e-01	1.659855e+00	4.167808e-03	4.167808e-03
3.200000e-01	3.400000e-01	1.619083e+00	4.116301e-03	4.116301e-03
3.400000e-01	3.600000e-01	1.574889e+00	4.059733e-03	4.059733e-03
3.600000e-01	3.800000e-01	1.522050e+00	3.991049e-03	3.991049e-03
3.800000e-01	4.000000e-01	1.472906e+00	3.926088e-03	3.926088e-03
4.000000e-01	4.200000e-01	1.404632e+00	3.834015e-03	3.834015e-03
4.200000e-01	4.400000e-01	1.337759e+00	3.741636e-03	3.741636e-03
4.400000e-01	4.600000e-01	1.287924e+00	3.671281e-03	3.671281e-03
4.600000e-01	4.800000e-01	1.221628e+00	3.575543e-03	3.575543e-03
4.800000e-01	5.000000e-01	1.155718e+00	3.477751e-03	3.477751e-03
5.000000e-01	5.200000e-01	1.091995e+00	3.380516e-03	3.380516e-03
5.200000e-01	5.400000e-01	1.038069e+00	3.295988e-03	3.295988e-03
5.400000e-01	5.600000e-01	9.809500e-01	3.204026e-03	3.204026e-03
5.600000e-01	5.800000e-01	9.163695e-01	3.096763e-03	3.096763e-03
5.800000e-01	6.000000e-01	8.641905e-01	3.007304e-03	3.007304e-03
6.000000e-01	6.200000e-01	8.055650e-01	2.903507e-03	2.903507e-03
6.200000e-01	6.400000e-01	7.514810e-01	2.804346e-03	2.804346e-03
6.400000e-01	6.600000e-01	7.028915e-01	2.712168e-03	2.712168e-03
6.600000e-01	6.800000e-01	6.632600e-01	2.634598e-03	2.634598e-03
6.800000e-01	7.000000e-01	6.137805e-01	2.534423e-03	2.534423e-03
7.000000e-01	7.200000e-01	5.708945e-01	2.444278e-03	2.444278e-03
7.200000e-01	7.400000e-01	5.354700e-01	2.367228e-03	2.367228e-03
7.400000e-01	7.600000e-01	4.935047e-01	2.272575e-03	2.272575e-03
7.600000e-01	7.800000e-01	4.576930e-01	2.188566e-03	2.188566e-03
7.800000e-01	8.000000e-01	4.209394e-01	2.098854e-03	2.098854e-03
8.000000e-01	8.200000e-01	3.906952e-01	2.022048e-03	2.022048e-03
8.200000e-01	8.400000e-01	3.601055e-01	1.941277e-03	1.941277e-03
8.400000e-01	8.600000e-01	3.352089e-01	1.872968e-03	1.872968e-03
8.600000e-01	8.800000e-01	3.111496e-01	1.804501e-03	1.804501e-03
8.800000e-01	9.000000e-01	2.867030e-01	1.732163e-03	1.732163e-03
9.000000e-01	9.200000e-01	2.602576e-01	1.650343e-03	1.650343e-03
9.200000e-01	9.400000e-01	2.415146e-01	1.589807e-03	1.589807e-03
9.400000e-01	9.600000e-01	2.203959e-01	1.518708e-03	1.518708e-03
9.600000e-01	9.800000e-01	2.031912e-01	1.458227e-03	1.458227e-03
9.800000e-01	1.000000e+00	1.889167e-01	1.406073e-03	1.406073e-03
1.000000e+00	1.020000e+00	1.722144e-01	1.342478e-03	1.342478e-03
1.020000e+00	1.040000e+00	1.591539e-01	1.290569e-03	1.290569e-03
1.040000e+00	1.060000e+00	1.459468e-01	1.235862e-03	1.235862e-03
1.060000e+00	1.080000e+00	1.366538e-01	1.195869e-03	1.195869e-03
1.080000e+00	1.100000e+00	1.226514e-01	1.132945e-03	1.132945e-03
1.100000e+00	1.120000e+00	1.121026e-01	1.083130e-03	1.083130e-03
1.120000e+00	1.140000e+00	1.036468e-01	1.041479e-03	1.041479e-03
1.140000e+00	1.160000e+00	9.461535e-02	9.950693e-04	9.950693e-04
1.160000e+00	1.180000e+00	8.788625e-02	9.590319e-04	9.590319e-04
1.180000e+00	1.200000e+00	7.925250e-02	9.107080e-04	9.107080e-04
1.200000e+00	1.220000e+00	7.327690e-02	8.757017e-04	8.757017e-04
1.220000e+00	1.240000e+00	6.632805e-02	8.331463e-04	8.331463e-04
1.240000e+00	1.260000e+00	6.223620e-02	8.070383e-04	8.070383e-04
1.260000e+00	1.280000e+00	5.609315e-02	7.661743e-04	7.661743e-04
1.280000e+00	1.300000e+00	5.069315e-02	7.283619e-04	7.283619e-04
1.300000e+00	1.320000e+00	4.586872e-02	6.928367e-04	6.928367e-04
1.320000e+00	1.340000e+00	4.296987e-02	6.705861e-04	6.705861e-04
1.340000e+00	1.360000e+00	3.861637e-02	6.357089e-04	6.357089e-04
1.360000e+00	1.380000e+00	3.550823e-02	6.095890e-04	6.095890e-04
1.380000e+00	1.400000e+00	3.240008e-02	5.822985e-04	5.822985e-04
1.400000e+00	1.420000e+00	2.970007e-02	5.575083e-04	5.575083e-04
1.420000e+00	1.440000e+00	2.743960e-02	5.358724e-04	5.358724e-04
1.440000e+00	1.460000e+00	2.466634e-02	5.080716e-04	5.080716e-04
1.460000e+00	1.480000e+00	2.346285e-02	4.955220e-04	4.955220e-04
1.480000e+00	1.500000e+00	2.123377e-02	4.713963e-04	4.713963e-04
1.500000e+00	1.520000e+00	1.904656e-02	4.464582e-04	4.464582e-04
1.520000e+00	1.540000e+00	1.718376e-02	4.240643e-04	4.240643e-04
1.540000e+00	1.560000e+00	1.591748e-02	4.081405e-04	4.081405e-04
1.560000e+00	1.580000e+00	1.453608e-02	3.900284e-04	3.900284e-04
1.580000e+00	1.600000e+00	1.334305e-02	3.736803e-04	3.736803e-04
1.600000e+00	1.620000e+00	1.202445e-02	3.547359e-04	3.547359e-04
1.620000e+00	1.640000e+00	1.142794e-02	3.458251e-04	3.458251e-04
1.640000e+00	1.660000e+00	1.004653e-02	3.242506e-04	3.242506e-04
1.660000e+00	1.680000e+00	9.638395e-03	3.175959e-04	3.175959e-04
1.680000e+00	1.700000e+00	8.968625e-03	3.063624e-04	3.063624e-04
1.700000e+00	1.720000e+00	7.733740e-03	2.844902e-04	2.844902e-04
1.720000e+00	1.740000e+00	6.760480e-03	2.659876e-04	2.659876e-04
1.740000e+00	1.760000e+00	6.718620e-03	2.651628e-04	2.651628e-04
1.760000e+00	1.780000e+00	6.027920e-03	2.511634e-04	2.511634e-04
1.780000e+00	1.800000e+00	5.860480e-03	2.476505e-04	2.476505e-04
1.800000e+00	1.820000e+00	4.960477e-03	2.278423e-04	2.278423e-04
1.820000e+00	1.840000e+00	4.562802e-03	2.185186e-04	2.185186e-04
1.840000e+00	1.860000e+00	4.290708e-03	2.119030e-04	2.119030e-04
1.860000e+00	1.880000e+00	3.736056e-03	1.977330e-04	1.977330e-04
1.880000e+00	1.900000e+00	3.673265e-03	1.960644e-04	1.960644e-04
1.900000e+00	1.920000e+00	3.463962e-03	1.903966e-04	1.903966e-04
1.920000e+00	1.940000e+00	2.877914e-03	1.735447e-04	1.735447e-04
1.940000e+00	1.960000e+00	2.605820e-03	1.651371e-04	1.651371e-04
1.960000e+00	1.980000e+00	2.522099e-03	1.624627e-04	1.624627e-04
1.980000e+00	2.000000e+00	2.270936e-03	1.541612e-04	1.541612e-04
# END HISTOGRAM

# BEGIN HISTOGRAM newColl
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00	2.000000e-02	1.074415e-01	1.060353e-03	1.060353e-03
2.000000e-02	4.000000e-02	3.169980e-01	1.821347e-03	1.821347e-03
4.000000e-02	6.000000e-02	5.284280e-01	2.351566e-03	2.351566e-03
6.000000e-02	8.000000e-02	7.199430e-01	2.744817e-03	2.744817e-03
8.000000e-02	1.000000e-01	8.976030e-01	3.064831e-03	3.064831e-03
1.000000e-01	1.200000e-01	1.072312e+00	3.349847e-03	3.349847e-03
1.200000e-01	1.400000e-01	1.217604e+00	3.569583e-03	3.569583e-03
1.400000e-01	1.600000e-01	1.347410e+00	3.755036e-03	3.755036e-03
1.600000e-01	1.800000e-01	1.458304e+00	3.906505e-03	3.906505e-03
1.800000e-01	2.000000e-01	1.545392e+00	4.021459e-03	4.021459e-03
2.000000e-01	2.200000e-01	1.613601e+00	4.109249e-03	4.109249e-03
2.200000e-01	2.400000e-01	1.664826e+00	4.173965e-03	4.173965e-03
2.400000e-01	2.600000e-01	1.688916e+00	4.204055e-03	4.204055e-03
2.600000e-01	2.800000e-01	1.713445e+00	4.234474e-03	4.234474e-03
2.800000e-01	3.000000e-01	1.709689e+00	4.229829e-03	4.229829e-03
3.000000e-01	3.200000e-01	1.701860e+00	4.220135e-03	4.220135e-03
3.200000e-01	3.400000e-01	1.668562e+00	4.178645e-03	4.178645e-03
3.400000e-01	3.600000e-01	1.632030e+00	4.132647e-03	4.132647e-03
3.600000e-01	3.800000e-01	1.594241e+00	4.084523e-03	4.084523e-03
3.800000e-01	4.000000e-01	1.545632e+00	4.021772e-03	4.021772e-03
4.000000e-01	4.200000e-01	1.490473e+00	3.949357e-03	3.949357e-03
4.200000e-01	4.400000e-01	1.435083e+00	3.875278e-03	3.875278e-03
4.400000e-01	4.600000e-01	1.377725e+00	3.797045e-03	3.797045e-03
4.600000e-01	4.800000e-01	1.301354e+00	3.690303e-03	3.690303e-03
4.800000e-01	5.000000e-01	1.239361e+00	3.601332e-03	3.601332e-03
5.000000e-01	5.200000e-01	1.182003e+00	3.517011e-03	3.517011e-03
5.200000e-01	5.400000e-01	1.110686e+00	3.409259e-03	3.409259e-03
5.400000e-01	5.600000e-01	1.051508e+00	3.317192e-03	3.317192e-03
5.600000e-01	5.800000e-01	9.895150e-01	3.217922e-03	3.217922e-03
5.800000e-01	6.000000e-01	9.339055e-01	3.126193e-03	3.126193e-03
6.000000e-01	6.200000e-01	8.691285e-01	3.015827e-03	3.015827e-03
6.200000e-01	6.400000e-01	8.217860e-01	2.932539e-03	2.932539e-03
6.400000e-01	6.600000e-01	7.695355e-01	2.837780e-03	2.837780e-03
6.600000e-01	6.800000e-01	7.203720e-01	2.745635e-03	2.745635e-03
6.800000e-01	7.000000e-01	6.713660e-01	2.650599e-03	2.650599e-03
7.000000e-01	7.200000e-01	6.257080e-01	2.558882e-03	2.558882e-03
7.200000e-01	7.400000e-01	5.775390e-01	2.458414e-03	2.458414e-03
7.400000e-01	7.600000e-01	5.350835e-01	2.366329e-03	2.366329e-03
7.600000e-01	7.800000e-01	5.002150e-01	2.287929e-03	2.287929e-03
7.800000e-01	8.000000e-01	4.655137e-01	2.207144e-03	2.207144e-03
8.000000e-01	8.200000e-01	4.319219e-01	2.126018e-03	2.126018e-03
8.200000e-01	8.400000e-01	4.003916e-01	2.046948e-03	2.046948e-03
8.400000e-01	8.600000e-01	3.698136e-01	1.967233e-03	1.967233e-03
8.600000e-01	8.800000e-01	3.449808e-01	1.900036e-03	1.900036e-03
8.800000e-01	9.000000e-01	3.176469e-01	1.823210e-03	1.823210e-03
9.000000e-01	9.200000e-01	2.957128e-01	1.759136e-03	1.759136e-03
9.200000e-01	9.400000e-01	2.699695e-01	1.680822e-03	1.680822e-03
9.400000e-01	9.600000e-01	2.486109e-01	1.612963e-03	1.612963e-03
9.600000e-01	9.800000e-01	2.302976e-01	1.552420e-03	1.552420e-03
9.800000e-01	1.000000e+00	2.134389e-01	1.494518e-03	1.494518e-03
1.000000e+00	1.020000e+00	1.958268e-01	1.431530e-03	1.431530e-03
1.020000e+00	1.040000e+00	1.838342e-01	1.387003e-03	1.387003e-03
1.040000e+00	1.060000e+00	1.695812e-01	1.332150e-03	1.332150e-03
1.060000e+00	1.080000e+00	1.529527e-01	1.265153e-03	1.265153e-03
1.080000e+00	1.100000e+00	1.433670e-01	1.224867e-03	1.224867e-03
1.100000e+00	1.120000e+00	1.305058e-01	1.168636e-03	1.168636e-03
1.120000e+00	1.140000e+00	1.210981e-01	1.125727e-03	1.125727e-03
1.140000e+00	1.160000e+00	1.126739e-01	1.085865e-03	1.085865e-03
1.160000e+00	1.180000e+00	1.019580e-01	1.032940e-03	1.032940e-03
1.180000e+00	1.200000e+00	9.549080e-02	9.996434e-04	9.996434e-04
1.200000e+00	1.220000e+00	8.667950e-02	9.524068e-04	9.524068e-04
1.220000e+00	1.240000e+00	7.935415e-02	9.112745e-04	9.112745e-04
1.240000e+00	1.260000e+00	7.249975e-02	8.710290e-04	8.710290e-04
1.260000e+00	1.280000e+00	6.841850e-02	8.461573e-04	8.461573e-04
1.280000e+00	1.300000e+00	6.202455e-02	8.056494e-04	8.056494e-04
1.300000e+00	1.320000e+00	5.747240e-02	7.755216e-04	7.755216e-04
1.320000e+00	1.340000e+00	5.164350e-02	7.351437e-04	7.351437e-04
1.340000e+00	1.360000e+00	4.870292e-02	7.139074e-04	7.139074e-04
1.360000e+00	1.380000e+00	4.427634e-02	6.806912e-04	6.806912e-04
1.380000e+00	1.400000e+00	3.983928e-02	6.456841e-04	6.456841e-04
1.400000e+00	1.420000e+00	3.725449e-02	6.243867e-04	6.243867e-04
1.420000e+00	1.440000e+00	3.398949e-02	5.963988e-04	5.963988e-04
1.440000e+00	1.460000e+00	3.210584e-02	5.796374e-04	5.796374e-04
1.460000e+00	1.480000e+00	2.919664e-02	5.527527e-04	5.527527e-04
1.480000e+00	1.500000e+00	2.555491e-02	5.171320e-04	5.171320e-04
1.500000e+00	1.520000e+00	2.428867e-02	5.041575e-04	5.041575e-04
1.520000e+00	1.540000e+00	2.246781e-02	4.848916e-04	4.848916e-04
1.540000e+00	1.560000e+00	2.007138e-02	4.583033e-04	4.583033e-04
1.560000e+00	1.580000e+00	1.835516e-02	4.382717e-04	4.382717e-04
1.580000e+00	1.600000e+00	1.776914e-02	4.312186e-04	4.312186e-04
1.600000e+00	1.620000e+00	1.605292e-02	4.098655e-04	4.098655e-04
1.620000e+00	1.640000e+00	1.446228e-02	3.890297e-04	3.890297e-04
1.640000e+00	1.660000e+00	1.324837e-02	3.723450e-04	3.723450e-04
1.660000e+00	1.680000e+00	1.196120e-02	3.537951e-04	3.537951e-04
1.680000e+00	1.700000e+00	1.101937e-02	3.395806e-04	3.395806e-04
1.700000e+00	1.720000e+00	9.993830e-03	3.233928e-04	3.233928e-04
1.720000e+00	1.740000e+00	8.622950e-03	3.003947e-04	3.003947e-04
1.740000e+00	1.760000e+00	8.602020e-03	3.000299e-04	3.000299e-04
1.760000e+00	1.780000e+00	7.859025e-03	2.867798e-04	2.867798e-04
1.780000e+00	1.800000e+00	6.917195e-03	2.690478e-04	2.690478e-04
1.800000e+00	1.820000e+00	6.812550e-03	2.670049e-04	2.670049e-04
1.820000e+00	1.840000e+00	5.630035e-03	2.427280e-04	2.427280e-04
1.840000e+00	1.860000e+00	5.567245e-03	2.413707e-04	2.413707e-04
1.860000e+00	1.880000e+00	4.981219e-03	2.283138e-04	2.283138e-04
1.880000e+00	1.900000e+00	4.384728e-03	2.142080e-04	2.142080e-04
1.900000e+00	1.920000e+00	3.892885e-03	2.018367e-04	2.018367e-04
1.920000e+00	1.940000e+00	4.049856e-03	2.058658e-04	2.058658e-04
1.940000e+00	1.960000e+00	3.170818e-03	1.821587e-04	1.821587e-04
1.960000e+00	1.980000e+00	3.348718e-03	1.871991e-04	1.871991e-04
1.980000e+00	2.000000e+00	2.992917e-03	1.769749e-04	1.769749e-04
# END HISTOGRAM



==> images/hadronScatterToyModel/pTpiToyCollFlow-ref1.dat <==
# BEGIN PLOT
PlotSize=10.0,6.5
DrawOnly=oldNoColl oldColl
Title=$\pi^\pm,~\pi^0$ transverse momentum
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
XMax=1.5
YMin=0.0001
YMax=2.9
LogY=0
MainPlot=0
RatioPlot=1
RatioPlotSameStyle=1
RatioPlotReference=oldNoColl
RatioPlotYMin=0.2
RatioPlotYMax=2.3
RatioPlotYLabel=w/wo (Gaussian)
Legend=0
LegendXPos=0.35
LegendYPos=0.95
TopMargin=-0.04
BottomMargin=-0.04
RatioPlotYSize=3.0
# END PLOT

# BEGIN HISTOGRAM oldNoColl
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00    2.000000e-02    9.144320e-02    5.170907e-04    5.170907e-04
2.000000e-02    4.000000e-02    2.751249e-01    8.969246e-04    8.969246e-04
4.000000e-02    6.000000e-02    4.561254e-01    1.154870e-03    1.154870e-03
6.000000e-02    8.000000e-02    6.320995e-01    1.359514e-03    1.359514e-03
8.000000e-02    1.000000e-01    7.971580e-01    1.526733e-03    1.526733e-03
1.000000e-01    1.200000e-01    9.600150e-01    1.675444e-03    1.675444e-03
1.200000e-01    1.400000e-01    1.108900e+00    1.800683e-03    1.800683e-03
1.400000e-01    1.600000e-01    1.248307e+00    1.910520e-03    1.910520e-03
1.600000e-01    1.800000e-01    1.369455e+00    2.001082e-03    2.001082e-03
1.800000e-01    2.000000e-01    1.481141e+00    2.081082e-03    2.081082e-03
2.000000e-01    2.200000e-01    1.580749e+00    2.149920e-03    2.149920e-03
2.200000e-01    2.400000e-01    1.661048e+00    2.203850e-03    2.203850e-03
2.400000e-01    2.600000e-01    1.728111e+00    2.247898e-03    2.247898e-03
2.600000e-01    2.800000e-01    1.776056e+00    2.278869e-03    2.278869e-03
2.800000e-01    3.000000e-01    1.810118e+00    2.300617e-03    2.300617e-03
3.000000e-01    3.200000e-01    1.836317e+00    2.317207e-03    2.317207e-03
3.200000e-01    3.400000e-01    1.839042e+00    2.318926e-03    2.318926e-03
3.400000e-01    3.600000e-01    1.830081e+00    2.313268e-03    2.313268e-03
3.600000e-01    3.800000e-01    1.813679e+00    2.302880e-03    2.302880e-03
3.800000e-01    4.000000e-01    1.781799e+00    2.282550e-03    2.282550e-03
4.000000e-01    4.200000e-01    1.735526e+00    2.252717e-03    2.252717e-03
4.200000e-01    4.400000e-01    1.686961e+00    2.220974e-03    2.220974e-03
4.400000e-01    4.600000e-01    1.626708e+00    2.180950e-03    2.180950e-03
4.600000e-01    4.800000e-01    1.560245e+00    2.135932e-03    2.135932e-03
4.800000e-01    5.000000e-01    1.485521e+00    2.084157e-03    2.084157e-03
5.000000e-01    5.200000e-01    1.412804e+00    2.032506e-03    2.032506e-03
5.200000e-01    5.400000e-01    1.334016e+00    1.975020e-03    1.975020e-03
5.400000e-01    5.600000e-01    1.251713e+00    1.913125e-03    1.913125e-03
5.600000e-01    5.800000e-01    1.170142e+00    1.849738e-03    1.849738e-03
5.800000e-01    6.000000e-01    1.088681e+00    1.784190e-03    1.784190e-03
6.000000e-01    6.200000e-01    1.007088e+00    1.716030e-03    1.716030e-03
6.200000e-01    6.400000e-01    9.276925e-01    1.646997e-03    1.646997e-03
6.400000e-01    6.600000e-01    8.514075e-01    1.577828e-03    1.577828e-03
6.600000e-01    6.800000e-01    7.790785e-01    1.509321e-03    1.509321e-03
6.800000e-01    7.000000e-01    7.053725e-01    1.436151e-03    1.436151e-03
7.000000e-01    7.200000e-01    6.369735e-01    1.364746e-03    1.364746e-03
7.200000e-01    7.400000e-01    5.750810e-01    1.296747e-03    1.296747e-03
7.400000e-01    7.600000e-01    5.138430e-01    1.225762e-03    1.225762e-03
7.600000e-01    7.800000e-01    4.608155e-01    1.160792e-03    1.160792e-03
7.800000e-01    8.000000e-01    4.101040e-01    1.095060e-03    1.095060e-03
8.000000e-01    8.200000e-01    3.616646e-01    1.028357e-03    1.028357e-03
8.200000e-01    8.400000e-01    3.190848e-01    9.659264e-04    9.659264e-04
8.400000e-01    8.600000e-01    2.798502e-01    9.045941e-04    9.045941e-04
8.600000e-01    8.800000e-01    2.444665e-01    8.454747e-04    8.454747e-04
8.800000e-01    9.000000e-01    2.150303e-01    7.929407e-04    7.929407e-04
9.000000e-01    9.200000e-01    1.858133e-01    7.371051e-04    7.371051e-04
9.200000e-01    9.400000e-01    1.607749e-01    6.856462e-04    6.856462e-04
9.400000e-01    9.600000e-01    1.397160e-01    6.391666e-04    6.391666e-04
9.600000e-01    9.800000e-01    1.203911e-01    5.933188e-04    5.933188e-04
9.800000e-01    1.000000e+00    1.016130e-01    5.450867e-04    5.450867e-04
1.000000e+00    1.020000e+00    8.715950e-02    5.048336e-04    5.048336e-04
1.020000e+00    1.040000e+00    7.432595e-02    4.661880e-04    4.661880e-04
1.040000e+00    1.060000e+00    6.397195e-02    4.324996e-04    4.324996e-04
1.060000e+00    1.080000e+00    5.400975e-02    3.973993e-04    3.973993e-04
1.080000e+00    1.100000e+00    4.545405e-02    3.645669e-04    3.645669e-04
1.100000e+00    1.120000e+00    3.841299e-02    3.351429e-04    3.351429e-04
1.120000e+00    1.140000e+00    3.229884e-02    3.073155e-04    3.073155e-04
1.140000e+00    1.160000e+00    2.748881e-02    2.835104e-04    2.835104e-04
1.160000e+00    1.180000e+00    2.300919e-02    2.593831e-04    2.593831e-04
1.180000e+00    1.200000e+00    1.956761e-02    2.391993e-04    2.391993e-04
1.200000e+00    1.220000e+00    1.650615e-02    2.196918e-04    2.196918e-04
1.220000e+00    1.240000e+00    1.371370e-02    2.002480e-04    2.002480e-04
1.240000e+00    1.260000e+00    1.149436e-02    1.833300e-04    1.833300e-04
1.260000e+00    1.280000e+00    9.874450e-03    1.699212e-04    1.699212e-04
1.280000e+00    1.300000e+00    8.213600e-03    1.549736e-04    1.549736e-04
1.300000e+00    1.320000e+00    6.976735e-03    1.428292e-04    1.428292e-04
1.320000e+00    1.340000e+00    5.713555e-03    1.292541e-04    1.292541e-04
1.340000e+00    1.360000e+00    4.997168e-03    1.208796e-04    1.208796e-04
1.360000e+00    1.380000e+00    4.500083e-03    1.147100e-04    1.147100e-04
1.380000e+00    1.400000e+00    3.587785e-03    1.024246e-04    1.024246e-04
1.400000e+00    1.420000e+00    3.017599e-03    9.393377e-05    9.393377e-05
1.420000e+00    1.440000e+00    2.538058e-03    8.614732e-05    8.614732e-05
1.440000e+00    1.460000e+00    2.347996e-03    8.285899e-05    8.285899e-05
1.460000e+00    1.480000e+00    1.947404e-03    7.546039e-05    7.546039e-05
1.480000e+00    1.500000e+00    1.739798e-03    7.132477e-05    7.132477e-05
1.500000e+00    1.520000e+00    1.432775e-03    6.472617e-05    6.472617e-05
1.520000e+00    1.540000e+00    1.353826e-03    6.291764e-05    6.291764e-05
1.540000e+00    1.560000e+00    1.233941e-03    6.006730e-05    6.006730e-05
1.560000e+00    1.580000e+00    9.473860e-04    5.263255e-05    5.263255e-05
1.580000e+00    1.600000e+00    8.070325e-04    4.857764e-05    4.857764e-05
1.600000e+00    1.620000e+00    7.894880e-04    4.804672e-05    4.804672e-05
1.620000e+00    1.640000e+00    6.462105e-04    4.346884e-05    4.346884e-05
1.640000e+00    1.660000e+00    6.929950e-04    4.501488e-05    4.501488e-05
1.660000e+00    1.680000e+00    5.204775e-04    3.901143e-05    3.901143e-05
1.680000e+00    1.700000e+00    4.590728e-04    3.663800e-05    3.663800e-05
1.700000e+00    1.720000e+00    4.327565e-04    3.557237e-05    3.557237e-05
1.720000e+00    1.740000e+00    3.625798e-04    3.256062e-05    3.256062e-05
1.740000e+00    1.760000e+00    2.807069e-04    2.864953e-05    2.864953e-05
1.760000e+00    1.780000e+00    2.777829e-04    2.849993e-05    2.849993e-05
1.780000e+00    1.800000e+00    2.514666e-04    2.711634e-05    2.711634e-05
1.800000e+00    1.820000e+00    2.076061e-04    2.463832e-05    2.463832e-05
1.820000e+00    1.840000e+00    1.871379e-04    2.339224e-05    2.339224e-05
1.840000e+00    1.860000e+00    1.345054e-04    1.983174e-05    1.983174e-05
1.860000e+00    1.880000e+00    1.578977e-04    2.148715e-05    2.148715e-05
1.880000e+00    1.900000e+00    1.286573e-04    1.939582e-05    1.939582e-05
1.900000e+00    1.920000e+00    1.286573e-04    1.939582e-05    1.939582e-05
1.920000e+00    1.940000e+00    8.772090e-05    1.601558e-05    1.601558e-05
1.940000e+00    1.960000e+00    8.187285e-05    1.547252e-05    1.547252e-05
1.960000e+00    1.980000e+00    5.263255e-05    1.240561e-05    1.240561e-05
1.980000e+00    2.000000e+00    8.187285e-05    1.547252e-05    1.547252e-05
# END HISTOGRAM

# BEGIN HISTOGRAM oldColl
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00    2.000000e-02    2.390160e-01    8.358738e-04    8.358738e-04
2.000000e-02    4.000000e-02    7.024350e-01    1.432948e-03    1.432948e-03
4.000000e-02    6.000000e-02    1.116000e+00    1.806172e-03    1.806172e-03
6.000000e-02    8.000000e-02    1.468288e+00    2.071729e-03    2.071729e-03
8.000000e-02    1.000000e-01    1.746352e+00    2.259400e-03    2.259400e-03
1.000000e-01    1.200000e-01    1.954901e+00    2.390504e-03    2.390504e-03
1.200000e-01    1.400000e-01    2.093084e+00    2.473549e-03    2.473549e-03
1.400000e-01    1.600000e-01    2.172627e+00    2.520111e-03    2.520111e-03
1.600000e-01    1.800000e-01    2.205396e+00    2.539045e-03    2.539045e-03
1.800000e-01    2.000000e-01    2.202811e+00    2.537557e-03    2.537557e-03
2.000000e-01    2.200000e-01    2.172133e+00    2.519825e-03    2.519825e-03
2.200000e-01    2.400000e-01    2.108925e+00    2.482891e-03    2.482891e-03
2.400000e-01    2.600000e-01    2.035208e+00    2.439112e-03    2.439112e-03
2.600000e-01    2.800000e-01    1.947531e+00    2.385994e-03    2.385994e-03
2.800000e-01    3.000000e-01    1.856010e+00    2.329256e-03    2.329256e-03
3.000000e-01    3.200000e-01    1.758024e+00    2.266938e-03    2.266938e-03
3.200000e-01    3.400000e-01    1.656658e+00    2.200612e-03    2.200612e-03
3.400000e-01    3.600000e-01    1.555940e+00    2.132670e-03    2.132670e-03
3.600000e-01    3.800000e-01    1.454570e+00    2.062028e-03    2.062028e-03
3.800000e-01    4.000000e-01    1.360055e+00    1.993909e-03    1.993909e-03
4.000000e-01    4.200000e-01    1.268633e+00    1.925729e-03    1.925729e-03
4.200000e-01    4.400000e-01    1.175626e+00    1.853795e-03    1.853795e-03
4.400000e-01    4.600000e-01    1.091302e+00    1.786075e-03    1.786075e-03
4.600000e-01    4.800000e-01    1.017419e+00    1.724555e-03    1.724555e-03
4.800000e-01    5.000000e-01    9.371570e-01    1.655134e-03    1.655134e-03
5.000000e-01    5.200000e-01    8.648030e-01    1.589958e-03    1.589958e-03
5.200000e-01    5.400000e-01    8.025335e-01    1.531647e-03    1.531647e-03
5.400000e-01    5.600000e-01    7.397260e-01    1.470492e-03    1.470492e-03
5.600000e-01    5.800000e-01    6.863110e-01    1.416406e-03    1.416406e-03
5.800000e-01    6.000000e-01    6.350910e-01    1.362527e-03    1.362527e-03
6.000000e-01    6.200000e-01    5.855755e-01    1.308334e-03    1.308334e-03
6.200000e-01    6.400000e-01    5.396265e-01    1.255954e-03    1.255954e-03
6.400000e-01    6.600000e-01    5.006545e-01    1.209752e-03    1.209752e-03
6.600000e-01    6.800000e-01    4.590636e-01    1.158413e-03    1.158413e-03
6.800000e-01    7.000000e-01    4.246287e-01    1.114120e-03    1.114120e-03
7.000000e-01    7.200000e-01    3.891998e-01    1.066629e-03    1.066629e-03
7.200000e-01    7.400000e-01    3.613361e-01    1.027739e-03    1.027739e-03
7.400000e-01    7.600000e-01    3.304850e-01    9.828858e-04    9.828858e-04
7.600000e-01    7.800000e-01    3.044278e-01    9.433425e-04    9.433425e-04
7.800000e-01    8.000000e-01    2.795487e-01    9.039740e-04    9.039740e-04
8.000000e-01    8.200000e-01    2.548070e-01    8.630439e-04    8.630439e-04
8.200000e-01    8.400000e-01    2.350464e-01    8.289035e-04    8.289035e-04
8.400000e-01    8.600000e-01    2.137277e-01    7.904194e-04    7.904194e-04
8.600000e-01    8.800000e-01    1.966856e-01    7.582518e-04    7.582518e-04
8.800000e-01    9.000000e-01    1.796026e-01    7.245752e-04    7.245752e-04
9.000000e-01    9.200000e-01    1.632386e-01    6.907784e-04    6.907784e-04
9.200000e-01    9.400000e-01    1.500581e-01    6.623032e-04    6.623032e-04
9.400000e-01    9.600000e-01    1.348342e-01    6.278085e-04    6.278085e-04
9.600000e-01    9.800000e-01    1.234104e-01    6.006247e-04    6.006247e-04
9.800000e-01    1.000000e+00    1.109080e-01    5.693885e-04    5.693885e-04
1.000000e+00    1.020000e+00    1.016123e-01    5.450050e-04    5.450050e-04
1.020000e+00    1.040000e+00    9.219685e-02    5.191409e-04    5.191409e-04
1.040000e+00    1.060000e+00    8.240715e-02    4.908057e-04    4.908057e-04
1.060000e+00    1.080000e+00    7.545585e-02    4.696492e-04    4.696492e-04
1.080000e+00    1.100000e+00    6.740540e-02    4.438892e-04    4.438892e-04
1.100000e+00    1.120000e+00    6.188060e-02    4.253089e-04    4.253089e-04
1.120000e+00    1.140000e+00    5.530640e-02    4.020822e-04    4.020822e-04
1.140000e+00    1.160000e+00    4.956530e-02    3.806414e-04    3.806414e-04
1.160000e+00    1.180000e+00    4.475376e-02    3.616945e-04    3.616945e-04
1.180000e+00    1.200000e+00    3.997729e-02    3.418487e-04    3.418487e-04
1.200000e+00    1.220000e+00    3.596670e-02    3.242481e-04    3.242481e-04
1.220000e+00    1.240000e+00    3.283598e-02    3.098148e-04    3.098148e-04
1.240000e+00    1.260000e+00    2.957665e-02    2.940368e-04    2.940368e-04
1.260000e+00    1.280000e+00    2.654532e-02    2.785615e-04    2.785615e-04
1.280000e+00    1.300000e+00    2.387062e-02    2.641551e-04    2.641551e-04
1.300000e+00    1.320000e+00    2.144438e-02    2.503710e-04    2.503710e-04
1.320000e+00    1.340000e+00    1.895969e-02    2.354197e-04    2.354197e-04
1.340000e+00    1.360000e+00    1.746887e-02    2.259746e-04    2.259746e-04
1.360000e+00    1.380000e+00    1.575005e-02    2.145696e-04    2.145696e-04
1.380000e+00    1.400000e+00    1.451647e-02    2.059954e-04    2.059954e-04
1.400000e+00    1.420000e+00    1.310458e-02    1.957215e-04    1.957215e-04
1.420000e+00    1.440000e+00    1.145006e-02    1.829494e-04    1.829494e-04
1.440000e+00    1.460000e+00    1.053803e-02    1.755120e-04    1.755120e-04
1.460000e+00    1.480000e+00    8.895210e-03    1.612521e-04    1.612521e-04
1.480000e+00    1.500000e+00    8.363195e-03    1.563555e-04    1.563555e-04
1.500000e+00    1.520000e+00    7.544705e-03    1.485075e-04    1.485075e-04
1.520000e+00    1.540000e+00    6.802220e-03    1.410108e-04    1.410108e-04
1.540000e+00    1.560000e+00    6.162045e-03    1.342115e-04    1.342115e-04
1.560000e+00    1.580000e+00    5.764495e-03    1.298099e-04    1.298099e-04
1.580000e+00    1.600000e+00    4.957699e-03    1.203836e-04    1.203836e-04
1.600000e+00    1.620000e+00    4.580610e-03    1.157148e-04    1.157148e-04
1.620000e+00    1.640000e+00    4.042747e-03    1.087090e-04    1.087090e-04
1.640000e+00    1.660000e+00    3.805969e-03    1.054775e-04    1.054775e-04
1.660000e+00    1.680000e+00    3.306107e-03    9.830726e-05    9.830726e-05
1.680000e+00    1.700000e+00    2.914402e-03    9.230004e-05    9.230004e-05
1.700000e+00    1.720000e+00    2.744858e-03    8.957507e-05    8.957507e-05
1.720000e+00    1.740000e+00    2.470080e-03    8.497333e-05    8.497333e-05
1.740000e+00    1.760000e+00    2.186532e-03    7.994755e-05    7.994755e-05
1.760000e+00    1.780000e+00    2.046220e-03    7.733985e-05    7.733985e-05
1.780000e+00    1.800000e+00    1.771442e-03    7.195992e-05    7.195992e-05
1.800000e+00    1.820000e+00    1.517126e-03    6.659444e-05    6.659444e-05
1.820000e+00    1.840000e+00    1.517126e-03    6.659444e-05    6.659444e-05
1.840000e+00    1.860000e+00    1.245271e-03    6.033357e-05    6.033357e-05
1.860000e+00    1.880000e+00    1.274503e-03    6.103761e-05    6.103761e-05
1.880000e+00    1.900000e+00    1.002648e-03    5.413790e-05    5.413790e-05
1.900000e+00    1.920000e+00    1.040649e-03    5.515428e-05    5.515428e-05
1.920000e+00    1.940000e+00    8.915675e-04    5.105100e-05    5.105100e-05
1.940000e+00    1.960000e+00    8.038720e-04    4.847532e-05    4.847532e-05
1.960000e+00    1.980000e+00    7.687940e-04    4.740588e-05    4.740588e-05
1.980000e+00    2.000000e+00    7.249465e-04    4.603415e-05    4.603415e-05
# END HISTOGRAM

# BEGIN HISTOGRAM newNoColl
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00	2.000000e-02	2.830305e-01	7.914994e-04	7.914994e-04
2.000000e-02	4.000000e-02	7.819930e-01	1.315635e-03	1.315635e-03
4.000000e-02	6.000000e-02	1.180557e+00	1.616506e-03	1.616506e-03
6.000000e-02	8.000000e-02	1.492820e+00	1.817764e-03	1.817764e-03
8.000000e-02	1.000000e-01	1.728354e+00	1.955917e-03	1.955917e-03
1.000000e-01	1.200000e-01	1.902300e+00	2.051981e-03	2.051981e-03
1.200000e-01	1.400000e-01	2.020420e+00	2.114729e-03	2.114729e-03
1.400000e-01	1.600000e-01	2.090976e+00	2.151337e-03	2.151337e-03
1.600000e-01	1.800000e-01	2.126110e+00	2.169336e-03	2.169336e-03
1.800000e-01	2.000000e-01	2.124981e+00	2.168760e-03	2.168760e-03
2.000000e-01	2.200000e-01	2.098670e+00	2.155292e-03	2.155292e-03
2.200000e-01	2.400000e-01	2.056110e+00	2.133325e-03	2.133325e-03
2.400000e-01	2.600000e-01	1.994091e+00	2.100905e-03	2.100905e-03
2.600000e-01	2.800000e-01	1.921654e+00	2.062394e-03	2.062394e-03
2.800000e-01	3.000000e-01	1.841475e+00	2.018909e-03	2.018909e-03
3.000000e-01	3.200000e-01	1.753780e+00	1.970251e-03	1.970251e-03
3.200000e-01	3.400000e-01	1.666659e+00	1.920691e-03	1.920691e-03
3.400000e-01	3.600000e-01	1.575156e+00	1.867221e-03	1.867221e-03
3.600000e-01	3.800000e-01	1.482715e+00	1.811602e-03	1.811602e-03
3.800000e-01	4.000000e-01	1.391276e+00	1.754853e-03	1.754853e-03
4.000000e-01	4.200000e-01	1.303991e+00	1.698914e-03	1.698914e-03
4.200000e-01	4.400000e-01	1.215544e+00	1.640285e-03	1.640285e-03
4.400000e-01	4.600000e-01	1.134683e+00	1.584788e-03	1.584788e-03
4.600000e-01	4.800000e-01	1.052669e+00	1.526440e-03	1.526440e-03
4.800000e-01	5.000000e-01	9.786485e-01	1.471795e-03	1.471795e-03
5.000000e-01	5.200000e-01	9.060900e-01	1.416184e-03	1.416184e-03
5.200000e-01	5.400000e-01	8.369395e-01	1.361072e-03	1.361072e-03
5.400000e-01	5.600000e-01	7.737660e-01	1.308696e-03	1.308696e-03
5.600000e-01	5.800000e-01	7.120175e-01	1.255392e-03	1.255392e-03
5.800000e-01	6.000000e-01	6.576400e-01	1.206502e-03	1.206502e-03
6.000000e-01	6.200000e-01	6.051570e-01	1.157359e-03	1.157359e-03
6.200000e-01	6.400000e-01	5.549405e-01	1.108300e-03	1.108300e-03
6.400000e-01	6.600000e-01	5.085910e-01	1.061007e-03	1.061007e-03
6.600000e-01	6.800000e-01	4.666177e-01	1.016283e-03	1.016283e-03
6.800000e-01	7.000000e-01	4.275948e-01	9.728596e-04	9.728596e-04
7.000000e-01	7.200000e-01	3.929145e-01	9.325735e-04	9.325735e-04
7.200000e-01	7.400000e-01	3.575924e-01	8.896683e-04	8.896683e-04
7.400000e-01	7.600000e-01	3.265888e-01	8.502264e-04	8.502264e-04
7.600000e-01	7.800000e-01	2.983607e-01	8.126524e-04	8.126524e-04
7.800000e-01	8.000000e-01	2.720363e-01	7.759744e-04	7.759744e-04
8.000000e-01	8.200000e-01	2.491981e-01	7.426879e-04	7.426879e-04
8.200000e-01	8.400000e-01	2.251091e-01	7.058794e-04	7.058794e-04
8.400000e-01	8.600000e-01	2.060138e-01	6.752774e-04	6.752774e-04
8.600000e-01	8.800000e-01	1.870180e-01	6.433922e-04	6.433922e-04
8.800000e-01	9.000000e-01	1.705877e-01	6.144801e-04	6.144801e-04
9.000000e-01	9.200000e-01	1.552042e-01	5.861190e-04	5.861190e-04
9.200000e-01	9.400000e-01	1.402104e-01	5.570884e-04	5.570884e-04
9.400000e-01	9.600000e-01	1.275340e-01	5.313088e-04	5.313088e-04
9.600000e-01	9.800000e-01	1.163672e-01	5.075155e-04	5.075155e-04
9.800000e-01	1.000000e+00	1.053819e-01	4.829665e-04	4.829665e-04
1.000000e+00	1.020000e+00	9.587300e-02	4.606617e-04	4.606617e-04
1.020000e+00	1.040000e+00	8.733355e-02	4.396676e-04	4.396676e-04
1.040000e+00	1.060000e+00	7.909065e-02	4.184047e-04	4.184047e-04
1.060000e+00	1.080000e+00	7.170000e-02	3.983763e-04	3.983763e-04
1.080000e+00	1.100000e+00	6.467675e-02	3.783625e-04	3.783625e-04
1.100000e+00	1.120000e+00	5.874915e-02	3.606075e-04	3.606075e-04
1.120000e+00	1.140000e+00	5.346345e-02	3.440032e-04	3.440032e-04
1.140000e+00	1.160000e+00	4.771072e-02	3.249690e-04	3.249690e-04
1.160000e+00	1.180000e+00	4.360700e-02	3.106791e-04	3.106791e-04
1.180000e+00	1.200000e+00	3.880162e-02	2.930616e-04	2.930616e-04
1.200000e+00	1.220000e+00	3.572715e-02	2.812116e-04	2.812116e-04
1.220000e+00	1.240000e+00	3.217015e-02	2.668459e-04	2.668459e-04
1.240000e+00	1.260000e+00	2.907576e-02	2.536878e-04	2.536878e-04
1.260000e+00	1.280000e+00	2.687117e-02	2.438806e-04	2.438806e-04
1.280000e+00	1.300000e+00	2.390295e-02	2.300169e-04	2.300169e-04
1.300000e+00	1.320000e+00	2.180460e-02	2.196889e-04	2.196889e-04
1.320000e+00	1.340000e+00	1.966642e-02	2.086396e-04	2.086396e-04
1.340000e+00	1.360000e+00	1.790009e-02	1.990497e-04	1.990497e-04
1.360000e+00	1.380000e+00	1.652113e-02	1.912290e-04	1.912290e-04
1.380000e+00	1.400000e+00	1.472381e-02	1.805278e-04	1.805278e-04
1.400000e+00	1.420000e+00	1.356396e-02	1.732716e-04	1.732716e-04
1.420000e+00	1.440000e+00	1.201898e-02	1.631052e-04	1.631052e-04
1.440000e+00	1.460000e+00	1.078831e-02	1.545293e-04	1.545293e-04
1.460000e+00	1.480000e+00	9.721435e-03	1.466895e-04	1.466895e-04
1.480000e+00	1.500000e+00	8.937875e-03	1.406537e-04	1.406537e-04
1.500000e+00	1.520000e+00	8.092340e-03	1.338354e-04	1.338354e-04
1.520000e+00	1.540000e+00	7.372970e-03	1.277483e-04	1.277483e-04
1.540000e+00	1.560000e+00	6.919215e-03	1.237549e-04	1.237549e-04
1.560000e+00	1.580000e+00	5.951945e-03	1.147792e-04	1.147792e-04
1.580000e+00	1.600000e+00	5.473840e-03	1.100728e-04	1.100728e-04
1.600000e+00	1.620000e+00	4.980242e-03	1.049927e-04	1.049927e-04
1.620000e+00	1.640000e+00	4.406961e-03	9.876511e-05	9.876511e-05
1.640000e+00	1.660000e+00	4.134707e-03	9.566573e-05	9.566573e-05
1.660000e+00	1.680000e+00	3.838106e-03	9.217062e-05	9.217062e-05
1.680000e+00	1.700000e+00	3.417553e-03	8.697444e-05	8.697444e-05
1.700000e+00	1.720000e+00	3.163007e-03	8.367276e-05	8.367276e-05
1.720000e+00	1.740000e+00	2.715892e-03	7.753365e-05	7.753365e-05
1.740000e+00	1.760000e+00	2.503401e-03	7.443878e-05	7.443878e-05
1.760000e+00	1.780000e+00	2.233362e-03	7.030942e-05	7.030942e-05
1.780000e+00	1.800000e+00	1.998737e-03	6.651381e-05	6.651381e-05
1.800000e+00	1.820000e+00	1.859290e-03	6.415162e-05	6.415162e-05
1.820000e+00	1.840000e+00	1.677788e-03	6.094001e-05	6.094001e-05
1.840000e+00	1.860000e+00	1.478578e-03	5.720793e-05	5.720793e-05
1.860000e+00	1.880000e+00	1.471938e-03	5.707931e-05	5.707931e-05
1.880000e+00	1.900000e+00	1.398894e-03	5.564504e-05	5.564504e-05
1.900000e+00	1.920000e+00	1.135495e-03	5.013335e-05	5.013335e-05
1.920000e+00	1.940000e+00	1.038104e-03	4.793518e-05	4.793518e-05
1.940000e+00	1.960000e+00	9.451395e-04	4.573850e-05	4.573850e-05
1.960000e+00	1.980000e+00	8.765225e-04	4.404692e-05	4.404692e-05
1.980000e+00	2.000000e+00	7.392895e-04	4.045211e-05	4.045211e-05
# END HISTOGRAM

# BEGIN HISTOGRAM newColl
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00	2.000000e-02	2.938928e-01	8.065645e-04	8.065645e-04
2.000000e-02	4.000000e-02	8.537260e-01	1.374687e-03	1.374687e-03
4.000000e-02	6.000000e-02	1.340362e+00	1.722485e-03	1.722485e-03
6.000000e-02	8.000000e-02	1.732932e+00	1.958553e-03	1.958553e-03
8.000000e-02	1.000000e-01	2.029831e+00	2.119700e-03	2.119700e-03
1.000000e-01	1.200000e-01	2.217863e+00	2.215705e-03	2.215705e-03
1.200000e-01	1.400000e-01	2.331644e+00	2.271829e-03	2.271829e-03
1.400000e-01	1.600000e-01	2.377542e+00	2.294080e-03	2.294080e-03
1.600000e-01	1.800000e-01	2.362145e+00	2.286640e-03	2.286640e-03
1.800000e-01	2.000000e-01	2.319369e+00	2.265841e-03	2.265841e-03
2.000000e-01	2.200000e-01	2.243173e+00	2.228312e-03	2.228312e-03
2.200000e-01	2.400000e-01	2.146806e+00	2.179922e-03	2.179922e-03
2.400000e-01	2.600000e-01	2.046919e+00	2.128604e-03	2.128604e-03
2.600000e-01	2.800000e-01	1.927051e+00	2.065338e-03	2.065338e-03
2.800000e-01	3.000000e-01	1.814909e+00	2.004342e-03	2.004342e-03
3.000000e-01	3.200000e-01	1.696306e+00	1.937745e-03	1.937745e-03
3.200000e-01	3.400000e-01	1.584042e+00	1.872526e-03	1.872526e-03
3.400000e-01	3.600000e-01	1.470877e+00	1.804399e-03	1.804399e-03
3.600000e-01	3.800000e-01	1.364743e+00	1.738082e-03	1.738082e-03
3.800000e-01	4.000000e-01	1.263739e+00	1.672527e-03	1.672527e-03
4.000000e-01	4.200000e-01	1.168865e+00	1.608520e-03	1.608520e-03
4.200000e-01	4.400000e-01	1.084351e+00	1.549279e-03	1.549279e-03
4.400000e-01	4.600000e-01	9.966215e-01	1.485285e-03	1.485285e-03
4.600000e-01	4.800000e-01	9.167765e-01	1.424545e-03	1.424545e-03
4.800000e-01	5.000000e-01	8.435810e-01	1.366495e-03	1.366495e-03
5.000000e-01	5.200000e-01	7.768450e-01	1.311329e-03	1.311329e-03
5.200000e-01	5.400000e-01	7.152950e-01	1.258308e-03	1.258308e-03
5.400000e-01	5.600000e-01	6.596240e-01	1.208350e-03	1.208350e-03
5.600000e-01	5.800000e-01	6.051975e-01	1.157426e-03	1.157426e-03
5.800000e-01	6.000000e-01	5.541285e-01	1.107516e-03	1.107516e-03
6.000000e-01	6.200000e-01	5.095145e-01	1.061996e-03	1.061996e-03
6.200000e-01	6.400000e-01	4.691638e-01	1.019077e-03	1.019077e-03
6.400000e-01	6.600000e-01	4.321821e-01	9.780881e-04	9.780881e-04
6.600000e-01	6.800000e-01	3.988195e-01	9.395778e-04	9.395778e-04
6.800000e-01	7.000000e-01	3.637768e-01	8.973504e-04	8.973504e-04
7.000000e-01	7.200000e-01	3.331966e-01	8.588056e-04	8.588056e-04
7.200000e-01	7.400000e-01	3.086262e-01	8.265345e-04	8.265345e-04
7.400000e-01	7.600000e-01	2.812933e-01	7.890859e-04	7.890859e-04
7.600000e-01	7.800000e-01	2.588767e-01	7.569916e-04	7.569916e-04
7.800000e-01	8.000000e-01	2.376908e-01	7.253553e-04	7.253553e-04
8.000000e-01	8.200000e-01	2.185946e-01	6.956075e-04	6.956075e-04
8.200000e-01	8.400000e-01	2.009592e-01	6.669580e-04	6.669580e-04
8.400000e-01	8.600000e-01	1.851346e-01	6.401597e-04	6.401597e-04
8.600000e-01	8.800000e-01	1.691461e-01	6.118932e-04	6.118932e-04
8.800000e-01	9.000000e-01	1.562743e-01	5.881503e-04	5.881503e-04
9.000000e-01	9.200000e-01	1.440754e-01	5.647283e-04	5.647283e-04
9.200000e-01	9.400000e-01	1.320559e-01	5.406591e-04	5.406591e-04
9.400000e-01	9.600000e-01	1.205808e-01	5.166348e-04	5.166348e-04
9.600000e-01	9.800000e-01	1.115916e-01	4.970046e-04	4.970046e-04
9.800000e-01	1.000000e+00	1.017635e-01	4.746140e-04	4.746140e-04
1.000000e+00	1.020000e+00	9.319485e-02	4.541930e-04	4.541930e-04
1.020000e+00	1.040000e+00	8.641250e-02	4.373538e-04	4.373538e-04
1.040000e+00	1.060000e+00	7.892185e-02	4.179682e-04	4.179682e-04
1.060000e+00	1.080000e+00	7.254020e-02	4.007135e-04	4.007135e-04
1.080000e+00	1.100000e+00	6.573795e-02	3.814632e-04	3.814632e-04
1.100000e+00	1.120000e+00	6.086150e-02	3.670422e-04	3.670422e-04
1.120000e+00	1.140000e+00	5.600940e-02	3.521074e-04	3.521074e-04
1.140000e+00	1.160000e+00	5.178155e-02	3.385572e-04	3.385572e-04
1.160000e+00	1.180000e+00	4.700913e-02	3.225787e-04	3.225787e-04
1.180000e+00	1.200000e+00	4.284102e-02	3.079459e-04	3.079459e-04
1.200000e+00	1.220000e+00	3.950077e-02	2.956973e-04	2.956973e-04
1.220000e+00	1.240000e+00	3.643944e-02	2.840079e-04	2.840079e-04
1.240000e+00	1.260000e+00	3.323422e-02	2.712297e-04	2.712297e-04
1.260000e+00	1.280000e+00	3.044293e-02	2.595899e-04	2.595899e-04
1.280000e+00	1.300000e+00	2.812092e-02	2.494935e-04	2.494935e-04
1.300000e+00	1.320000e+00	2.590073e-02	2.394421e-04	2.394421e-04
1.320000e+00	1.340000e+00	2.347690e-02	2.279633e-04	2.279633e-04
1.340000e+00	1.360000e+00	2.192298e-02	2.202898e-04	2.202898e-04
1.360000e+00	1.380000e+00	1.919590e-02	2.061336e-04	2.061336e-04
1.380000e+00	1.400000e+00	1.813560e-02	2.003598e-04	2.003598e-04
1.400000e+00	1.420000e+00	1.674107e-02	1.925024e-04	1.925024e-04
1.420000e+00	1.440000e+00	1.527348e-02	1.838712e-04	1.838712e-04
1.440000e+00	1.460000e+00	1.363988e-02	1.737600e-04	1.737600e-04
1.460000e+00	1.480000e+00	1.253754e-02	1.665907e-04	1.665907e-04
1.480000e+00	1.500000e+00	1.166540e-02	1.606920e-04	1.606920e-04
1.500000e+00	1.520000e+00	1.064938e-02	1.535348e-04	1.535348e-04
1.520000e+00	1.540000e+00	9.821515e-03	1.474463e-04	1.474463e-04
1.540000e+00	1.560000e+00	8.969300e-03	1.409042e-04	1.409042e-04
1.560000e+00	1.580000e+00	8.254325e-03	1.351715e-04	1.351715e-04
1.580000e+00	1.600000e+00	7.300285e-03	1.271202e-04	1.271202e-04
1.600000e+00	1.620000e+00	6.835440e-03	1.230064e-04	1.230064e-04
1.620000e+00	1.640000e+00	6.206790e-03	1.172136e-04	1.172136e-04
1.640000e+00	1.660000e+00	5.881400e-03	1.140998e-04	1.140998e-04
1.660000e+00	1.680000e+00	5.336865e-03	1.086895e-04	1.086895e-04
1.680000e+00	1.700000e+00	4.681655e-03	1.017992e-04	1.017992e-04
1.700000e+00	1.720000e+00	4.666161e-03	1.016306e-04	1.016306e-04
1.720000e+00	1.740000e+00	4.037513e-03	9.453694e-05	9.453694e-05
1.740000e+00	1.760000e+00	3.634647e-03	8.969653e-05	8.969653e-05
1.760000e+00	1.780000e+00	3.300401e-03	8.547280e-05	8.547280e-05
1.780000e+00	1.800000e+00	3.096754e-03	8.279383e-05	8.279383e-05
1.800000e+00	1.820000e+00	2.884254e-03	7.990268e-05	7.990268e-05
1.820000e+00	1.840000e+00	2.534513e-03	7.490174e-05	7.490174e-05
1.840000e+00	1.860000e+00	2.377351e-03	7.254228e-05	7.254228e-05
1.860000e+00	1.880000e+00	2.184773e-03	6.954207e-05	6.954207e-05
1.880000e+00	1.900000e+00	2.049746e-03	6.735883e-05	6.735883e-05
1.900000e+00	1.920000e+00	1.715500e-03	6.162258e-05	6.162258e-05
1.920000e+00	1.940000e+00	1.531775e-03	5.822937e-05	5.822937e-05
1.940000e+00	1.960000e+00	1.505213e-03	5.772229e-05	5.772229e-05
1.960000e+00	1.980000e+00	1.458728e-03	5.682400e-05	5.682400e-05
1.980000e+00	2.000000e+00	1.281644e-03	5.326333e-05	5.326333e-05
# END HISTOGRAM



==> images/hadronScatterToyModel/pTpiToyCollFlow-ref2.dat <==
# BEGIN PLOT
PlotSize=10.0,6.5
DrawOnly=newNoColl newColl
Title=$\pi^\pm,~\pi^0$ transverse momentum
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
XMax=1.5
YMin=0.0001
YMax=2.9
LogY=0
MainPlot=0
RatioPlot=1
RatioPlotSameStyle=1
RatioPlotReference=newNoColl
RatioPlotYMin=0.2
RatioPlotYMax=2.3
RatioPlotYLabel=w/wo (Thermal)
Legend=0
LegendXPos=0.35
LegendYPos=0.95
TopMargin=-0.04
RatioPlotYSize=3.0
# END PLOT

# BEGIN HISTOGRAM oldNoColl
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00    2.000000e-02    9.144320e-02    5.170907e-04    5.170907e-04
2.000000e-02    4.000000e-02    2.751249e-01    8.969246e-04    8.969246e-04
4.000000e-02    6.000000e-02    4.561254e-01    1.154870e-03    1.154870e-03
6.000000e-02    8.000000e-02    6.320995e-01    1.359514e-03    1.359514e-03
8.000000e-02    1.000000e-01    7.971580e-01    1.526733e-03    1.526733e-03
1.000000e-01    1.200000e-01    9.600150e-01    1.675444e-03    1.675444e-03
1.200000e-01    1.400000e-01    1.108900e+00    1.800683e-03    1.800683e-03
1.400000e-01    1.600000e-01    1.248307e+00    1.910520e-03    1.910520e-03
1.600000e-01    1.800000e-01    1.369455e+00    2.001082e-03    2.001082e-03
1.800000e-01    2.000000e-01    1.481141e+00    2.081082e-03    2.081082e-03
2.000000e-01    2.200000e-01    1.580749e+00    2.149920e-03    2.149920e-03
2.200000e-01    2.400000e-01    1.661048e+00    2.203850e-03    2.203850e-03
2.400000e-01    2.600000e-01    1.728111e+00    2.247898e-03    2.247898e-03
2.600000e-01    2.800000e-01    1.776056e+00    2.278869e-03    2.278869e-03
2.800000e-01    3.000000e-01    1.810118e+00    2.300617e-03    2.300617e-03
3.000000e-01    3.200000e-01    1.836317e+00    2.317207e-03    2.317207e-03
3.200000e-01    3.400000e-01    1.839042e+00    2.318926e-03    2.318926e-03
3.400000e-01    3.600000e-01    1.830081e+00    2.313268e-03    2.313268e-03
3.600000e-01    3.800000e-01    1.813679e+00    2.302880e-03    2.302880e-03
3.800000e-01    4.000000e-01    1.781799e+00    2.282550e-03    2.282550e-03
4.000000e-01    4.200000e-01    1.735526e+00    2.252717e-03    2.252717e-03
4.200000e-01    4.400000e-01    1.686961e+00    2.220974e-03    2.220974e-03
4.400000e-01    4.600000e-01    1.626708e+00    2.180950e-03    2.180950e-03
4.600000e-01    4.800000e-01    1.560245e+00    2.135932e-03    2.135932e-03
4.800000e-01    5.000000e-01    1.485521e+00    2.084157e-03    2.084157e-03
5.000000e-01    5.200000e-01    1.412804e+00    2.032506e-03    2.032506e-03
5.200000e-01    5.400000e-01    1.334016e+00    1.975020e-03    1.975020e-03
5.400000e-01    5.600000e-01    1.251713e+00    1.913125e-03    1.913125e-03
5.600000e-01    5.800000e-01    1.170142e+00    1.849738e-03    1.849738e-03
5.800000e-01    6.000000e-01    1.088681e+00    1.784190e-03    1.784190e-03
6.000000e-01    6.200000e-01    1.007088e+00    1.716030e-03    1.716030e-03
6.200000e-01    6.400000e-01    9.276925e-01    1.646997e-03    1.646997e-03
6.400000e-01    6.600000e-01    8.514075e-01    1.577828e-03    1.577828e-03
6.600000e-01    6.800000e-01    7.790785e-01    1.509321e-03    1.509321e-03
6.800000e-01    7.000000e-01    7.053725e-01    1.436151e-03    1.436151e-03
7.000000e-01    7.200000e-01    6.369735e-01    1.364746e-03    1.364746e-03
7.200000e-01    7.400000e-01    5.750810e-01    1.296747e-03    1.296747e-03
7.400000e-01    7.600000e-01    5.138430e-01    1.225762e-03    1.225762e-03
7.600000e-01    7.800000e-01    4.608155e-01    1.160792e-03    1.160792e-03
7.800000e-01    8.000000e-01    4.101040e-01    1.095060e-03    1.095060e-03
8.000000e-01    8.200000e-01    3.616646e-01    1.028357e-03    1.028357e-03
8.200000e-01    8.400000e-01    3.190848e-01    9.659264e-04    9.659264e-04
8.400000e-01    8.600000e-01    2.798502e-01    9.045941e-04    9.045941e-04
8.600000e-01    8.800000e-01    2.444665e-01    8.454747e-04    8.454747e-04
8.800000e-01    9.000000e-01    2.150303e-01    7.929407e-04    7.929407e-04
9.000000e-01    9.200000e-01    1.858133e-01    7.371051e-04    7.371051e-04
9.200000e-01    9.400000e-01    1.607749e-01    6.856462e-04    6.856462e-04
9.400000e-01    9.600000e-01    1.397160e-01    6.391666e-04    6.391666e-04
9.600000e-01    9.800000e-01    1.203911e-01    5.933188e-04    5.933188e-04
9.800000e-01    1.000000e+00    1.016130e-01    5.450867e-04    5.450867e-04
1.000000e+00    1.020000e+00    8.715950e-02    5.048336e-04    5.048336e-04
1.020000e+00    1.040000e+00    7.432595e-02    4.661880e-04    4.661880e-04
1.040000e+00    1.060000e+00    6.397195e-02    4.324996e-04    4.324996e-04
1.060000e+00    1.080000e+00    5.400975e-02    3.973993e-04    3.973993e-04
1.080000e+00    1.100000e+00    4.545405e-02    3.645669e-04    3.645669e-04
1.100000e+00    1.120000e+00    3.841299e-02    3.351429e-04    3.351429e-04
1.120000e+00    1.140000e+00    3.229884e-02    3.073155e-04    3.073155e-04
1.140000e+00    1.160000e+00    2.748881e-02    2.835104e-04    2.835104e-04
1.160000e+00    1.180000e+00    2.300919e-02    2.593831e-04    2.593831e-04
1.180000e+00    1.200000e+00    1.956761e-02    2.391993e-04    2.391993e-04
1.200000e+00    1.220000e+00    1.650615e-02    2.196918e-04    2.196918e-04
1.220000e+00    1.240000e+00    1.371370e-02    2.002480e-04    2.002480e-04
1.240000e+00    1.260000e+00    1.149436e-02    1.833300e-04    1.833300e-04
1.260000e+00    1.280000e+00    9.874450e-03    1.699212e-04    1.699212e-04
1.280000e+00    1.300000e+00    8.213600e-03    1.549736e-04    1.549736e-04
1.300000e+00    1.320000e+00    6.976735e-03    1.428292e-04    1.428292e-04
1.320000e+00    1.340000e+00    5.713555e-03    1.292541e-04    1.292541e-04
1.340000e+00    1.360000e+00    4.997168e-03    1.208796e-04    1.208796e-04
1.360000e+00    1.380000e+00    4.500083e-03    1.147100e-04    1.147100e-04
1.380000e+00    1.400000e+00    3.587785e-03    1.024246e-04    1.024246e-04
1.400000e+00    1.420000e+00    3.017599e-03    9.393377e-05    9.393377e-05
1.420000e+00    1.440000e+00    2.538058e-03    8.614732e-05    8.614732e-05
1.440000e+00    1.460000e+00    2.347996e-03    8.285899e-05    8.285899e-05
1.460000e+00    1.480000e+00    1.947404e-03    7.546039e-05    7.546039e-05
1.480000e+00    1.500000e+00    1.739798e-03    7.132477e-05    7.132477e-05
1.500000e+00    1.520000e+00    1.432775e-03    6.472617e-05    6.472617e-05
1.520000e+00    1.540000e+00    1.353826e-03    6.291764e-05    6.291764e-05
1.540000e+00    1.560000e+00    1.233941e-03    6.006730e-05    6.006730e-05
1.560000e+00    1.580000e+00    9.473860e-04    5.263255e-05    5.263255e-05
1.580000e+00    1.600000e+00    8.070325e-04    4.857764e-05    4.857764e-05
1.600000e+00    1.620000e+00    7.894880e-04    4.804672e-05    4.804672e-05
1.620000e+00    1.640000e+00    6.462105e-04    4.346884e-05    4.346884e-05
1.640000e+00    1.660000e+00    6.929950e-04    4.501488e-05    4.501488e-05
1.660000e+00    1.680000e+00    5.204775e-04    3.901143e-05    3.901143e-05
1.680000e+00    1.700000e+00    4.590728e-04    3.663800e-05    3.663800e-05
1.700000e+00    1.720000e+00    4.327565e-04    3.557237e-05    3.557237e-05
1.720000e+00    1.740000e+00    3.625798e-04    3.256062e-05    3.256062e-05
1.740000e+00    1.760000e+00    2.807069e-04    2.864953e-05    2.864953e-05
1.760000e+00    1.780000e+00    2.777829e-04    2.849993e-05    2.849993e-05
1.780000e+00    1.800000e+00    2.514666e-04    2.711634e-05    2.711634e-05
1.800000e+00    1.820000e+00    2.076061e-04    2.463832e-05    2.463832e-05
1.820000e+00    1.840000e+00    1.871379e-04    2.339224e-05    2.339224e-05
1.840000e+00    1.860000e+00    1.345054e-04    1.983174e-05    1.983174e-05
1.860000e+00    1.880000e+00    1.578977e-04    2.148715e-05    2.148715e-05
1.880000e+00    1.900000e+00    1.286573e-04    1.939582e-05    1.939582e-05
1.900000e+00    1.920000e+00    1.286573e-04    1.939582e-05    1.939582e-05
1.920000e+00    1.940000e+00    8.772090e-05    1.601558e-05    1.601558e-05
1.940000e+00    1.960000e+00    8.187285e-05    1.547252e-05    1.547252e-05
1.960000e+00    1.980000e+00    5.263255e-05    1.240561e-05    1.240561e-05
1.980000e+00    2.000000e+00    8.187285e-05    1.547252e-05    1.547252e-05
# END HISTOGRAM

# BEGIN HISTOGRAM oldColl
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00    2.000000e-02    2.390160e-01    8.358738e-04    8.358738e-04
2.000000e-02    4.000000e-02    7.024350e-01    1.432948e-03    1.432948e-03
4.000000e-02    6.000000e-02    1.116000e+00    1.806172e-03    1.806172e-03
6.000000e-02    8.000000e-02    1.468288e+00    2.071729e-03    2.071729e-03
8.000000e-02    1.000000e-01    1.746352e+00    2.259400e-03    2.259400e-03
1.000000e-01    1.200000e-01    1.954901e+00    2.390504e-03    2.390504e-03
1.200000e-01    1.400000e-01    2.093084e+00    2.473549e-03    2.473549e-03
1.400000e-01    1.600000e-01    2.172627e+00    2.520111e-03    2.520111e-03
1.600000e-01    1.800000e-01    2.205396e+00    2.539045e-03    2.539045e-03
1.800000e-01    2.000000e-01    2.202811e+00    2.537557e-03    2.537557e-03
2.000000e-01    2.200000e-01    2.172133e+00    2.519825e-03    2.519825e-03
2.200000e-01    2.400000e-01    2.108925e+00    2.482891e-03    2.482891e-03
2.400000e-01    2.600000e-01    2.035208e+00    2.439112e-03    2.439112e-03
2.600000e-01    2.800000e-01    1.947531e+00    2.385994e-03    2.385994e-03
2.800000e-01    3.000000e-01    1.856010e+00    2.329256e-03    2.329256e-03
3.000000e-01    3.200000e-01    1.758024e+00    2.266938e-03    2.266938e-03
3.200000e-01    3.400000e-01    1.656658e+00    2.200612e-03    2.200612e-03
3.400000e-01    3.600000e-01    1.555940e+00    2.132670e-03    2.132670e-03
3.600000e-01    3.800000e-01    1.454570e+00    2.062028e-03    2.062028e-03
3.800000e-01    4.000000e-01    1.360055e+00    1.993909e-03    1.993909e-03
4.000000e-01    4.200000e-01    1.268633e+00    1.925729e-03    1.925729e-03
4.200000e-01    4.400000e-01    1.175626e+00    1.853795e-03    1.853795e-03
4.400000e-01    4.600000e-01    1.091302e+00    1.786075e-03    1.786075e-03
4.600000e-01    4.800000e-01    1.017419e+00    1.724555e-03    1.724555e-03
4.800000e-01    5.000000e-01    9.371570e-01    1.655134e-03    1.655134e-03
5.000000e-01    5.200000e-01    8.648030e-01    1.589958e-03    1.589958e-03
5.200000e-01    5.400000e-01    8.025335e-01    1.531647e-03    1.531647e-03
5.400000e-01    5.600000e-01    7.397260e-01    1.470492e-03    1.470492e-03
5.600000e-01    5.800000e-01    6.863110e-01    1.416406e-03    1.416406e-03
5.800000e-01    6.000000e-01    6.350910e-01    1.362527e-03    1.362527e-03
6.000000e-01    6.200000e-01    5.855755e-01    1.308334e-03    1.308334e-03
6.200000e-01    6.400000e-01    5.396265e-01    1.255954e-03    1.255954e-03
6.400000e-01    6.600000e-01    5.006545e-01    1.209752e-03    1.209752e-03
6.600000e-01    6.800000e-01    4.590636e-01    1.158413e-03    1.158413e-03
6.800000e-01    7.000000e-01    4.246287e-01    1.114120e-03    1.114120e-03
7.000000e-01    7.200000e-01    3.891998e-01    1.066629e-03    1.066629e-03
7.200000e-01    7.400000e-01    3.613361e-01    1.027739e-03    1.027739e-03
7.400000e-01    7.600000e-01    3.304850e-01    9.828858e-04    9.828858e-04
7.600000e-01    7.800000e-01    3.044278e-01    9.433425e-04    9.433425e-04
7.800000e-01    8.000000e-01    2.795487e-01    9.039740e-04    9.039740e-04
8.000000e-01    8.200000e-01    2.548070e-01    8.630439e-04    8.630439e-04
8.200000e-01    8.400000e-01    2.350464e-01    8.289035e-04    8.289035e-04
8.400000e-01    8.600000e-01    2.137277e-01    7.904194e-04    7.904194e-04
8.600000e-01    8.800000e-01    1.966856e-01    7.582518e-04    7.582518e-04
8.800000e-01    9.000000e-01    1.796026e-01    7.245752e-04    7.245752e-04
9.000000e-01    9.200000e-01    1.632386e-01    6.907784e-04    6.907784e-04
9.200000e-01    9.400000e-01    1.500581e-01    6.623032e-04    6.623032e-04
9.400000e-01    9.600000e-01    1.348342e-01    6.278085e-04    6.278085e-04
9.600000e-01    9.800000e-01    1.234104e-01    6.006247e-04    6.006247e-04
9.800000e-01    1.000000e+00    1.109080e-01    5.693885e-04    5.693885e-04
1.000000e+00    1.020000e+00    1.016123e-01    5.450050e-04    5.450050e-04
1.020000e+00    1.040000e+00    9.219685e-02    5.191409e-04    5.191409e-04
1.040000e+00    1.060000e+00    8.240715e-02    4.908057e-04    4.908057e-04
1.060000e+00    1.080000e+00    7.545585e-02    4.696492e-04    4.696492e-04
1.080000e+00    1.100000e+00    6.740540e-02    4.438892e-04    4.438892e-04
1.100000e+00    1.120000e+00    6.188060e-02    4.253089e-04    4.253089e-04
1.120000e+00    1.140000e+00    5.530640e-02    4.020822e-04    4.020822e-04
1.140000e+00    1.160000e+00    4.956530e-02    3.806414e-04    3.806414e-04
1.160000e+00    1.180000e+00    4.475376e-02    3.616945e-04    3.616945e-04
1.180000e+00    1.200000e+00    3.997729e-02    3.418487e-04    3.418487e-04
1.200000e+00    1.220000e+00    3.596670e-02    3.242481e-04    3.242481e-04
1.220000e+00    1.240000e+00    3.283598e-02    3.098148e-04    3.098148e-04
1.240000e+00    1.260000e+00    2.957665e-02    2.940368e-04    2.940368e-04
1.260000e+00    1.280000e+00    2.654532e-02    2.785615e-04    2.785615e-04
1.280000e+00    1.300000e+00    2.387062e-02    2.641551e-04    2.641551e-04
1.300000e+00    1.320000e+00    2.144438e-02    2.503710e-04    2.503710e-04
1.320000e+00    1.340000e+00    1.895969e-02    2.354197e-04    2.354197e-04
1.340000e+00    1.360000e+00    1.746887e-02    2.259746e-04    2.259746e-04
1.360000e+00    1.380000e+00    1.575005e-02    2.145696e-04    2.145696e-04
1.380000e+00    1.400000e+00    1.451647e-02    2.059954e-04    2.059954e-04
1.400000e+00    1.420000e+00    1.310458e-02    1.957215e-04    1.957215e-04
1.420000e+00    1.440000e+00    1.145006e-02    1.829494e-04    1.829494e-04
1.440000e+00    1.460000e+00    1.053803e-02    1.755120e-04    1.755120e-04
1.460000e+00    1.480000e+00    8.895210e-03    1.612521e-04    1.612521e-04
1.480000e+00    1.500000e+00    8.363195e-03    1.563555e-04    1.563555e-04
1.500000e+00    1.520000e+00    7.544705e-03    1.485075e-04    1.485075e-04
1.520000e+00    1.540000e+00    6.802220e-03    1.410108e-04    1.410108e-04
1.540000e+00    1.560000e+00    6.162045e-03    1.342115e-04    1.342115e-04
1.560000e+00    1.580000e+00    5.764495e-03    1.298099e-04    1.298099e-04
1.580000e+00    1.600000e+00    4.957699e-03    1.203836e-04    1.203836e-04
1.600000e+00    1.620000e+00    4.580610e-03    1.157148e-04    1.157148e-04
1.620000e+00    1.640000e+00    4.042747e-03    1.087090e-04    1.087090e-04
1.640000e+00    1.660000e+00    3.805969e-03    1.054775e-04    1.054775e-04
1.660000e+00    1.680000e+00    3.306107e-03    9.830726e-05    9.830726e-05
1.680000e+00    1.700000e+00    2.914402e-03    9.230004e-05    9.230004e-05
1.700000e+00    1.720000e+00    2.744858e-03    8.957507e-05    8.957507e-05
1.720000e+00    1.740000e+00    2.470080e-03    8.497333e-05    8.497333e-05
1.740000e+00    1.760000e+00    2.186532e-03    7.994755e-05    7.994755e-05
1.760000e+00    1.780000e+00    2.046220e-03    7.733985e-05    7.733985e-05
1.780000e+00    1.800000e+00    1.771442e-03    7.195992e-05    7.195992e-05
1.800000e+00    1.820000e+00    1.517126e-03    6.659444e-05    6.659444e-05
1.820000e+00    1.840000e+00    1.517126e-03    6.659444e-05    6.659444e-05
1.840000e+00    1.860000e+00    1.245271e-03    6.033357e-05    6.033357e-05
1.860000e+00    1.880000e+00    1.274503e-03    6.103761e-05    6.103761e-05
1.880000e+00    1.900000e+00    1.002648e-03    5.413790e-05    5.413790e-05
1.900000e+00    1.920000e+00    1.040649e-03    5.515428e-05    5.515428e-05
1.920000e+00    1.940000e+00    8.915675e-04    5.105100e-05    5.105100e-05
1.940000e+00    1.960000e+00    8.038720e-04    4.847532e-05    4.847532e-05
1.960000e+00    1.980000e+00    7.687940e-04    4.740588e-05    4.740588e-05
1.980000e+00    2.000000e+00    7.249465e-04    4.603415e-05    4.603415e-05
# END HISTOGRAM

# BEGIN HISTOGRAM newNoColl
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00	2.000000e-02	2.830305e-01	7.914994e-04	7.914994e-04
2.000000e-02	4.000000e-02	7.819930e-01	1.315635e-03	1.315635e-03
4.000000e-02	6.000000e-02	1.180557e+00	1.616506e-03	1.616506e-03
6.000000e-02	8.000000e-02	1.492820e+00	1.817764e-03	1.817764e-03
8.000000e-02	1.000000e-01	1.728354e+00	1.955917e-03	1.955917e-03
1.000000e-01	1.200000e-01	1.902300e+00	2.051981e-03	2.051981e-03
1.200000e-01	1.400000e-01	2.020420e+00	2.114729e-03	2.114729e-03
1.400000e-01	1.600000e-01	2.090976e+00	2.151337e-03	2.151337e-03
1.600000e-01	1.800000e-01	2.126110e+00	2.169336e-03	2.169336e-03
1.800000e-01	2.000000e-01	2.124981e+00	2.168760e-03	2.168760e-03
2.000000e-01	2.200000e-01	2.098670e+00	2.155292e-03	2.155292e-03
2.200000e-01	2.400000e-01	2.056110e+00	2.133325e-03	2.133325e-03
2.400000e-01	2.600000e-01	1.994091e+00	2.100905e-03	2.100905e-03
2.600000e-01	2.800000e-01	1.921654e+00	2.062394e-03	2.062394e-03
2.800000e-01	3.000000e-01	1.841475e+00	2.018909e-03	2.018909e-03
3.000000e-01	3.200000e-01	1.753780e+00	1.970251e-03	1.970251e-03
3.200000e-01	3.400000e-01	1.666659e+00	1.920691e-03	1.920691e-03
3.400000e-01	3.600000e-01	1.575156e+00	1.867221e-03	1.867221e-03
3.600000e-01	3.800000e-01	1.482715e+00	1.811602e-03	1.811602e-03
3.800000e-01	4.000000e-01	1.391276e+00	1.754853e-03	1.754853e-03
4.000000e-01	4.200000e-01	1.303991e+00	1.698914e-03	1.698914e-03
4.200000e-01	4.400000e-01	1.215544e+00	1.640285e-03	1.640285e-03
4.400000e-01	4.600000e-01	1.134683e+00	1.584788e-03	1.584788e-03
4.600000e-01	4.800000e-01	1.052669e+00	1.526440e-03	1.526440e-03
4.800000e-01	5.000000e-01	9.786485e-01	1.471795e-03	1.471795e-03
5.000000e-01	5.200000e-01	9.060900e-01	1.416184e-03	1.416184e-03
5.200000e-01	5.400000e-01	8.369395e-01	1.361072e-03	1.361072e-03
5.400000e-01	5.600000e-01	7.737660e-01	1.308696e-03	1.308696e-03
5.600000e-01	5.800000e-01	7.120175e-01	1.255392e-03	1.255392e-03
5.800000e-01	6.000000e-01	6.576400e-01	1.206502e-03	1.206502e-03
6.000000e-01	6.200000e-01	6.051570e-01	1.157359e-03	1.157359e-03
6.200000e-01	6.400000e-01	5.549405e-01	1.108300e-03	1.108300e-03
6.400000e-01	6.600000e-01	5.085910e-01	1.061007e-03	1.061007e-03
6.600000e-01	6.800000e-01	4.666177e-01	1.016283e-03	1.016283e-03
6.800000e-01	7.000000e-01	4.275948e-01	9.728596e-04	9.728596e-04
7.000000e-01	7.200000e-01	3.929145e-01	9.325735e-04	9.325735e-04
7.200000e-01	7.400000e-01	3.575924e-01	8.896683e-04	8.896683e-04
7.400000e-01	7.600000e-01	3.265888e-01	8.502264e-04	8.502264e-04
7.600000e-01	7.800000e-01	2.983607e-01	8.126524e-04	8.126524e-04
7.800000e-01	8.000000e-01	2.720363e-01	7.759744e-04	7.759744e-04
8.000000e-01	8.200000e-01	2.491981e-01	7.426879e-04	7.426879e-04
8.200000e-01	8.400000e-01	2.251091e-01	7.058794e-04	7.058794e-04
8.400000e-01	8.600000e-01	2.060138e-01	6.752774e-04	6.752774e-04
8.600000e-01	8.800000e-01	1.870180e-01	6.433922e-04	6.433922e-04
8.800000e-01	9.000000e-01	1.705877e-01	6.144801e-04	6.144801e-04
9.000000e-01	9.200000e-01	1.552042e-01	5.861190e-04	5.861190e-04
9.200000e-01	9.400000e-01	1.402104e-01	5.570884e-04	5.570884e-04
9.400000e-01	9.600000e-01	1.275340e-01	5.313088e-04	5.313088e-04
9.600000e-01	9.800000e-01	1.163672e-01	5.075155e-04	5.075155e-04
9.800000e-01	1.000000e+00	1.053819e-01	4.829665e-04	4.829665e-04
1.000000e+00	1.020000e+00	9.587300e-02	4.606617e-04	4.606617e-04
1.020000e+00	1.040000e+00	8.733355e-02	4.396676e-04	4.396676e-04
1.040000e+00	1.060000e+00	7.909065e-02	4.184047e-04	4.184047e-04
1.060000e+00	1.080000e+00	7.170000e-02	3.983763e-04	3.983763e-04
1.080000e+00	1.100000e+00	6.467675e-02	3.783625e-04	3.783625e-04
1.100000e+00	1.120000e+00	5.874915e-02	3.606075e-04	3.606075e-04
1.120000e+00	1.140000e+00	5.346345e-02	3.440032e-04	3.440032e-04
1.140000e+00	1.160000e+00	4.771072e-02	3.249690e-04	3.249690e-04
1.160000e+00	1.180000e+00	4.360700e-02	3.106791e-04	3.106791e-04
1.180000e+00	1.200000e+00	3.880162e-02	2.930616e-04	2.930616e-04
1.200000e+00	1.220000e+00	3.572715e-02	2.812116e-04	2.812116e-04
1.220000e+00	1.240000e+00	3.217015e-02	2.668459e-04	2.668459e-04
1.240000e+00	1.260000e+00	2.907576e-02	2.536878e-04	2.536878e-04
1.260000e+00	1.280000e+00	2.687117e-02	2.438806e-04	2.438806e-04
1.280000e+00	1.300000e+00	2.390295e-02	2.300169e-04	2.300169e-04
1.300000e+00	1.320000e+00	2.180460e-02	2.196889e-04	2.196889e-04
1.320000e+00	1.340000e+00	1.966642e-02	2.086396e-04	2.086396e-04
1.340000e+00	1.360000e+00	1.790009e-02	1.990497e-04	1.990497e-04
1.360000e+00	1.380000e+00	1.652113e-02	1.912290e-04	1.912290e-04
1.380000e+00	1.400000e+00	1.472381e-02	1.805278e-04	1.805278e-04
1.400000e+00	1.420000e+00	1.356396e-02	1.732716e-04	1.732716e-04
1.420000e+00	1.440000e+00	1.201898e-02	1.631052e-04	1.631052e-04
1.440000e+00	1.460000e+00	1.078831e-02	1.545293e-04	1.545293e-04
1.460000e+00	1.480000e+00	9.721435e-03	1.466895e-04	1.466895e-04
1.480000e+00	1.500000e+00	8.937875e-03	1.406537e-04	1.406537e-04
1.500000e+00	1.520000e+00	8.092340e-03	1.338354e-04	1.338354e-04
1.520000e+00	1.540000e+00	7.372970e-03	1.277483e-04	1.277483e-04
1.540000e+00	1.560000e+00	6.919215e-03	1.237549e-04	1.237549e-04
1.560000e+00	1.580000e+00	5.951945e-03	1.147792e-04	1.147792e-04
1.580000e+00	1.600000e+00	5.473840e-03	1.100728e-04	1.100728e-04
1.600000e+00	1.620000e+00	4.980242e-03	1.049927e-04	1.049927e-04
1.620000e+00	1.640000e+00	4.406961e-03	9.876511e-05	9.876511e-05
1.640000e+00	1.660000e+00	4.134707e-03	9.566573e-05	9.566573e-05
1.660000e+00	1.680000e+00	3.838106e-03	9.217062e-05	9.217062e-05
1.680000e+00	1.700000e+00	3.417553e-03	8.697444e-05	8.697444e-05
1.700000e+00	1.720000e+00	3.163007e-03	8.367276e-05	8.367276e-05
1.720000e+00	1.740000e+00	2.715892e-03	7.753365e-05	7.753365e-05
1.740000e+00	1.760000e+00	2.503401e-03	7.443878e-05	7.443878e-05
1.760000e+00	1.780000e+00	2.233362e-03	7.030942e-05	7.030942e-05
1.780000e+00	1.800000e+00	1.998737e-03	6.651381e-05	6.651381e-05
1.800000e+00	1.820000e+00	1.859290e-03	6.415162e-05	6.415162e-05
1.820000e+00	1.840000e+00	1.677788e-03	6.094001e-05	6.094001e-05
1.840000e+00	1.860000e+00	1.478578e-03	5.720793e-05	5.720793e-05
1.860000e+00	1.880000e+00	1.471938e-03	5.707931e-05	5.707931e-05
1.880000e+00	1.900000e+00	1.398894e-03	5.564504e-05	5.564504e-05
1.900000e+00	1.920000e+00	1.135495e-03	5.013335e-05	5.013335e-05
1.920000e+00	1.940000e+00	1.038104e-03	4.793518e-05	4.793518e-05
1.940000e+00	1.960000e+00	9.451395e-04	4.573850e-05	4.573850e-05
1.960000e+00	1.980000e+00	8.765225e-04	4.404692e-05	4.404692e-05
1.980000e+00	2.000000e+00	7.392895e-04	4.045211e-05	4.045211e-05
# END HISTOGRAM

# BEGIN HISTOGRAM newColl
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00	2.000000e-02	2.938928e-01	8.065645e-04	8.065645e-04
2.000000e-02	4.000000e-02	8.537260e-01	1.374687e-03	1.374687e-03
4.000000e-02	6.000000e-02	1.340362e+00	1.722485e-03	1.722485e-03
6.000000e-02	8.000000e-02	1.732932e+00	1.958553e-03	1.958553e-03
8.000000e-02	1.000000e-01	2.029831e+00	2.119700e-03	2.119700e-03
1.000000e-01	1.200000e-01	2.217863e+00	2.215705e-03	2.215705e-03
1.200000e-01	1.400000e-01	2.331644e+00	2.271829e-03	2.271829e-03
1.400000e-01	1.600000e-01	2.377542e+00	2.294080e-03	2.294080e-03
1.600000e-01	1.800000e-01	2.362145e+00	2.286640e-03	2.286640e-03
1.800000e-01	2.000000e-01	2.319369e+00	2.265841e-03	2.265841e-03
2.000000e-01	2.200000e-01	2.243173e+00	2.228312e-03	2.228312e-03
2.200000e-01	2.400000e-01	2.146806e+00	2.179922e-03	2.179922e-03
2.400000e-01	2.600000e-01	2.046919e+00	2.128604e-03	2.128604e-03
2.600000e-01	2.800000e-01	1.927051e+00	2.065338e-03	2.065338e-03
2.800000e-01	3.000000e-01	1.814909e+00	2.004342e-03	2.004342e-03
3.000000e-01	3.200000e-01	1.696306e+00	1.937745e-03	1.937745e-03
3.200000e-01	3.400000e-01	1.584042e+00	1.872526e-03	1.872526e-03
3.400000e-01	3.600000e-01	1.470877e+00	1.804399e-03	1.804399e-03
3.600000e-01	3.800000e-01	1.364743e+00	1.738082e-03	1.738082e-03
3.800000e-01	4.000000e-01	1.263739e+00	1.672527e-03	1.672527e-03
4.000000e-01	4.200000e-01	1.168865e+00	1.608520e-03	1.608520e-03
4.200000e-01	4.400000e-01	1.084351e+00	1.549279e-03	1.549279e-03
4.400000e-01	4.600000e-01	9.966215e-01	1.485285e-03	1.485285e-03
4.600000e-01	4.800000e-01	9.167765e-01	1.424545e-03	1.424545e-03
4.800000e-01	5.000000e-01	8.435810e-01	1.366495e-03	1.366495e-03
5.000000e-01	5.200000e-01	7.768450e-01	1.311329e-03	1.311329e-03
5.200000e-01	5.400000e-01	7.152950e-01	1.258308e-03	1.258308e-03
5.400000e-01	5.600000e-01	6.596240e-01	1.208350e-03	1.208350e-03
5.600000e-01	5.800000e-01	6.051975e-01	1.157426e-03	1.157426e-03
5.800000e-01	6.000000e-01	5.541285e-01	1.107516e-03	1.107516e-03
6.000000e-01	6.200000e-01	5.095145e-01	1.061996e-03	1.061996e-03
6.200000e-01	6.400000e-01	4.691638e-01	1.019077e-03	1.019077e-03
6.400000e-01	6.600000e-01	4.321821e-01	9.780881e-04	9.780881e-04
6.600000e-01	6.800000e-01	3.988195e-01	9.395778e-04	9.395778e-04
6.800000e-01	7.000000e-01	3.637768e-01	8.973504e-04	8.973504e-04
7.000000e-01	7.200000e-01	3.331966e-01	8.588056e-04	8.588056e-04
7.200000e-01	7.400000e-01	3.086262e-01	8.265345e-04	8.265345e-04
7.400000e-01	7.600000e-01	2.812933e-01	7.890859e-04	7.890859e-04
7.600000e-01	7.800000e-01	2.588767e-01	7.569916e-04	7.569916e-04
7.800000e-01	8.000000e-01	2.376908e-01	7.253553e-04	7.253553e-04
8.000000e-01	8.200000e-01	2.185946e-01	6.956075e-04	6.956075e-04
8.200000e-01	8.400000e-01	2.009592e-01	6.669580e-04	6.669580e-04
8.400000e-01	8.600000e-01	1.851346e-01	6.401597e-04	6.401597e-04
8.600000e-01	8.800000e-01	1.691461e-01	6.118932e-04	6.118932e-04
8.800000e-01	9.000000e-01	1.562743e-01	5.881503e-04	5.881503e-04
9.000000e-01	9.200000e-01	1.440754e-01	5.647283e-04	5.647283e-04
9.200000e-01	9.400000e-01	1.320559e-01	5.406591e-04	5.406591e-04
9.400000e-01	9.600000e-01	1.205808e-01	5.166348e-04	5.166348e-04
9.600000e-01	9.800000e-01	1.115916e-01	4.970046e-04	4.970046e-04
9.800000e-01	1.000000e+00	1.017635e-01	4.746140e-04	4.746140e-04
1.000000e+00	1.020000e+00	9.319485e-02	4.541930e-04	4.541930e-04
1.020000e+00	1.040000e+00	8.641250e-02	4.373538e-04	4.373538e-04
1.040000e+00	1.060000e+00	7.892185e-02	4.179682e-04	4.179682e-04
1.060000e+00	1.080000e+00	7.254020e-02	4.007135e-04	4.007135e-04
1.080000e+00	1.100000e+00	6.573795e-02	3.814632e-04	3.814632e-04
1.100000e+00	1.120000e+00	6.086150e-02	3.670422e-04	3.670422e-04
1.120000e+00	1.140000e+00	5.600940e-02	3.521074e-04	3.521074e-04
1.140000e+00	1.160000e+00	5.178155e-02	3.385572e-04	3.385572e-04
1.160000e+00	1.180000e+00	4.700913e-02	3.225787e-04	3.225787e-04
1.180000e+00	1.200000e+00	4.284102e-02	3.079459e-04	3.079459e-04
1.200000e+00	1.220000e+00	3.950077e-02	2.956973e-04	2.956973e-04
1.220000e+00	1.240000e+00	3.643944e-02	2.840079e-04	2.840079e-04
1.240000e+00	1.260000e+00	3.323422e-02	2.712297e-04	2.712297e-04
1.260000e+00	1.280000e+00	3.044293e-02	2.595899e-04	2.595899e-04
1.280000e+00	1.300000e+00	2.812092e-02	2.494935e-04	2.494935e-04
1.300000e+00	1.320000e+00	2.590073e-02	2.394421e-04	2.394421e-04
1.320000e+00	1.340000e+00	2.347690e-02	2.279633e-04	2.279633e-04
1.340000e+00	1.360000e+00	2.192298e-02	2.202898e-04	2.202898e-04
1.360000e+00	1.380000e+00	1.919590e-02	2.061336e-04	2.061336e-04
1.380000e+00	1.400000e+00	1.813560e-02	2.003598e-04	2.003598e-04
1.400000e+00	1.420000e+00	1.674107e-02	1.925024e-04	1.925024e-04
1.420000e+00	1.440000e+00	1.527348e-02	1.838712e-04	1.838712e-04
1.440000e+00	1.460000e+00	1.363988e-02	1.737600e-04	1.737600e-04
1.460000e+00	1.480000e+00	1.253754e-02	1.665907e-04	1.665907e-04
1.480000e+00	1.500000e+00	1.166540e-02	1.606920e-04	1.606920e-04
1.500000e+00	1.520000e+00	1.064938e-02	1.535348e-04	1.535348e-04
1.520000e+00	1.540000e+00	9.821515e-03	1.474463e-04	1.474463e-04
1.540000e+00	1.560000e+00	8.969300e-03	1.409042e-04	1.409042e-04
1.560000e+00	1.580000e+00	8.254325e-03	1.351715e-04	1.351715e-04
1.580000e+00	1.600000e+00	7.300285e-03	1.271202e-04	1.271202e-04
1.600000e+00	1.620000e+00	6.835440e-03	1.230064e-04	1.230064e-04
1.620000e+00	1.640000e+00	6.206790e-03	1.172136e-04	1.172136e-04
1.640000e+00	1.660000e+00	5.881400e-03	1.140998e-04	1.140998e-04
1.660000e+00	1.680000e+00	5.336865e-03	1.086895e-04	1.086895e-04
1.680000e+00	1.700000e+00	4.681655e-03	1.017992e-04	1.017992e-04
1.700000e+00	1.720000e+00	4.666161e-03	1.016306e-04	1.016306e-04
1.720000e+00	1.740000e+00	4.037513e-03	9.453694e-05	9.453694e-05
1.740000e+00	1.760000e+00	3.634647e-03	8.969653e-05	8.969653e-05
1.760000e+00	1.780000e+00	3.300401e-03	8.547280e-05	8.547280e-05
1.780000e+00	1.800000e+00	3.096754e-03	8.279383e-05	8.279383e-05
1.800000e+00	1.820000e+00	2.884254e-03	7.990268e-05	7.990268e-05
1.820000e+00	1.840000e+00	2.534513e-03	7.490174e-05	7.490174e-05
1.840000e+00	1.860000e+00	2.377351e-03	7.254228e-05	7.254228e-05
1.860000e+00	1.880000e+00	2.184773e-03	6.954207e-05	6.954207e-05
1.880000e+00	1.900000e+00	2.049746e-03	6.735883e-05	6.735883e-05
1.900000e+00	1.920000e+00	1.715500e-03	6.162258e-05	6.162258e-05
1.920000e+00	1.940000e+00	1.531775e-03	5.822937e-05	5.822937e-05
1.940000e+00	1.960000e+00	1.505213e-03	5.772229e-05	5.772229e-05
1.960000e+00	1.980000e+00	1.458728e-03	5.682400e-05	5.682400e-05
1.980000e+00	2.000000e+00	1.281644e-03	5.326333e-05	5.326333e-05
# END HISTOGRAM



==> images/hadronScatterToyModel/pTpiToyCollFlow.dat <==
# BEGIN PLOT
PlotSize=10.0,6.5
DrawOnly=oldNoColl oldColl newNoColl newColl
Title=$\pi^\pm,~\pi^0$ transverse momentum
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
XMax=1.5
YMin=0.0001
YMax=2.9
LogY=0
RatioPlot=0
RatioPlotSameStyle=1
RatioPlotReference=oldNoColl
RatioPlotYMin=0.2
RatioPlotYMax=2.3
RatioPlotYLabel=with/without
Legend=1
LegendXPos=0.35
LegendYPos=0.95
BottomMargin=-0.04
# END PLOT

# BEGIN HISTOGRAM oldNoColl
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00    2.000000e-02    9.144320e-02    5.170907e-04    5.170907e-04
2.000000e-02    4.000000e-02    2.751249e-01    8.969246e-04    8.969246e-04
4.000000e-02    6.000000e-02    4.561254e-01    1.154870e-03    1.154870e-03
6.000000e-02    8.000000e-02    6.320995e-01    1.359514e-03    1.359514e-03
8.000000e-02    1.000000e-01    7.971580e-01    1.526733e-03    1.526733e-03
1.000000e-01    1.200000e-01    9.600150e-01    1.675444e-03    1.675444e-03
1.200000e-01    1.400000e-01    1.108900e+00    1.800683e-03    1.800683e-03
1.400000e-01    1.600000e-01    1.248307e+00    1.910520e-03    1.910520e-03
1.600000e-01    1.800000e-01    1.369455e+00    2.001082e-03    2.001082e-03
1.800000e-01    2.000000e-01    1.481141e+00    2.081082e-03    2.081082e-03
2.000000e-01    2.200000e-01    1.580749e+00    2.149920e-03    2.149920e-03
2.200000e-01    2.400000e-01    1.661048e+00    2.203850e-03    2.203850e-03
2.400000e-01    2.600000e-01    1.728111e+00    2.247898e-03    2.247898e-03
2.600000e-01    2.800000e-01    1.776056e+00    2.278869e-03    2.278869e-03
2.800000e-01    3.000000e-01    1.810118e+00    2.300617e-03    2.300617e-03
3.000000e-01    3.200000e-01    1.836317e+00    2.317207e-03    2.317207e-03
3.200000e-01    3.400000e-01    1.839042e+00    2.318926e-03    2.318926e-03
3.400000e-01    3.600000e-01    1.830081e+00    2.313268e-03    2.313268e-03
3.600000e-01    3.800000e-01    1.813679e+00    2.302880e-03    2.302880e-03
3.800000e-01    4.000000e-01    1.781799e+00    2.282550e-03    2.282550e-03
4.000000e-01    4.200000e-01    1.735526e+00    2.252717e-03    2.252717e-03
4.200000e-01    4.400000e-01    1.686961e+00    2.220974e-03    2.220974e-03
4.400000e-01    4.600000e-01    1.626708e+00    2.180950e-03    2.180950e-03
4.600000e-01    4.800000e-01    1.560245e+00    2.135932e-03    2.135932e-03
4.800000e-01    5.000000e-01    1.485521e+00    2.084157e-03    2.084157e-03
5.000000e-01    5.200000e-01    1.412804e+00    2.032506e-03    2.032506e-03
5.200000e-01    5.400000e-01    1.334016e+00    1.975020e-03    1.975020e-03
5.400000e-01    5.600000e-01    1.251713e+00    1.913125e-03    1.913125e-03
5.600000e-01    5.800000e-01    1.170142e+00    1.849738e-03    1.849738e-03
5.800000e-01    6.000000e-01    1.088681e+00    1.784190e-03    1.784190e-03
6.000000e-01    6.200000e-01    1.007088e+00    1.716030e-03    1.716030e-03
6.200000e-01    6.400000e-01    9.276925e-01    1.646997e-03    1.646997e-03
6.400000e-01    6.600000e-01    8.514075e-01    1.577828e-03    1.577828e-03
6.600000e-01    6.800000e-01    7.790785e-01    1.509321e-03    1.509321e-03
6.800000e-01    7.000000e-01    7.053725e-01    1.436151e-03    1.436151e-03
7.000000e-01    7.200000e-01    6.369735e-01    1.364746e-03    1.364746e-03
7.200000e-01    7.400000e-01    5.750810e-01    1.296747e-03    1.296747e-03
7.400000e-01    7.600000e-01    5.138430e-01    1.225762e-03    1.225762e-03
7.600000e-01    7.800000e-01    4.608155e-01    1.160792e-03    1.160792e-03
7.800000e-01    8.000000e-01    4.101040e-01    1.095060e-03    1.095060e-03
8.000000e-01    8.200000e-01    3.616646e-01    1.028357e-03    1.028357e-03
8.200000e-01    8.400000e-01    3.190848e-01    9.659264e-04    9.659264e-04
8.400000e-01    8.600000e-01    2.798502e-01    9.045941e-04    9.045941e-04
8.600000e-01    8.800000e-01    2.444665e-01    8.454747e-04    8.454747e-04
8.800000e-01    9.000000e-01    2.150303e-01    7.929407e-04    7.929407e-04
9.000000e-01    9.200000e-01    1.858133e-01    7.371051e-04    7.371051e-04
9.200000e-01    9.400000e-01    1.607749e-01    6.856462e-04    6.856462e-04
9.400000e-01    9.600000e-01    1.397160e-01    6.391666e-04    6.391666e-04
9.600000e-01    9.800000e-01    1.203911e-01    5.933188e-04    5.933188e-04
9.800000e-01    1.000000e+00    1.016130e-01    5.450867e-04    5.450867e-04
1.000000e+00    1.020000e+00    8.715950e-02    5.048336e-04    5.048336e-04
1.020000e+00    1.040000e+00    7.432595e-02    4.661880e-04    4.661880e-04
1.040000e+00    1.060000e+00    6.397195e-02    4.324996e-04    4.324996e-04
1.060000e+00    1.080000e+00    5.400975e-02    3.973993e-04    3.973993e-04
1.080000e+00    1.100000e+00    4.545405e-02    3.645669e-04    3.645669e-04
1.100000e+00    1.120000e+00    3.841299e-02    3.351429e-04    3.351429e-04
1.120000e+00    1.140000e+00    3.229884e-02    3.073155e-04    3.073155e-04
1.140000e+00    1.160000e+00    2.748881e-02    2.835104e-04    2.835104e-04
1.160000e+00    1.180000e+00    2.300919e-02    2.593831e-04    2.593831e-04
1.180000e+00    1.200000e+00    1.956761e-02    2.391993e-04    2.391993e-04
1.200000e+00    1.220000e+00    1.650615e-02    2.196918e-04    2.196918e-04
1.220000e+00    1.240000e+00    1.371370e-02    2.002480e-04    2.002480e-04
1.240000e+00    1.260000e+00    1.149436e-02    1.833300e-04    1.833300e-04
1.260000e+00    1.280000e+00    9.874450e-03    1.699212e-04    1.699212e-04
1.280000e+00    1.300000e+00    8.213600e-03    1.549736e-04    1.549736e-04
1.300000e+00    1.320000e+00    6.976735e-03    1.428292e-04    1.428292e-04
1.320000e+00    1.340000e+00    5.713555e-03    1.292541e-04    1.292541e-04
1.340000e+00    1.360000e+00    4.997168e-03    1.208796e-04    1.208796e-04
1.360000e+00    1.380000e+00    4.500083e-03    1.147100e-04    1.147100e-04
1.380000e+00    1.400000e+00    3.587785e-03    1.024246e-04    1.024246e-04
1.400000e+00    1.420000e+00    3.017599e-03    9.393377e-05    9.393377e-05
1.420000e+00    1.440000e+00    2.538058e-03    8.614732e-05    8.614732e-05
1.440000e+00    1.460000e+00    2.347996e-03    8.285899e-05    8.285899e-05
1.460000e+00    1.480000e+00    1.947404e-03    7.546039e-05    7.546039e-05
1.480000e+00    1.500000e+00    1.739798e-03    7.132477e-05    7.132477e-05
1.500000e+00    1.520000e+00    1.432775e-03    6.472617e-05    6.472617e-05
1.520000e+00    1.540000e+00    1.353826e-03    6.291764e-05    6.291764e-05
1.540000e+00    1.560000e+00    1.233941e-03    6.006730e-05    6.006730e-05
1.560000e+00    1.580000e+00    9.473860e-04    5.263255e-05    5.263255e-05
1.580000e+00    1.600000e+00    8.070325e-04    4.857764e-05    4.857764e-05
1.600000e+00    1.620000e+00    7.894880e-04    4.804672e-05    4.804672e-05
1.620000e+00    1.640000e+00    6.462105e-04    4.346884e-05    4.346884e-05
1.640000e+00    1.660000e+00    6.929950e-04    4.501488e-05    4.501488e-05
1.660000e+00    1.680000e+00    5.204775e-04    3.901143e-05    3.901143e-05
1.680000e+00    1.700000e+00    4.590728e-04    3.663800e-05    3.663800e-05
1.700000e+00    1.720000e+00    4.327565e-04    3.557237e-05    3.557237e-05
1.720000e+00    1.740000e+00    3.625798e-04    3.256062e-05    3.256062e-05
1.740000e+00    1.760000e+00    2.807069e-04    2.864953e-05    2.864953e-05
1.760000e+00    1.780000e+00    2.777829e-04    2.849993e-05    2.849993e-05
1.780000e+00    1.800000e+00    2.514666e-04    2.711634e-05    2.711634e-05
1.800000e+00    1.820000e+00    2.076061e-04    2.463832e-05    2.463832e-05
1.820000e+00    1.840000e+00    1.871379e-04    2.339224e-05    2.339224e-05
1.840000e+00    1.860000e+00    1.345054e-04    1.983174e-05    1.983174e-05
1.860000e+00    1.880000e+00    1.578977e-04    2.148715e-05    2.148715e-05
1.880000e+00    1.900000e+00    1.286573e-04    1.939582e-05    1.939582e-05
1.900000e+00    1.920000e+00    1.286573e-04    1.939582e-05    1.939582e-05
1.920000e+00    1.940000e+00    8.772090e-05    1.601558e-05    1.601558e-05
1.940000e+00    1.960000e+00    8.187285e-05    1.547252e-05    1.547252e-05
1.960000e+00    1.980000e+00    5.263255e-05    1.240561e-05    1.240561e-05
1.980000e+00    2.000000e+00    8.187285e-05    1.547252e-05    1.547252e-05
# END HISTOGRAM

# BEGIN HISTOGRAM oldColl
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00    2.000000e-02    2.390160e-01    8.358738e-04    8.358738e-04
2.000000e-02    4.000000e-02    7.024350e-01    1.432948e-03    1.432948e-03
4.000000e-02    6.000000e-02    1.116000e+00    1.806172e-03    1.806172e-03
6.000000e-02    8.000000e-02    1.468288e+00    2.071729e-03    2.071729e-03
8.000000e-02    1.000000e-01    1.746352e+00    2.259400e-03    2.259400e-03
1.000000e-01    1.200000e-01    1.954901e+00    2.390504e-03    2.390504e-03
1.200000e-01    1.400000e-01    2.093084e+00    2.473549e-03    2.473549e-03
1.400000e-01    1.600000e-01    2.172627e+00    2.520111e-03    2.520111e-03
1.600000e-01    1.800000e-01    2.205396e+00    2.539045e-03    2.539045e-03
1.800000e-01    2.000000e-01    2.202811e+00    2.537557e-03    2.537557e-03
2.000000e-01    2.200000e-01    2.172133e+00    2.519825e-03    2.519825e-03
2.200000e-01    2.400000e-01    2.108925e+00    2.482891e-03    2.482891e-03
2.400000e-01    2.600000e-01    2.035208e+00    2.439112e-03    2.439112e-03
2.600000e-01    2.800000e-01    1.947531e+00    2.385994e-03    2.385994e-03
2.800000e-01    3.000000e-01    1.856010e+00    2.329256e-03    2.329256e-03
3.000000e-01    3.200000e-01    1.758024e+00    2.266938e-03    2.266938e-03
3.200000e-01    3.400000e-01    1.656658e+00    2.200612e-03    2.200612e-03
3.400000e-01    3.600000e-01    1.555940e+00    2.132670e-03    2.132670e-03
3.600000e-01    3.800000e-01    1.454570e+00    2.062028e-03    2.062028e-03
3.800000e-01    4.000000e-01    1.360055e+00    1.993909e-03    1.993909e-03
4.000000e-01    4.200000e-01    1.268633e+00    1.925729e-03    1.925729e-03
4.200000e-01    4.400000e-01    1.175626e+00    1.853795e-03    1.853795e-03
4.400000e-01    4.600000e-01    1.091302e+00    1.786075e-03    1.786075e-03
4.600000e-01    4.800000e-01    1.017419e+00    1.724555e-03    1.724555e-03
4.800000e-01    5.000000e-01    9.371570e-01    1.655134e-03    1.655134e-03
5.000000e-01    5.200000e-01    8.648030e-01    1.589958e-03    1.589958e-03
5.200000e-01    5.400000e-01    8.025335e-01    1.531647e-03    1.531647e-03
5.400000e-01    5.600000e-01    7.397260e-01    1.470492e-03    1.470492e-03
5.600000e-01    5.800000e-01    6.863110e-01    1.416406e-03    1.416406e-03
5.800000e-01    6.000000e-01    6.350910e-01    1.362527e-03    1.362527e-03
6.000000e-01    6.200000e-01    5.855755e-01    1.308334e-03    1.308334e-03
6.200000e-01    6.400000e-01    5.396265e-01    1.255954e-03    1.255954e-03
6.400000e-01    6.600000e-01    5.006545e-01    1.209752e-03    1.209752e-03
6.600000e-01    6.800000e-01    4.590636e-01    1.158413e-03    1.158413e-03
6.800000e-01    7.000000e-01    4.246287e-01    1.114120e-03    1.114120e-03
7.000000e-01    7.200000e-01    3.891998e-01    1.066629e-03    1.066629e-03
7.200000e-01    7.400000e-01    3.613361e-01    1.027739e-03    1.027739e-03
7.400000e-01    7.600000e-01    3.304850e-01    9.828858e-04    9.828858e-04
7.600000e-01    7.800000e-01    3.044278e-01    9.433425e-04    9.433425e-04
7.800000e-01    8.000000e-01    2.795487e-01    9.039740e-04    9.039740e-04
8.000000e-01    8.200000e-01    2.548070e-01    8.630439e-04    8.630439e-04
8.200000e-01    8.400000e-01    2.350464e-01    8.289035e-04    8.289035e-04
8.400000e-01    8.600000e-01    2.137277e-01    7.904194e-04    7.904194e-04
8.600000e-01    8.800000e-01    1.966856e-01    7.582518e-04    7.582518e-04
8.800000e-01    9.000000e-01    1.796026e-01    7.245752e-04    7.245752e-04
9.000000e-01    9.200000e-01    1.632386e-01    6.907784e-04    6.907784e-04
9.200000e-01    9.400000e-01    1.500581e-01    6.623032e-04    6.623032e-04
9.400000e-01    9.600000e-01    1.348342e-01    6.278085e-04    6.278085e-04
9.600000e-01    9.800000e-01    1.234104e-01    6.006247e-04    6.006247e-04
9.800000e-01    1.000000e+00    1.109080e-01    5.693885e-04    5.693885e-04
1.000000e+00    1.020000e+00    1.016123e-01    5.450050e-04    5.450050e-04
1.020000e+00    1.040000e+00    9.219685e-02    5.191409e-04    5.191409e-04
1.040000e+00    1.060000e+00    8.240715e-02    4.908057e-04    4.908057e-04
1.060000e+00    1.080000e+00    7.545585e-02    4.696492e-04    4.696492e-04
1.080000e+00    1.100000e+00    6.740540e-02    4.438892e-04    4.438892e-04
1.100000e+00    1.120000e+00    6.188060e-02    4.253089e-04    4.253089e-04
1.120000e+00    1.140000e+00    5.530640e-02    4.020822e-04    4.020822e-04
1.140000e+00    1.160000e+00    4.956530e-02    3.806414e-04    3.806414e-04
1.160000e+00    1.180000e+00    4.475376e-02    3.616945e-04    3.616945e-04
1.180000e+00    1.200000e+00    3.997729e-02    3.418487e-04    3.418487e-04
1.200000e+00    1.220000e+00    3.596670e-02    3.242481e-04    3.242481e-04
1.220000e+00    1.240000e+00    3.283598e-02    3.098148e-04    3.098148e-04
1.240000e+00    1.260000e+00    2.957665e-02    2.940368e-04    2.940368e-04
1.260000e+00    1.280000e+00    2.654532e-02    2.785615e-04    2.785615e-04
1.280000e+00    1.300000e+00    2.387062e-02    2.641551e-04    2.641551e-04
1.300000e+00    1.320000e+00    2.144438e-02    2.503710e-04    2.503710e-04
1.320000e+00    1.340000e+00    1.895969e-02    2.354197e-04    2.354197e-04
1.340000e+00    1.360000e+00    1.746887e-02    2.259746e-04    2.259746e-04
1.360000e+00    1.380000e+00    1.575005e-02    2.145696e-04    2.145696e-04
1.380000e+00    1.400000e+00    1.451647e-02    2.059954e-04    2.059954e-04
1.400000e+00    1.420000e+00    1.310458e-02    1.957215e-04    1.957215e-04
1.420000e+00    1.440000e+00    1.145006e-02    1.829494e-04    1.829494e-04
1.440000e+00    1.460000e+00    1.053803e-02    1.755120e-04    1.755120e-04
1.460000e+00    1.480000e+00    8.895210e-03    1.612521e-04    1.612521e-04
1.480000e+00    1.500000e+00    8.363195e-03    1.563555e-04    1.563555e-04
1.500000e+00    1.520000e+00    7.544705e-03    1.485075e-04    1.485075e-04
1.520000e+00    1.540000e+00    6.802220e-03    1.410108e-04    1.410108e-04
1.540000e+00    1.560000e+00    6.162045e-03    1.342115e-04    1.342115e-04
1.560000e+00    1.580000e+00    5.764495e-03    1.298099e-04    1.298099e-04
1.580000e+00    1.600000e+00    4.957699e-03    1.203836e-04    1.203836e-04
1.600000e+00    1.620000e+00    4.580610e-03    1.157148e-04    1.157148e-04
1.620000e+00    1.640000e+00    4.042747e-03    1.087090e-04    1.087090e-04
1.640000e+00    1.660000e+00    3.805969e-03    1.054775e-04    1.054775e-04
1.660000e+00    1.680000e+00    3.306107e-03    9.830726e-05    9.830726e-05
1.680000e+00    1.700000e+00    2.914402e-03    9.230004e-05    9.230004e-05
1.700000e+00    1.720000e+00    2.744858e-03    8.957507e-05    8.957507e-05
1.720000e+00    1.740000e+00    2.470080e-03    8.497333e-05    8.497333e-05
1.740000e+00    1.760000e+00    2.186532e-03    7.994755e-05    7.994755e-05
1.760000e+00    1.780000e+00    2.046220e-03    7.733985e-05    7.733985e-05
1.780000e+00    1.800000e+00    1.771442e-03    7.195992e-05    7.195992e-05
1.800000e+00    1.820000e+00    1.517126e-03    6.659444e-05    6.659444e-05
1.820000e+00    1.840000e+00    1.517126e-03    6.659444e-05    6.659444e-05
1.840000e+00    1.860000e+00    1.245271e-03    6.033357e-05    6.033357e-05
1.860000e+00    1.880000e+00    1.274503e-03    6.103761e-05    6.103761e-05
1.880000e+00    1.900000e+00    1.002648e-03    5.413790e-05    5.413790e-05
1.900000e+00    1.920000e+00    1.040649e-03    5.515428e-05    5.515428e-05
1.920000e+00    1.940000e+00    8.915675e-04    5.105100e-05    5.105100e-05
1.940000e+00    1.960000e+00    8.038720e-04    4.847532e-05    4.847532e-05
1.960000e+00    1.980000e+00    7.687940e-04    4.740588e-05    4.740588e-05
1.980000e+00    2.000000e+00    7.249465e-04    4.603415e-05    4.603415e-05
# END HISTOGRAM

# BEGIN HISTOGRAM newNoColl
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00	2.000000e-02	2.830305e-01	7.914994e-04	7.914994e-04
2.000000e-02	4.000000e-02	7.819930e-01	1.315635e-03	1.315635e-03
4.000000e-02	6.000000e-02	1.180557e+00	1.616506e-03	1.616506e-03
6.000000e-02	8.000000e-02	1.492820e+00	1.817764e-03	1.817764e-03
8.000000e-02	1.000000e-01	1.728354e+00	1.955917e-03	1.955917e-03
1.000000e-01	1.200000e-01	1.902300e+00	2.051981e-03	2.051981e-03
1.200000e-01	1.400000e-01	2.020420e+00	2.114729e-03	2.114729e-03
1.400000e-01	1.600000e-01	2.090976e+00	2.151337e-03	2.151337e-03
1.600000e-01	1.800000e-01	2.126110e+00	2.169336e-03	2.169336e-03
1.800000e-01	2.000000e-01	2.124981e+00	2.168760e-03	2.168760e-03
2.000000e-01	2.200000e-01	2.098670e+00	2.155292e-03	2.155292e-03
2.200000e-01	2.400000e-01	2.056110e+00	2.133325e-03	2.133325e-03
2.400000e-01	2.600000e-01	1.994091e+00	2.100905e-03	2.100905e-03
2.600000e-01	2.800000e-01	1.921654e+00	2.062394e-03	2.062394e-03
2.800000e-01	3.000000e-01	1.841475e+00	2.018909e-03	2.018909e-03
3.000000e-01	3.200000e-01	1.753780e+00	1.970251e-03	1.970251e-03
3.200000e-01	3.400000e-01	1.666659e+00	1.920691e-03	1.920691e-03
3.400000e-01	3.600000e-01	1.575156e+00	1.867221e-03	1.867221e-03
3.600000e-01	3.800000e-01	1.482715e+00	1.811602e-03	1.811602e-03
3.800000e-01	4.000000e-01	1.391276e+00	1.754853e-03	1.754853e-03
4.000000e-01	4.200000e-01	1.303991e+00	1.698914e-03	1.698914e-03
4.200000e-01	4.400000e-01	1.215544e+00	1.640285e-03	1.640285e-03
4.400000e-01	4.600000e-01	1.134683e+00	1.584788e-03	1.584788e-03
4.600000e-01	4.800000e-01	1.052669e+00	1.526440e-03	1.526440e-03
4.800000e-01	5.000000e-01	9.786485e-01	1.471795e-03	1.471795e-03
5.000000e-01	5.200000e-01	9.060900e-01	1.416184e-03	1.416184e-03
5.200000e-01	5.400000e-01	8.369395e-01	1.361072e-03	1.361072e-03
5.400000e-01	5.600000e-01	7.737660e-01	1.308696e-03	1.308696e-03
5.600000e-01	5.800000e-01	7.120175e-01	1.255392e-03	1.255392e-03
5.800000e-01	6.000000e-01	6.576400e-01	1.206502e-03	1.206502e-03
6.000000e-01	6.200000e-01	6.051570e-01	1.157359e-03	1.157359e-03
6.200000e-01	6.400000e-01	5.549405e-01	1.108300e-03	1.108300e-03
6.400000e-01	6.600000e-01	5.085910e-01	1.061007e-03	1.061007e-03
6.600000e-01	6.800000e-01	4.666177e-01	1.016283e-03	1.016283e-03
6.800000e-01	7.000000e-01	4.275948e-01	9.728596e-04	9.728596e-04
7.000000e-01	7.200000e-01	3.929145e-01	9.325735e-04	9.325735e-04
7.200000e-01	7.400000e-01	3.575924e-01	8.896683e-04	8.896683e-04
7.400000e-01	7.600000e-01	3.265888e-01	8.502264e-04	8.502264e-04
7.600000e-01	7.800000e-01	2.983607e-01	8.126524e-04	8.126524e-04
7.800000e-01	8.000000e-01	2.720363e-01	7.759744e-04	7.759744e-04
8.000000e-01	8.200000e-01	2.491981e-01	7.426879e-04	7.426879e-04
8.200000e-01	8.400000e-01	2.251091e-01	7.058794e-04	7.058794e-04
8.400000e-01	8.600000e-01	2.060138e-01	6.752774e-04	6.752774e-04
8.600000e-01	8.800000e-01	1.870180e-01	6.433922e-04	6.433922e-04
8.800000e-01	9.000000e-01	1.705877e-01	6.144801e-04	6.144801e-04
9.000000e-01	9.200000e-01	1.552042e-01	5.861190e-04	5.861190e-04
9.200000e-01	9.400000e-01	1.402104e-01	5.570884e-04	5.570884e-04
9.400000e-01	9.600000e-01	1.275340e-01	5.313088e-04	5.313088e-04
9.600000e-01	9.800000e-01	1.163672e-01	5.075155e-04	5.075155e-04
9.800000e-01	1.000000e+00	1.053819e-01	4.829665e-04	4.829665e-04
1.000000e+00	1.020000e+00	9.587300e-02	4.606617e-04	4.606617e-04
1.020000e+00	1.040000e+00	8.733355e-02	4.396676e-04	4.396676e-04
1.040000e+00	1.060000e+00	7.909065e-02	4.184047e-04	4.184047e-04
1.060000e+00	1.080000e+00	7.170000e-02	3.983763e-04	3.983763e-04
1.080000e+00	1.100000e+00	6.467675e-02	3.783625e-04	3.783625e-04
1.100000e+00	1.120000e+00	5.874915e-02	3.606075e-04	3.606075e-04
1.120000e+00	1.140000e+00	5.346345e-02	3.440032e-04	3.440032e-04
1.140000e+00	1.160000e+00	4.771072e-02	3.249690e-04	3.249690e-04
1.160000e+00	1.180000e+00	4.360700e-02	3.106791e-04	3.106791e-04
1.180000e+00	1.200000e+00	3.880162e-02	2.930616e-04	2.930616e-04
1.200000e+00	1.220000e+00	3.572715e-02	2.812116e-04	2.812116e-04
1.220000e+00	1.240000e+00	3.217015e-02	2.668459e-04	2.668459e-04
1.240000e+00	1.260000e+00	2.907576e-02	2.536878e-04	2.536878e-04
1.260000e+00	1.280000e+00	2.687117e-02	2.438806e-04	2.438806e-04
1.280000e+00	1.300000e+00	2.390295e-02	2.300169e-04	2.300169e-04
1.300000e+00	1.320000e+00	2.180460e-02	2.196889e-04	2.196889e-04
1.320000e+00	1.340000e+00	1.966642e-02	2.086396e-04	2.086396e-04
1.340000e+00	1.360000e+00	1.790009e-02	1.990497e-04	1.990497e-04
1.360000e+00	1.380000e+00	1.652113e-02	1.912290e-04	1.912290e-04
1.380000e+00	1.400000e+00	1.472381e-02	1.805278e-04	1.805278e-04
1.400000e+00	1.420000e+00	1.356396e-02	1.732716e-04	1.732716e-04
1.420000e+00	1.440000e+00	1.201898e-02	1.631052e-04	1.631052e-04
1.440000e+00	1.460000e+00	1.078831e-02	1.545293e-04	1.545293e-04
1.460000e+00	1.480000e+00	9.721435e-03	1.466895e-04	1.466895e-04
1.480000e+00	1.500000e+00	8.937875e-03	1.406537e-04	1.406537e-04
1.500000e+00	1.520000e+00	8.092340e-03	1.338354e-04	1.338354e-04
1.520000e+00	1.540000e+00	7.372970e-03	1.277483e-04	1.277483e-04
1.540000e+00	1.560000e+00	6.919215e-03	1.237549e-04	1.237549e-04
1.560000e+00	1.580000e+00	5.951945e-03	1.147792e-04	1.147792e-04
1.580000e+00	1.600000e+00	5.473840e-03	1.100728e-04	1.100728e-04
1.600000e+00	1.620000e+00	4.980242e-03	1.049927e-04	1.049927e-04
1.620000e+00	1.640000e+00	4.406961e-03	9.876511e-05	9.876511e-05
1.640000e+00	1.660000e+00	4.134707e-03	9.566573e-05	9.566573e-05
1.660000e+00	1.680000e+00	3.838106e-03	9.217062e-05	9.217062e-05
1.680000e+00	1.700000e+00	3.417553e-03	8.697444e-05	8.697444e-05
1.700000e+00	1.720000e+00	3.163007e-03	8.367276e-05	8.367276e-05
1.720000e+00	1.740000e+00	2.715892e-03	7.753365e-05	7.753365e-05
1.740000e+00	1.760000e+00	2.503401e-03	7.443878e-05	7.443878e-05
1.760000e+00	1.780000e+00	2.233362e-03	7.030942e-05	7.030942e-05
1.780000e+00	1.800000e+00	1.998737e-03	6.651381e-05	6.651381e-05
1.800000e+00	1.820000e+00	1.859290e-03	6.415162e-05	6.415162e-05
1.820000e+00	1.840000e+00	1.677788e-03	6.094001e-05	6.094001e-05
1.840000e+00	1.860000e+00	1.478578e-03	5.720793e-05	5.720793e-05
1.860000e+00	1.880000e+00	1.471938e-03	5.707931e-05	5.707931e-05
1.880000e+00	1.900000e+00	1.398894e-03	5.564504e-05	5.564504e-05
1.900000e+00	1.920000e+00	1.135495e-03	5.013335e-05	5.013335e-05
1.920000e+00	1.940000e+00	1.038104e-03	4.793518e-05	4.793518e-05
1.940000e+00	1.960000e+00	9.451395e-04	4.573850e-05	4.573850e-05
1.960000e+00	1.980000e+00	8.765225e-04	4.404692e-05	4.404692e-05
1.980000e+00	2.000000e+00	7.392895e-04	4.045211e-05	4.045211e-05
# END HISTOGRAM

# BEGIN HISTOGRAM newColl
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00	2.000000e-02	2.938928e-01	8.065645e-04	8.065645e-04
2.000000e-02	4.000000e-02	8.537260e-01	1.374687e-03	1.374687e-03
4.000000e-02	6.000000e-02	1.340362e+00	1.722485e-03	1.722485e-03
6.000000e-02	8.000000e-02	1.732932e+00	1.958553e-03	1.958553e-03
8.000000e-02	1.000000e-01	2.029831e+00	2.119700e-03	2.119700e-03
1.000000e-01	1.200000e-01	2.217863e+00	2.215705e-03	2.215705e-03
1.200000e-01	1.400000e-01	2.331644e+00	2.271829e-03	2.271829e-03
1.400000e-01	1.600000e-01	2.377542e+00	2.294080e-03	2.294080e-03
1.600000e-01	1.800000e-01	2.362145e+00	2.286640e-03	2.286640e-03
1.800000e-01	2.000000e-01	2.319369e+00	2.265841e-03	2.265841e-03
2.000000e-01	2.200000e-01	2.243173e+00	2.228312e-03	2.228312e-03
2.200000e-01	2.400000e-01	2.146806e+00	2.179922e-03	2.179922e-03
2.400000e-01	2.600000e-01	2.046919e+00	2.128604e-03	2.128604e-03
2.600000e-01	2.800000e-01	1.927051e+00	2.065338e-03	2.065338e-03
2.800000e-01	3.000000e-01	1.814909e+00	2.004342e-03	2.004342e-03
3.000000e-01	3.200000e-01	1.696306e+00	1.937745e-03	1.937745e-03
3.200000e-01	3.400000e-01	1.584042e+00	1.872526e-03	1.872526e-03
3.400000e-01	3.600000e-01	1.470877e+00	1.804399e-03	1.804399e-03
3.600000e-01	3.800000e-01	1.364743e+00	1.738082e-03	1.738082e-03
3.800000e-01	4.000000e-01	1.263739e+00	1.672527e-03	1.672527e-03
4.000000e-01	4.200000e-01	1.168865e+00	1.608520e-03	1.608520e-03
4.200000e-01	4.400000e-01	1.084351e+00	1.549279e-03	1.549279e-03
4.400000e-01	4.600000e-01	9.966215e-01	1.485285e-03	1.485285e-03
4.600000e-01	4.800000e-01	9.167765e-01	1.424545e-03	1.424545e-03
4.800000e-01	5.000000e-01	8.435810e-01	1.366495e-03	1.366495e-03
5.000000e-01	5.200000e-01	7.768450e-01	1.311329e-03	1.311329e-03
5.200000e-01	5.400000e-01	7.152950e-01	1.258308e-03	1.258308e-03
5.400000e-01	5.600000e-01	6.596240e-01	1.208350e-03	1.208350e-03
5.600000e-01	5.800000e-01	6.051975e-01	1.157426e-03	1.157426e-03
5.800000e-01	6.000000e-01	5.541285e-01	1.107516e-03	1.107516e-03
6.000000e-01	6.200000e-01	5.095145e-01	1.061996e-03	1.061996e-03
6.200000e-01	6.400000e-01	4.691638e-01	1.019077e-03	1.019077e-03
6.400000e-01	6.600000e-01	4.321821e-01	9.780881e-04	9.780881e-04
6.600000e-01	6.800000e-01	3.988195e-01	9.395778e-04	9.395778e-04
6.800000e-01	7.000000e-01	3.637768e-01	8.973504e-04	8.973504e-04
7.000000e-01	7.200000e-01	3.331966e-01	8.588056e-04	8.588056e-04
7.200000e-01	7.400000e-01	3.086262e-01	8.265345e-04	8.265345e-04
7.400000e-01	7.600000e-01	2.812933e-01	7.890859e-04	7.890859e-04
7.600000e-01	7.800000e-01	2.588767e-01	7.569916e-04	7.569916e-04
7.800000e-01	8.000000e-01	2.376908e-01	7.253553e-04	7.253553e-04
8.000000e-01	8.200000e-01	2.185946e-01	6.956075e-04	6.956075e-04
8.200000e-01	8.400000e-01	2.009592e-01	6.669580e-04	6.669580e-04
8.400000e-01	8.600000e-01	1.851346e-01	6.401597e-04	6.401597e-04
8.600000e-01	8.800000e-01	1.691461e-01	6.118932e-04	6.118932e-04
8.800000e-01	9.000000e-01	1.562743e-01	5.881503e-04	5.881503e-04
9.000000e-01	9.200000e-01	1.440754e-01	5.647283e-04	5.647283e-04
9.200000e-01	9.400000e-01	1.320559e-01	5.406591e-04	5.406591e-04
9.400000e-01	9.600000e-01	1.205808e-01	5.166348e-04	5.166348e-04
9.600000e-01	9.800000e-01	1.115916e-01	4.970046e-04	4.970046e-04
9.800000e-01	1.000000e+00	1.017635e-01	4.746140e-04	4.746140e-04
1.000000e+00	1.020000e+00	9.319485e-02	4.541930e-04	4.541930e-04
1.020000e+00	1.040000e+00	8.641250e-02	4.373538e-04	4.373538e-04
1.040000e+00	1.060000e+00	7.892185e-02	4.179682e-04	4.179682e-04
1.060000e+00	1.080000e+00	7.254020e-02	4.007135e-04	4.007135e-04
1.080000e+00	1.100000e+00	6.573795e-02	3.814632e-04	3.814632e-04
1.100000e+00	1.120000e+00	6.086150e-02	3.670422e-04	3.670422e-04
1.120000e+00	1.140000e+00	5.600940e-02	3.521074e-04	3.521074e-04
1.140000e+00	1.160000e+00	5.178155e-02	3.385572e-04	3.385572e-04
1.160000e+00	1.180000e+00	4.700913e-02	3.225787e-04	3.225787e-04
1.180000e+00	1.200000e+00	4.284102e-02	3.079459e-04	3.079459e-04
1.200000e+00	1.220000e+00	3.950077e-02	2.956973e-04	2.956973e-04
1.220000e+00	1.240000e+00	3.643944e-02	2.840079e-04	2.840079e-04
1.240000e+00	1.260000e+00	3.323422e-02	2.712297e-04	2.712297e-04
1.260000e+00	1.280000e+00	3.044293e-02	2.595899e-04	2.595899e-04
1.280000e+00	1.300000e+00	2.812092e-02	2.494935e-04	2.494935e-04
1.300000e+00	1.320000e+00	2.590073e-02	2.394421e-04	2.394421e-04
1.320000e+00	1.340000e+00	2.347690e-02	2.279633e-04	2.279633e-04
1.340000e+00	1.360000e+00	2.192298e-02	2.202898e-04	2.202898e-04
1.360000e+00	1.380000e+00	1.919590e-02	2.061336e-04	2.061336e-04
1.380000e+00	1.400000e+00	1.813560e-02	2.003598e-04	2.003598e-04
1.400000e+00	1.420000e+00	1.674107e-02	1.925024e-04	1.925024e-04
1.420000e+00	1.440000e+00	1.527348e-02	1.838712e-04	1.838712e-04
1.440000e+00	1.460000e+00	1.363988e-02	1.737600e-04	1.737600e-04
1.460000e+00	1.480000e+00	1.253754e-02	1.665907e-04	1.665907e-04
1.480000e+00	1.500000e+00	1.166540e-02	1.606920e-04	1.606920e-04
1.500000e+00	1.520000e+00	1.064938e-02	1.535348e-04	1.535348e-04
1.520000e+00	1.540000e+00	9.821515e-03	1.474463e-04	1.474463e-04
1.540000e+00	1.560000e+00	8.969300e-03	1.409042e-04	1.409042e-04
1.560000e+00	1.580000e+00	8.254325e-03	1.351715e-04	1.351715e-04
1.580000e+00	1.600000e+00	7.300285e-03	1.271202e-04	1.271202e-04
1.600000e+00	1.620000e+00	6.835440e-03	1.230064e-04	1.230064e-04
1.620000e+00	1.640000e+00	6.206790e-03	1.172136e-04	1.172136e-04
1.640000e+00	1.660000e+00	5.881400e-03	1.140998e-04	1.140998e-04
1.660000e+00	1.680000e+00	5.336865e-03	1.086895e-04	1.086895e-04
1.680000e+00	1.700000e+00	4.681655e-03	1.017992e-04	1.017992e-04
1.700000e+00	1.720000e+00	4.666161e-03	1.016306e-04	1.016306e-04
1.720000e+00	1.740000e+00	4.037513e-03	9.453694e-05	9.453694e-05
1.740000e+00	1.760000e+00	3.634647e-03	8.969653e-05	8.969653e-05
1.760000e+00	1.780000e+00	3.300401e-03	8.547280e-05	8.547280e-05
1.780000e+00	1.800000e+00	3.096754e-03	8.279383e-05	8.279383e-05
1.800000e+00	1.820000e+00	2.884254e-03	7.990268e-05	7.990268e-05
1.820000e+00	1.840000e+00	2.534513e-03	7.490174e-05	7.490174e-05
1.840000e+00	1.860000e+00	2.377351e-03	7.254228e-05	7.254228e-05
1.860000e+00	1.880000e+00	2.184773e-03	6.954207e-05	6.954207e-05
1.880000e+00	1.900000e+00	2.049746e-03	6.735883e-05	6.735883e-05
1.900000e+00	1.920000e+00	1.715500e-03	6.162258e-05	6.162258e-05
1.920000e+00	1.940000e+00	1.531775e-03	5.822937e-05	5.822937e-05
1.940000e+00	1.960000e+00	1.505213e-03	5.772229e-05	5.772229e-05
1.960000e+00	1.980000e+00	1.458728e-03	5.682400e-05	5.682400e-05
1.980000e+00	2.000000e+00	1.281644e-03	5.326333e-05	5.326333e-05
# END HISTOGRAM



==> images/hadronScatterToyModel/pTpnToyCollFlow-ref1.dat <==
# BEGIN PLOT
PlotSize=10.0,6.5
DrawOnly=oldNoColl oldColl
Title=$\mathrm{p},~\bar{\mathrm{p}},~\mathrm{n},~\bar{\mathrm{n}}$ transverse momentum
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
XMax=1.5
YMin=0.0001
YMax=2.2
LogY=0
MainPlot=0
RatioPlot=1
RatioPlotSameStyle=1
RatioPlotReference=oldNoColl
RatioPlotYMin=0.2
RatioPlotYMax=2.3
RatioPlotYLabel=w/wo (Gaussian)
Legend=0
LegendXPos=0.35
LegendYPos=0.95
TopMargin=-0.04
BottomMargin=-0.04
RatioPlotYSize=3.0
# END PLOT

# BEGIN HISTOGRAM oldNoColl
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00    2.000000e-02    9.169510e-02    1.352706e-03    1.352706e-03
2.000000e-02    4.000000e-02    2.784976e-01    2.357442e-03    2.357442e-03
4.000000e-02    6.000000e-02    4.527283e-01    3.005724e-03    3.005724e-03
6.000000e-02    8.000000e-02    6.304510e-01    3.546957e-03    3.546957e-03
8.000000e-02    1.000000e-01    8.001915e-01    3.996017e-03    3.996017e-03
1.000000e-01    1.200000e-01    9.615510e-01    4.380427e-03    4.380427e-03
1.200000e-01    1.400000e-01    1.110119e+00    4.706684e-03    4.706684e-03
1.400000e-01    1.600000e-01    1.246515e+00    4.987454e-03    4.987454e-03
1.600000e-01    1.800000e-01    1.371934e+00    5.232351e-03    5.232351e-03
1.800000e-01    2.000000e-01    1.483824e+00    5.441535e-03    5.441535e-03
2.000000e-01    2.200000e-01    1.583521e+00    5.621370e-03    5.621370e-03
2.200000e-01    2.400000e-01    1.660350e+00    5.756123e-03    5.756123e-03
2.400000e-01    2.600000e-01    1.725404e+00    5.867804e-03    5.867804e-03
2.600000e-01    2.800000e-01    1.774155e+00    5.950124e-03    5.950124e-03
2.800000e-01    3.000000e-01    1.805366e+00    6.002233e-03    6.002233e-03
3.000000e-01    3.200000e-01    1.833682e+00    6.049122e-03    6.049122e-03
3.200000e-01    3.400000e-01    1.827556e+00    6.039009e-03    6.039009e-03
3.400000e-01    3.600000e-01    1.832645e+00    6.047409e-03    6.047409e-03
3.600000e-01    3.800000e-01    1.821808e+00    6.029505e-03    6.029505e-03
3.800000e-01    4.000000e-01    1.764716e+00    5.934275e-03    5.934275e-03
4.000000e-01    4.200000e-01    1.733027e+00    5.880753e-03    5.880753e-03
4.200000e-01    4.400000e-01    1.690562e+00    5.808257e-03    5.808257e-03
4.400000e-01    4.600000e-01    1.624150e+00    5.693029e-03    5.693029e-03
4.600000e-01    4.800000e-01    1.562907e+00    5.584662e-03    5.584662e-03
4.800000e-01    5.000000e-01    1.488054e+00    5.449287e-03    5.449287e-03
5.000000e-01    5.200000e-01    1.409709e+00    5.303897e-03    5.303897e-03
5.200000e-01    5.400000e-01    1.329329e+00    5.150466e-03    5.150466e-03
5.400000e-01    5.600000e-01    1.245377e+00    4.985178e-03    4.985178e-03
5.600000e-01    5.800000e-01    1.166254e+00    4.824216e-03    4.824216e-03
5.800000e-01    6.000000e-01    1.091600e+00    4.667261e-03    4.667261e-03
6.000000e-01    6.200000e-01    1.001921e+00    4.471435e-03    4.471435e-03
6.200000e-01    6.400000e-01    9.306200e-01    4.309397e-03    4.309397e-03
6.400000e-01    6.600000e-01    8.560870e-01    4.133226e-03    4.133226e-03
6.600000e-01    6.800000e-01    7.772630e-01    3.938350e-03    3.938350e-03
6.800000e-01    7.000000e-01    7.073390e-01    3.757025e-03    3.757025e-03
7.000000e-01    7.200000e-01    6.395705e-01    3.572519e-03    3.572519e-03
7.200000e-01    7.400000e-01    5.769705e-01    3.393181e-03    3.393181e-03
7.400000e-01    7.600000e-01    5.200775e-01    3.221546e-03    3.221546e-03
7.600000e-01    7.800000e-01    4.571583e-01    3.020394e-03    3.020394e-03
7.800000e-01    8.000000e-01    4.115403e-01    2.865738e-03    2.865738e-03
8.000000e-01    8.200000e-01    3.621307e-01    2.688209e-03    2.688209e-03
8.200000e-01    8.400000e-01    3.223596e-01    2.536299e-03    2.536299e-03
8.400000e-01    8.600000e-01    2.832470e-01    2.377458e-03    2.377458e-03
8.600000e-01    8.800000e-01    2.465889e-01    2.218284e-03    2.218284e-03
8.800000e-01    9.000000e-01    2.130239e-01    2.061790e-03    2.061790e-03
9.000000e-01    9.200000e-01    1.867027e-01    1.930215e-03    1.930215e-03
9.200000e-01    9.400000e-01    1.609603e-01    1.792213e-03    1.792213e-03
9.400000e-01    9.600000e-01    1.392488e-01    1.666963e-03    1.666963e-03
9.600000e-01    9.800000e-01    1.181958e-01    1.535788e-03    1.535788e-03
9.800000e-01    1.000000e+00    1.054443e-01    1.450581e-03    1.450581e-03
1.000000e+00    1.020000e+00    8.650665e-02    1.313878e-03    1.313878e-03
1.020000e+00    1.040000e+00    7.589040e-02    1.230619e-03    1.230619e-03
1.040000e+00    1.060000e+00    6.357790e-02    1.126376e-03    1.126376e-03
1.060000e+00    1.080000e+00    5.705250e-02    1.067008e-03    1.067008e-03
1.080000e+00    1.100000e+00    4.629653e-02    9.611795e-04    9.611795e-04
1.100000e+00    1.120000e+00    4.034982e-02    8.973277e-04    8.973277e-04
1.120000e+00    1.140000e+00    3.394414e-02    8.230243e-04    8.230243e-04
1.140000e+00    1.160000e+00    2.596198e-02    7.197790e-04    7.197790e-04
1.160000e+00    1.180000e+00    2.328795e-02    6.817041e-04    6.817041e-04
1.180000e+00    1.200000e+00    2.011504e-02    6.335645e-04    6.335645e-04
1.200000e+00    1.220000e+00    1.718160e-02    5.855474e-04    5.855474e-04
1.220000e+00    1.240000e+00    1.374927e-02    5.238055e-04    5.238055e-04
1.240000e+00    1.260000e+00    1.141449e-02    4.772638e-04    4.772638e-04
1.260000e+00    1.280000e+00    9.398995e-03    4.330828e-04    4.330828e-04
1.280000e+00    1.300000e+00    8.201670e-03    4.045586e-04    4.045586e-04
1.300000e+00    1.320000e+00    7.902340e-03    3.971075e-04    3.971075e-04
1.320000e+00    1.340000e+00    6.106355e-03    3.490770e-04    3.490770e-04
1.340000e+00    1.360000e+00    5.108585e-03    3.192865e-04    3.192865e-04
1.360000e+00    1.380000e+00    5.148495e-03    3.205312e-04    3.205312e-04
1.380000e+00    1.400000e+00    3.671794e-03    2.706882e-04    2.706882e-04
1.400000e+00    1.420000e+00    3.352508e-03    2.586516e-04    2.586516e-04
1.420000e+00    1.440000e+00    3.212820e-03    2.532057e-04    2.532057e-04
1.440000e+00    1.460000e+00    2.075362e-03    2.035060e-04    2.035060e-04
1.460000e+00    1.480000e+00    2.195094e-03    2.092941e-04    2.092941e-04
1.480000e+00    1.500000e+00    1.636343e-03    1.807038e-04    1.807038e-04
1.500000e+00    1.520000e+00    1.456744e-03    1.704990e-04    1.704990e-04
1.520000e+00    1.540000e+00    1.516610e-03    1.739672e-04    1.739672e-04
1.540000e+00    1.560000e+00    1.277146e-03    1.596432e-04    1.596432e-04
1.560000e+00    1.580000e+00    1.037681e-03    1.439005e-04    1.439005e-04
1.580000e+00    1.600000e+00    7.383500e-04    1.213840e-04    1.213840e-04
1.600000e+00    1.620000e+00    6.585285e-04    1.146351e-04    1.146351e-04
1.620000e+00    1.640000e+00    7.782605e-04    1.246215e-04    1.246215e-04
1.640000e+00    1.660000e+00    7.183945e-04    1.197324e-04    1.197324e-04
1.660000e+00    1.680000e+00    5.986620e-04    1.093003e-04    1.093003e-04
1.680000e+00    1.700000e+00    5.787065e-04    1.074631e-04    1.074631e-04
1.700000e+00    1.720000e+00    4.789297e-04    9.776111e-05    9.776111e-05
1.720000e+00    1.740000e+00    2.993310e-04    7.728695e-05    7.728695e-05
1.740000e+00    1.760000e+00    4.390189e-04    9.359915e-05    9.359915e-05
1.760000e+00    1.780000e+00    1.995540e-04    6.310454e-05    6.310454e-05
1.780000e+00    1.800000e+00    2.394648e-04    6.912755e-05    6.912755e-05
1.800000e+00    1.820000e+00    1.995540e-04    6.310454e-05    6.310454e-05
1.820000e+00    1.840000e+00    1.396878e-04    5.279704e-05    5.279704e-05
1.840000e+00    1.860000e+00    1.197324e-04    4.888056e-05    4.888056e-05
1.860000e+00    1.880000e+00    5.986620e-05    3.456377e-05    3.456377e-05
1.880000e+00    1.900000e+00    5.986620e-05    3.456377e-05    3.456377e-05
1.900000e+00    1.920000e+00    1.197324e-04    4.888056e-05    4.888056e-05
1.920000e+00    1.940000e+00    1.596432e-04    5.644240e-05    5.644240e-05
1.940000e+00    1.960000e+00    1.396878e-04    5.279704e-05    5.279704e-05
1.960000e+00    1.980000e+00    7.982160e-05    3.991081e-05    3.991081e-05
1.980000e+00    2.000000e+00    3.991080e-05    2.822120e-05    2.822120e-05
# END HISTOGRAM

# BEGIN HISTOGRAM oldColl
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00    2.000000e-02    6.450425e-02    1.135153e-03    1.135153e-03
2.000000e-02    4.000000e-02    1.935327e-01    1.966244e-03    1.966244e-03
4.000000e-02    6.000000e-02    3.221017e-01    2.536627e-03    2.536627e-03
6.000000e-02    8.000000e-02    4.422406e-01    2.972278e-03    2.972278e-03
8.000000e-02    1.000000e-01    5.660155e-01    3.362592e-03    3.362592e-03
1.000000e-01    1.200000e-01    6.797415e-01    3.684954e-03    3.684954e-03
1.200000e-01    1.400000e-01    7.900120e-01    3.972620e-03    3.972620e-03
1.400000e-01    1.600000e-01    8.949490e-01    4.228236e-03    4.228236e-03
1.600000e-01    1.800000e-01    9.878600e-01    4.442299e-03    4.442299e-03
1.800000e-01    2.000000e-01    1.070962e+00    4.625378e-03    4.625378e-03
2.000000e-01    2.200000e-01    1.144656e+00    4.781868e-03    4.781868e-03
2.200000e-01    2.400000e-01    1.213795e+00    4.924166e-03    4.924166e-03
2.400000e-01    2.600000e-01    1.280196e+00    5.057064e-03    5.057064e-03
2.600000e-01    2.800000e-01    1.323086e+00    5.141077e-03    5.141077e-03
2.800000e-01    3.000000e-01    1.359084e+00    5.210547e-03    5.210547e-03
3.000000e-01    3.200000e-01    1.393943e+00    5.276945e-03    5.276945e-03
3.200000e-01    3.400000e-01    1.415857e+00    5.318263e-03    5.318263e-03
3.400000e-01    3.600000e-01    1.432997e+00    5.350357e-03    5.350357e-03
3.600000e-01    3.800000e-01    1.447919e+00    5.378143e-03    5.378143e-03
3.800000e-01    4.000000e-01    1.446761e+00    5.375991e-03    5.375991e-03
4.000000e-01    4.200000e-01    1.435714e+00    5.355427e-03    5.355427e-03
4.200000e-01    4.400000e-01    1.421171e+00    5.328234e-03    5.328234e-03
4.400000e-01    4.600000e-01    1.411662e+00    5.310379e-03    5.310379e-03
4.600000e-01    4.800000e-01    1.375844e+00    5.242576e-03    5.242576e-03
4.800000e-01    5.000000e-01    1.335731e+00    5.165588e-03    5.165588e-03
5.000000e-01    5.200000e-01    1.307205e+00    5.110130e-03    5.110130e-03
5.200000e-01    5.400000e-01    1.275821e+00    5.048416e-03    5.048416e-03
5.400000e-01    5.600000e-01    1.230914e+00    4.958771e-03    4.958771e-03
5.600000e-01    5.800000e-01    1.185148e+00    4.865713e-03    4.865713e-03
5.800000e-01    6.000000e-01    1.148032e+00    4.788915e-03    4.788915e-03
6.000000e-01    6.200000e-01    1.104143e+00    4.696484e-03    4.696484e-03
6.200000e-01    6.400000e-01    1.051625e+00    4.583430e-03    4.583430e-03
6.400000e-01    6.600000e-01    1.005838e+00    4.482541e-03    4.482541e-03
6.600000e-01    6.800000e-01    9.566365e-01    4.371531e-03    4.371531e-03
6.800000e-01    7.000000e-01    9.185610e-01    4.283652e-03    4.283652e-03
7.000000e-01    7.200000e-01    8.673015e-01    4.162413e-03    4.162413e-03
7.200000e-01    7.400000e-01    8.200570e-01    4.047456e-03    4.047456e-03
7.400000e-01    7.600000e-01    7.771875e-01    3.940243e-03    3.940243e-03
7.600000e-01    7.800000e-01    7.265465e-01    3.809710e-03    3.809710e-03
7.800000e-01    8.000000e-01    6.804610e-01    3.686903e-03    3.686903e-03
8.000000e-01    8.200000e-01    6.297605e-01    3.546891e-03    3.546891e-03
8.200000e-01    8.400000e-01    6.022725e-01    3.468620e-03    3.468620e-03
8.400000e-01    8.600000e-01    5.673135e-01    3.366447e-03    3.366447e-03
8.600000e-01    8.800000e-01    5.227660e-01    3.231572e-03    3.231572e-03
8.800000e-01    9.000000e-01    4.869881e-01    3.119028e-03    3.119028e-03
9.000000e-01    9.200000e-01    4.565638e-01    3.020027e-03    3.020027e-03
9.200000e-01    9.400000e-01    4.157917e-01    2.882027e-03    2.882027e-03
9.400000e-01    9.600000e-01    3.918997e-01    2.797999e-03    2.797999e-03
9.600000e-01    9.800000e-01    3.644120e-01    2.698091e-03    2.698091e-03
9.800000e-01    1.000000e+00    3.401805e-01    2.606843e-03    2.606843e-03
1.000000e+00    1.020000e+00    3.137515e-01    2.503532e-03    2.503532e-03
1.020000e+00    1.040000e+00    2.847655e-01    2.385085e-03    2.385085e-03
1.040000e+00    1.060000e+00    2.645493e-01    2.298865e-03    2.298865e-03
1.060000e+00    1.080000e+00    2.436538e-01    2.206209e-03    2.206209e-03
1.080000e+00    1.100000e+00    2.263741e-01    2.126540e-03    2.126540e-03
1.100000e+00    1.120000e+00    2.076162e-01    2.036530e-03    2.036530e-03
1.120000e+00    1.140000e+00    1.874998e-01    1.935355e-03    1.935355e-03
1.140000e+00    1.160000e+00    1.762730e-01    1.876519e-03    1.876519e-03
1.160000e+00    1.180000e+00    1.592130e-01    1.783403e-03    1.783403e-03
1.180000e+00    1.200000e+00    1.448898e-01    1.701293e-03    1.701293e-03
1.200000e+00    1.220000e+00    1.339227e-01    1.635638e-03    1.635638e-03
1.220000e+00    1.240000e+00    1.257123e-01    1.584707e-03    1.584707e-03
1.240000e+00    1.260000e+00    1.094315e-01    1.478534e-03    1.478534e-03
1.260000e+00    1.280000e+00    1.039579e-01    1.441083e-03    1.441083e-03
1.280000e+00    1.300000e+00    9.333040e-02    1.365437e-03    1.365437e-03
1.300000e+00    1.320000e+00    8.869585e-02    1.331103e-03    1.331103e-03
1.320000e+00    1.340000e+00    7.469230e-02    1.221513e-03    1.221513e-03
1.340000e+00    1.360000e+00    7.047725e-02    1.186546e-03    1.186546e-03
1.360000e+00    1.380000e+00    6.406475e-02    1.131279e-03    1.131279e-03
1.380000e+00    1.400000e+00    5.915055e-02    1.087025e-03    1.087025e-03
1.400000e+00    1.420000e+00    5.301775e-02    1.029131e-03    1.029131e-03
1.420000e+00    1.440000e+00    4.858294e-02    9.851492e-04    9.851492e-04
1.440000e+00    1.460000e+00    4.432794e-02    9.410201e-04    9.410201e-04
1.460000e+00    1.480000e+00    4.001301e-02    8.940478e-04    8.940478e-04
1.480000e+00    1.500000e+00    3.517868e-02    8.383010e-04    8.383010e-04
1.500000e+00    1.520000e+00    3.415988e-02    8.260728e-04    8.260728e-04
1.520000e+00    1.540000e+00    3.044424e-02    7.798530e-04    7.798530e-04
1.540000e+00    1.560000e+00    2.696833e-02    7.339850e-04    7.339850e-04
1.560000e+00    1.580000e+00    2.469100e-02    7.023110e-04    7.023110e-04
1.580000e+00    1.600000e+00    2.341250e-02    6.838865e-04    6.838865e-04
1.600000e+00    1.620000e+00    2.019628e-02    6.351785e-04    6.351785e-04
1.620000e+00    1.640000e+00    1.883788e-02    6.134456e-04    6.134456e-04
1.640000e+00    1.660000e+00    1.705996e-02    5.837799e-04    5.837799e-04
1.660000e+00    1.680000e+00    1.506231e-02    5.485369e-04    5.485369e-04
1.680000e+00    1.700000e+00    1.426325e-02    5.337886e-04    5.337886e-04
1.700000e+00    1.720000e+00    1.230555e-02    4.958047e-04    4.958047e-04
1.720000e+00    1.740000e+00    1.180613e-02    4.856395e-04    4.856395e-04
1.740000e+00    1.760000e+00    1.088721e-02    4.663570e-04    4.663570e-04
1.760000e+00    1.780000e+00    1.018803e-02    4.511338e-04    4.511338e-04
1.780000e+00    1.800000e+00    8.470055e-03    4.113421e-04    4.113421e-04
1.800000e+00    1.820000e+00    7.730920e-03    3.929848e-04    3.929848e-04
1.820000e+00    1.840000e+00    6.712115e-03    3.661760e-04    3.661760e-04
1.840000e+00    1.860000e+00    6.512350e-03    3.606858e-04    3.606858e-04
1.860000e+00    1.880000e+00    6.012940e-03    3.465800e-04    3.465800e-04
1.880000e+00    1.900000e+00    5.433620e-03    3.294615e-04    3.294615e-04
1.900000e+00    1.920000e+00    5.074040e-03    3.183736e-04    3.183736e-04
1.920000e+00    1.940000e+00    4.334909e-03    2.942728e-04    2.942728e-04
1.940000e+00    1.960000e+00    3.595777e-03    2.680134e-04    2.680134e-04
1.960000e+00    1.980000e+00    3.715636e-03    2.724437e-04    2.724437e-04
1.980000e+00    2.000000e+00    3.096363e-03    2.487059e-04    2.487059e-04
# END HISTOGRAM

# BEGIN HISTOGRAM newNoColl
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00	2.000000e-02	1.481387e-01	2.577983e-03	2.577983e-03
2.000000e-02	4.000000e-02	4.106789e-01	4.292368e-03	4.292368e-03
4.000000e-02	6.000000e-02	6.231515e-01	5.287405e-03	5.287405e-03
6.000000e-02	8.000000e-02	8.025150e-01	6.000292e-03	6.000292e-03
8.000000e-02	1.000000e-01	9.650100e-01	6.579785e-03	6.579785e-03
1.000000e-01	1.200000e-01	1.080175e+00	6.961338e-03	6.961338e-03
1.200000e-01	1.400000e-01	1.196056e+00	7.325235e-03	7.325235e-03
1.400000e-01	1.600000e-01	1.278964e+00	7.574865e-03	7.574865e-03
1.600000e-01	1.800000e-01	1.358238e+00	7.806091e-03	7.806091e-03
1.800000e-01	2.000000e-01	1.394980e+00	7.910970e-03	7.910970e-03
2.000000e-01	2.200000e-01	1.444510e+00	8.050186e-03	8.050186e-03
2.200000e-01	2.400000e-01	1.459584e+00	8.092081e-03	8.092081e-03
2.400000e-01	2.600000e-01	1.484931e+00	8.162043e-03	8.162043e-03
2.600000e-01	2.800000e-01	1.471382e+00	8.124723e-03	8.124723e-03
2.800000e-01	3.000000e-01	1.479907e+00	8.148222e-03	8.148222e-03
3.000000e-01	3.200000e-01	1.488565e+00	8.172025e-03	8.172025e-03
3.200000e-01	3.400000e-01	1.441279e+00	8.041180e-03	8.041180e-03
3.400000e-01	3.600000e-01	1.437825e+00	8.031538e-03	8.031538e-03
3.600000e-01	3.800000e-01	1.408215e+00	7.948410e-03	7.948410e-03
3.800000e-01	4.000000e-01	1.376407e+00	7.858130e-03	7.858130e-03
4.000000e-01	4.200000e-01	1.328987e+00	7.721577e-03	7.721577e-03
4.200000e-01	4.400000e-01	1.296999e+00	7.628085e-03	7.628085e-03
4.400000e-01	4.600000e-01	1.260076e+00	7.518725e-03	7.518725e-03
4.600000e-01	4.800000e-01	1.218354e+00	7.393200e-03	7.393200e-03
4.800000e-01	5.000000e-01	1.190852e+00	7.309282e-03	7.309282e-03
5.000000e-01	5.200000e-01	1.135087e+00	7.136090e-03	7.136090e-03
5.200000e-01	5.400000e-01	1.089416e+00	6.991053e-03	6.991053e-03
5.400000e-01	5.600000e-01	1.046213e+00	6.851029e-03	6.851029e-03
5.600000e-01	5.800000e-01	1.000497e+00	6.699673e-03	6.699673e-03
5.800000e-01	6.000000e-01	9.604340e-01	6.564166e-03	6.564166e-03
6.000000e-01	6.200000e-01	9.037270e-01	6.367433e-03	6.367433e-03
6.200000e-01	6.400000e-01	8.567550e-01	6.199748e-03	6.199748e-03
6.400000e-01	6.600000e-01	8.260685e-01	6.087707e-03	6.087707e-03
6.600000e-01	6.800000e-01	7.764050e-01	5.901873e-03	5.901873e-03
6.800000e-01	7.000000e-01	7.327080e-01	5.733387e-03	5.733387e-03
7.000000e-01	7.200000e-01	6.960995e-01	5.588320e-03	5.588320e-03
7.200000e-01	7.400000e-01	6.617340e-01	5.448633e-03	5.448633e-03
7.400000e-01	7.600000e-01	6.270545e-01	5.303940e-03	5.303940e-03
7.600000e-01	7.800000e-01	5.784230e-01	5.094112e-03	5.094112e-03
7.800000e-01	8.000000e-01	5.461660e-01	4.950034e-03	4.950034e-03
8.000000e-01	8.200000e-01	5.202800e-01	4.831303e-03	4.831303e-03
8.200000e-01	8.400000e-01	4.826397e-01	4.653259e-03	4.653259e-03
8.400000e-01	8.600000e-01	4.476463e-01	4.481395e-03	4.481395e-03
8.600000e-01	8.800000e-01	4.185300e-01	4.333203e-03	4.333203e-03
8.800000e-01	9.000000e-01	4.010333e-01	4.241661e-03	4.241661e-03
9.000000e-01	9.200000e-01	3.720067e-01	4.085274e-03	4.085274e-03
9.200000e-01	9.400000e-01	3.463898e-01	3.942106e-03	3.942106e-03
9.400000e-01	9.600000e-01	3.288482e-01	3.840993e-03	3.840993e-03
9.600000e-01	9.800000e-01	3.021994e-01	3.682074e-03	3.682074e-03
9.800000e-01	1.000000e+00	2.816071e-01	3.554410e-03	3.554410e-03
1.000000e+00	1.020000e+00	2.613737e-01	3.424339e-03	3.424339e-03
1.020000e+00	1.040000e+00	2.450883e-01	3.315943e-03	3.315943e-03
1.040000e+00	1.060000e+00	2.288478e-01	3.204196e-03	3.204196e-03
1.060000e+00	1.080000e+00	2.153888e-01	3.108546e-03	3.108546e-03
1.080000e+00	1.100000e+00	2.058329e-01	3.038807e-03	3.038807e-03
1.100000e+00	1.120000e+00	1.829975e-01	2.865288e-03	2.865288e-03
1.120000e+00	1.140000e+00	1.707499e-01	2.767744e-03	2.767744e-03
1.140000e+00	1.160000e+00	1.584124e-01	2.665878e-03	2.665878e-03
1.160000e+00	1.180000e+00	1.481835e-01	2.578373e-03	2.578373e-03
1.180000e+00	1.200000e+00	1.358910e-01	2.469114e-03	2.469114e-03
1.200000e+00	1.220000e+00	1.292961e-01	2.408455e-03	2.408455e-03
1.220000e+00	1.240000e+00	1.178111e-01	2.298999e-03	2.298999e-03
1.240000e+00	1.260000e+00	1.098254e-01	2.219715e-03	2.219715e-03
1.260000e+00	1.280000e+00	9.910310e-02	2.108577e-03	2.108577e-03
1.280000e+00	1.300000e+00	9.416815e-02	2.055406e-03	2.055406e-03
1.300000e+00	1.320000e+00	8.474685e-02	1.949878e-03	1.949878e-03
1.320000e+00	1.340000e+00	8.299715e-02	1.929644e-03	1.929644e-03
1.340000e+00	1.360000e+00	7.348615e-02	1.815718e-03	1.815718e-03
1.360000e+00	1.380000e+00	6.666690e-02	1.729422e-03	1.729422e-03
1.380000e+00	1.400000e+00	6.567990e-02	1.716572e-03	1.716572e-03
1.400000e+00	1.420000e+00	5.634835e-02	1.589961e-03	1.589961e-03
1.420000e+00	1.440000e+00	5.397060e-02	1.556053e-03	1.556053e-03
1.440000e+00	1.460000e+00	4.930480e-02	1.487272e-03	1.487272e-03
1.460000e+00	1.480000e+00	4.751026e-02	1.459955e-03	1.459955e-03
1.480000e+00	1.500000e+00	4.042186e-02	1.346647e-03	1.346647e-03
1.500000e+00	1.520000e+00	3.844787e-02	1.313354e-03	1.313354e-03
1.520000e+00	1.540000e+00	3.723656e-02	1.292500e-03	1.292500e-03
1.540000e+00	1.560000e+00	3.073138e-02	1.174186e-03	1.174186e-03
1.560000e+00	1.580000e+00	3.091083e-02	1.177609e-03	1.177609e-03
1.580000e+00	1.600000e+00	2.835362e-02	1.127847e-03	1.127847e-03
1.600000e+00	1.620000e+00	2.862280e-02	1.133188e-03	1.133188e-03
1.620000e+00	1.640000e+00	2.274571e-02	1.010172e-03	1.010172e-03
1.640000e+00	1.660000e+00	2.238680e-02	1.002171e-03	1.002171e-03
1.660000e+00	1.680000e+00	2.131008e-02	9.777736e-04	9.777736e-04
1.680000e+00	1.700000e+00	1.767615e-02	8.905117e-04	8.905117e-04
1.700000e+00	1.720000e+00	1.740697e-02	8.837051e-04	8.837051e-04
1.720000e+00	1.740000e+00	1.467031e-02	8.112698e-04	8.112698e-04
1.740000e+00	1.760000e+00	1.345900e-02	7.770557e-04	7.770557e-04
1.760000e+00	1.780000e+00	1.318982e-02	7.692459e-04	7.692459e-04
1.780000e+00	1.800000e+00	1.265146e-02	7.533834e-04	7.533834e-04
1.800000e+00	1.820000e+00	1.072233e-02	6.935703e-04	6.935703e-04
1.820000e+00	1.840000e+00	1.009425e-02	6.729498e-04	6.729498e-04
1.840000e+00	1.860000e+00	1.031856e-02	6.803861e-04	6.803861e-04
1.860000e+00	1.880000e+00	9.735340e-03	6.608780e-04	6.608780e-04
1.880000e+00	1.900000e+00	9.286710e-03	6.454710e-04	6.454710e-04
1.900000e+00	1.920000e+00	7.222995e-03	5.692519e-04	5.692519e-04
1.920000e+00	1.940000e+00	6.056550e-03	5.212648e-04	5.212648e-04
1.940000e+00	1.960000e+00	6.370595e-03	5.346083e-04	5.346083e-04
1.960000e+00	1.980000e+00	7.043545e-03	5.621359e-04	5.621359e-04
1.980000e+00	2.000000e+00	5.518190e-03	4.975584e-04	4.975584e-04
# END HISTOGRAM

# BEGIN HISTOGRAM newColl
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00	2.000000e-02	6.243640e-02	1.674675e-03	1.674675e-03
2.000000e-02	4.000000e-02	1.872193e-01	2.899925e-03	2.899925e-03
4.000000e-02	6.000000e-02	3.200426e-01	3.791538e-03	3.791538e-03
6.000000e-02	8.000000e-02	4.306314e-01	4.398092e-03	4.398092e-03
8.000000e-02	1.000000e-01	5.595470e-01	5.013370e-03	5.013370e-03
1.000000e-01	1.200000e-01	6.689230e-01	5.481501e-03	5.481501e-03
1.200000e-01	1.400000e-01	7.776250e-01	5.910123e-03	5.910123e-03
1.400000e-01	1.600000e-01	8.604095e-01	6.216760e-03	6.216760e-03
1.600000e-01	1.800000e-01	9.603525e-01	6.567905e-03	6.567905e-03
1.800000e-01	2.000000e-01	1.040980e+00	6.838059e-03	6.838059e-03
2.000000e-01	2.200000e-01	1.121834e+00	7.098650e-03	7.098650e-03
2.200000e-01	2.400000e-01	1.183641e+00	7.291577e-03	7.291577e-03
2.400000e-01	2.600000e-01	1.223394e+00	7.413011e-03	7.413011e-03
2.600000e-01	2.800000e-01	1.284617e+00	7.596234e-03	7.596234e-03
2.800000e-01	3.000000e-01	1.307391e+00	7.663271e-03	7.663271e-03
3.000000e-01	3.200000e-01	1.335510e+00	7.745242e-03	7.745242e-03
3.200000e-01	3.400000e-01	1.352983e+00	7.795746e-03	7.795746e-03
3.400000e-01	3.600000e-01	1.384965e+00	7.887344e-03	7.887344e-03
3.600000e-01	3.800000e-01	1.397182e+00	7.922058e-03	7.922058e-03
3.800000e-01	4.000000e-01	1.388872e+00	7.898465e-03	7.898465e-03
4.000000e-01	4.200000e-01	1.362955e+00	7.824422e-03	7.824422e-03
4.200000e-01	4.400000e-01	1.358912e+00	7.812808e-03	7.812808e-03
4.400000e-01	4.600000e-01	1.339148e+00	7.755785e-03	7.755785e-03
4.600000e-01	4.800000e-01	1.321765e+00	7.705282e-03	7.705282e-03
4.800000e-01	5.000000e-01	1.296341e+00	7.630817e-03	7.630817e-03
5.000000e-01	5.200000e-01	1.250075e+00	7.493410e-03	7.493410e-03
5.200000e-01	5.400000e-01	1.226178e+00	7.421444e-03	7.421444e-03
5.400000e-01	5.600000e-01	1.183102e+00	7.289918e-03	7.289918e-03
5.600000e-01	5.800000e-01	1.154265e+00	7.200524e-03	7.200524e-03
5.800000e-01	6.000000e-01	1.103462e+00	7.040284e-03	7.040284e-03
6.000000e-01	6.200000e-01	1.059666e+00	6.899159e-03	6.899159e-03
6.200000e-01	6.400000e-01	1.024271e+00	6.782955e-03	6.782955e-03
6.400000e-01	6.600000e-01	9.820480e-01	6.641679e-03	6.641679e-03
6.600000e-01	6.800000e-01	9.323235e-01	6.471348e-03	6.471348e-03
6.800000e-01	7.000000e-01	8.855185e-01	6.306818e-03	6.306818e-03
7.000000e-01	7.200000e-01	8.485960e-01	6.173933e-03	6.173933e-03
7.200000e-01	7.400000e-01	8.024200e-01	6.003607e-03	6.003607e-03
7.400000e-01	7.600000e-01	7.693150e-01	5.878461e-03	5.878461e-03
7.600000e-01	7.800000e-01	7.317635e-01	5.733197e-03	5.733197e-03
7.800000e-01	8.000000e-01	6.983890e-01	5.600931e-03	5.600931e-03
8.000000e-01	8.200000e-01	6.586365e-01	5.439191e-03	5.439191e-03
8.200000e-01	8.400000e-01	6.162785e-01	5.261383e-03	5.261383e-03
8.400000e-01	8.600000e-01	5.776940e-01	5.094016e-03	5.094016e-03
8.600000e-01	8.800000e-01	5.434210e-01	4.940600e-03	4.940600e-03
8.800000e-01	9.000000e-01	5.071720e-01	4.772975e-03	4.772975e-03
9.000000e-01	9.200000e-01	4.865546e-01	4.674953e-03	4.674953e-03
9.200000e-01	9.400000e-01	4.540787e-01	4.516240e-03	4.516240e-03
9.400000e-01	9.600000e-01	4.214231e-01	4.350815e-03	4.350815e-03
9.600000e-01	9.800000e-01	3.968079e-01	4.221839e-03	4.221839e-03
9.800000e-01	1.000000e+00	3.659041e-01	4.054107e-03	4.054107e-03
1.000000e+00	1.020000e+00	3.447926e-01	3.935414e-03	3.935414e-03
1.020000e+00	1.040000e+00	3.254328e-01	3.823333e-03	3.823333e-03
1.040000e+00	1.060000e+00	2.984369e-01	3.661320e-03	3.661320e-03
1.060000e+00	1.080000e+00	2.808739e-01	3.551953e-03	3.551953e-03
1.080000e+00	1.100000e+00	2.625921e-01	3.434412e-03	3.434412e-03
1.100000e+00	1.120000e+00	2.460173e-01	3.324255e-03	3.324255e-03
1.120000e+00	1.140000e+00	2.314189e-01	3.224118e-03	3.224118e-03
1.140000e+00	1.160000e+00	2.123735e-01	3.088600e-03	3.088600e-03
1.160000e+00	1.180000e+00	1.928790e-01	2.943432e-03	2.943432e-03
1.180000e+00	1.200000e+00	1.809307e-01	2.850806e-03	2.850806e-03
1.200000e+00	1.220000e+00	1.682638e-01	2.749203e-03	2.749203e-03
1.220000e+00	1.240000e+00	1.556867e-01	2.644461e-03	2.644461e-03
1.240000e+00	1.260000e+00	1.413128e-01	2.519430e-03	2.519430e-03
1.260000e+00	1.280000e+00	1.396059e-01	2.504168e-03	2.504168e-03
1.280000e+00	1.300000e+00	1.262652e-01	2.381515e-03	2.381515e-03
1.300000e+00	1.320000e+00	1.165179e-01	2.287747e-03	2.287747e-03
1.320000e+00	1.340000e+00	1.053333e-01	2.175176e-03	2.175176e-03
1.340000e+00	1.360000e+00	9.810150e-02	2.099178e-03	2.099178e-03
1.360000e+00	1.380000e+00	9.131885e-02	2.025310e-03	2.025310e-03
1.380000e+00	1.400000e+00	8.395225e-02	1.941903e-03	1.941903e-03
1.400000e+00	1.420000e+00	7.725940e-02	1.862890e-03	1.862890e-03
1.420000e+00	1.440000e+00	7.092595e-02	1.784901e-03	1.784901e-03
1.440000e+00	1.460000e+00	6.468230e-02	1.704529e-03	1.704529e-03
1.460000e+00	1.480000e+00	6.198720e-02	1.668639e-03	1.668639e-03
1.480000e+00	1.500000e+00	5.462060e-02	1.566353e-03	1.566353e-03
1.500000e+00	1.520000e+00	5.322815e-02	1.546259e-03	1.546259e-03
1.520000e+00	1.540000e+00	4.887107e-02	1.481622e-03	1.481622e-03
1.540000e+00	1.560000e+00	4.370547e-02	1.401133e-03	1.401133e-03
1.560000e+00	1.580000e+00	4.163923e-02	1.367612e-03	1.367612e-03
1.580000e+00	1.600000e+00	3.880938e-02	1.320322e-03	1.320322e-03
1.600000e+00	1.620000e+00	3.494641e-02	1.252889e-03	1.252889e-03
1.620000e+00	1.640000e+00	3.288017e-02	1.215286e-03	1.215286e-03
1.640000e+00	1.660000e+00	2.843326e-02	1.130121e-03	1.130121e-03
1.660000e+00	1.680000e+00	2.816375e-02	1.124752e-03	1.124752e-03
1.680000e+00	1.700000e+00	2.663653e-02	1.093831e-03	1.093831e-03
1.700000e+00	1.720000e+00	2.349225e-02	1.027244e-03	1.027244e-03
1.720000e+00	1.740000e+00	1.792238e-02	8.972416e-04	8.972416e-04
1.740000e+00	1.760000e+00	1.900042e-02	9.238322e-04	9.238322e-04
1.760000e+00	1.780000e+00	1.648500e-02	8.605102e-04	8.605102e-04
1.780000e+00	1.800000e+00	1.626041e-02	8.546283e-04	8.546283e-04
1.800000e+00	1.820000e+00	1.684435e-02	8.698383e-04	8.698383e-04
1.820000e+00	1.840000e+00	1.374499e-02	7.857487e-04	7.857487e-04
1.840000e+00	1.860000e+00	1.432892e-02	8.022659e-04	8.022659e-04
1.860000e+00	1.880000e+00	1.334073e-02	7.741074e-04	7.741074e-04
1.880000e+00	1.900000e+00	1.078038e-02	6.958707e-04	6.958707e-04
1.900000e+00	1.920000e+00	1.024136e-02	6.782509e-04	6.782509e-04
1.920000e+00	1.940000e+00	9.432835e-03	6.509274e-04	6.509274e-04
1.940000e+00	1.960000e+00	7.546270e-03	5.822072e-04	5.822072e-04
1.960000e+00	1.980000e+00	7.007250e-03	5.610290e-04	5.610290e-04
1.980000e+00	2.000000e+00	7.321675e-03	5.734780e-04	5.734780e-04
# END HISTOGRAM



==> images/hadronScatterToyModel/pTpnToyCollFlow-ref2.dat <==
# BEGIN PLOT
PlotSize=10.0,6.5
DrawOnly=newNoColl newColl
Title=$\mathrm{p},~\bar{\mathrm{p}},~\mathrm{n},~\bar{\mathrm{n}}$ transverse momentum
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
XMax=1.5
YMin=0.0001
YMax=2.2
LogY=0
MainPlot=0
RatioPlot=1
RatioPlotSameStyle=1
RatioPlotReference=newNoColl
RatioPlotYMin=0.2
RatioPlotYMax=2.3
RatioPlotYLabel=w/wo (Thermal)
Legend=0
LegendXPos=0.35
LegendYPos=0.95
TopMargin=-0.04
RatioPlotYSize=3.0
# END PLOT

# BEGIN HISTOGRAM oldNoColl
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00    2.000000e-02    9.169510e-02    1.352706e-03    1.352706e-03
2.000000e-02    4.000000e-02    2.784976e-01    2.357442e-03    2.357442e-03
4.000000e-02    6.000000e-02    4.527283e-01    3.005724e-03    3.005724e-03
6.000000e-02    8.000000e-02    6.304510e-01    3.546957e-03    3.546957e-03
8.000000e-02    1.000000e-01    8.001915e-01    3.996017e-03    3.996017e-03
1.000000e-01    1.200000e-01    9.615510e-01    4.380427e-03    4.380427e-03
1.200000e-01    1.400000e-01    1.110119e+00    4.706684e-03    4.706684e-03
1.400000e-01    1.600000e-01    1.246515e+00    4.987454e-03    4.987454e-03
1.600000e-01    1.800000e-01    1.371934e+00    5.232351e-03    5.232351e-03
1.800000e-01    2.000000e-01    1.483824e+00    5.441535e-03    5.441535e-03
2.000000e-01    2.200000e-01    1.583521e+00    5.621370e-03    5.621370e-03
2.200000e-01    2.400000e-01    1.660350e+00    5.756123e-03    5.756123e-03
2.400000e-01    2.600000e-01    1.725404e+00    5.867804e-03    5.867804e-03
2.600000e-01    2.800000e-01    1.774155e+00    5.950124e-03    5.950124e-03
2.800000e-01    3.000000e-01    1.805366e+00    6.002233e-03    6.002233e-03
3.000000e-01    3.200000e-01    1.833682e+00    6.049122e-03    6.049122e-03
3.200000e-01    3.400000e-01    1.827556e+00    6.039009e-03    6.039009e-03
3.400000e-01    3.600000e-01    1.832645e+00    6.047409e-03    6.047409e-03
3.600000e-01    3.800000e-01    1.821808e+00    6.029505e-03    6.029505e-03
3.800000e-01    4.000000e-01    1.764716e+00    5.934275e-03    5.934275e-03
4.000000e-01    4.200000e-01    1.733027e+00    5.880753e-03    5.880753e-03
4.200000e-01    4.400000e-01    1.690562e+00    5.808257e-03    5.808257e-03
4.400000e-01    4.600000e-01    1.624150e+00    5.693029e-03    5.693029e-03
4.600000e-01    4.800000e-01    1.562907e+00    5.584662e-03    5.584662e-03
4.800000e-01    5.000000e-01    1.488054e+00    5.449287e-03    5.449287e-03
5.000000e-01    5.200000e-01    1.409709e+00    5.303897e-03    5.303897e-03
5.200000e-01    5.400000e-01    1.329329e+00    5.150466e-03    5.150466e-03
5.400000e-01    5.600000e-01    1.245377e+00    4.985178e-03    4.985178e-03
5.600000e-01    5.800000e-01    1.166254e+00    4.824216e-03    4.824216e-03
5.800000e-01    6.000000e-01    1.091600e+00    4.667261e-03    4.667261e-03
6.000000e-01    6.200000e-01    1.001921e+00    4.471435e-03    4.471435e-03
6.200000e-01    6.400000e-01    9.306200e-01    4.309397e-03    4.309397e-03
6.400000e-01    6.600000e-01    8.560870e-01    4.133226e-03    4.133226e-03
6.600000e-01    6.800000e-01    7.772630e-01    3.938350e-03    3.938350e-03
6.800000e-01    7.000000e-01    7.073390e-01    3.757025e-03    3.757025e-03
7.000000e-01    7.200000e-01    6.395705e-01    3.572519e-03    3.572519e-03
7.200000e-01    7.400000e-01    5.769705e-01    3.393181e-03    3.393181e-03
7.400000e-01    7.600000e-01    5.200775e-01    3.221546e-03    3.221546e-03
7.600000e-01    7.800000e-01    4.571583e-01    3.020394e-03    3.020394e-03
7.800000e-01    8.000000e-01    4.115403e-01    2.865738e-03    2.865738e-03
8.000000e-01    8.200000e-01    3.621307e-01    2.688209e-03    2.688209e-03
8.200000e-01    8.400000e-01    3.223596e-01    2.536299e-03    2.536299e-03
8.400000e-01    8.600000e-01    2.832470e-01    2.377458e-03    2.377458e-03
8.600000e-01    8.800000e-01    2.465889e-01    2.218284e-03    2.218284e-03
8.800000e-01    9.000000e-01    2.130239e-01    2.061790e-03    2.061790e-03
9.000000e-01    9.200000e-01    1.867027e-01    1.930215e-03    1.930215e-03
9.200000e-01    9.400000e-01    1.609603e-01    1.792213e-03    1.792213e-03
9.400000e-01    9.600000e-01    1.392488e-01    1.666963e-03    1.666963e-03
9.600000e-01    9.800000e-01    1.181958e-01    1.535788e-03    1.535788e-03
9.800000e-01    1.000000e+00    1.054443e-01    1.450581e-03    1.450581e-03
1.000000e+00    1.020000e+00    8.650665e-02    1.313878e-03    1.313878e-03
1.020000e+00    1.040000e+00    7.589040e-02    1.230619e-03    1.230619e-03
1.040000e+00    1.060000e+00    6.357790e-02    1.126376e-03    1.126376e-03
1.060000e+00    1.080000e+00    5.705250e-02    1.067008e-03    1.067008e-03
1.080000e+00    1.100000e+00    4.629653e-02    9.611795e-04    9.611795e-04
1.100000e+00    1.120000e+00    4.034982e-02    8.973277e-04    8.973277e-04
1.120000e+00    1.140000e+00    3.394414e-02    8.230243e-04    8.230243e-04
1.140000e+00    1.160000e+00    2.596198e-02    7.197790e-04    7.197790e-04
1.160000e+00    1.180000e+00    2.328795e-02    6.817041e-04    6.817041e-04
1.180000e+00    1.200000e+00    2.011504e-02    6.335645e-04    6.335645e-04
1.200000e+00    1.220000e+00    1.718160e-02    5.855474e-04    5.855474e-04
1.220000e+00    1.240000e+00    1.374927e-02    5.238055e-04    5.238055e-04
1.240000e+00    1.260000e+00    1.141449e-02    4.772638e-04    4.772638e-04
1.260000e+00    1.280000e+00    9.398995e-03    4.330828e-04    4.330828e-04
1.280000e+00    1.300000e+00    8.201670e-03    4.045586e-04    4.045586e-04
1.300000e+00    1.320000e+00    7.902340e-03    3.971075e-04    3.971075e-04
1.320000e+00    1.340000e+00    6.106355e-03    3.490770e-04    3.490770e-04
1.340000e+00    1.360000e+00    5.108585e-03    3.192865e-04    3.192865e-04
1.360000e+00    1.380000e+00    5.148495e-03    3.205312e-04    3.205312e-04
1.380000e+00    1.400000e+00    3.671794e-03    2.706882e-04    2.706882e-04
1.400000e+00    1.420000e+00    3.352508e-03    2.586516e-04    2.586516e-04
1.420000e+00    1.440000e+00    3.212820e-03    2.532057e-04    2.532057e-04
1.440000e+00    1.460000e+00    2.075362e-03    2.035060e-04    2.035060e-04
1.460000e+00    1.480000e+00    2.195094e-03    2.092941e-04    2.092941e-04
1.480000e+00    1.500000e+00    1.636343e-03    1.807038e-04    1.807038e-04
1.500000e+00    1.520000e+00    1.456744e-03    1.704990e-04    1.704990e-04
1.520000e+00    1.540000e+00    1.516610e-03    1.739672e-04    1.739672e-04
1.540000e+00    1.560000e+00    1.277146e-03    1.596432e-04    1.596432e-04
1.560000e+00    1.580000e+00    1.037681e-03    1.439005e-04    1.439005e-04
1.580000e+00    1.600000e+00    7.383500e-04    1.213840e-04    1.213840e-04
1.600000e+00    1.620000e+00    6.585285e-04    1.146351e-04    1.146351e-04
1.620000e+00    1.640000e+00    7.782605e-04    1.246215e-04    1.246215e-04
1.640000e+00    1.660000e+00    7.183945e-04    1.197324e-04    1.197324e-04
1.660000e+00    1.680000e+00    5.986620e-04    1.093003e-04    1.093003e-04
1.680000e+00    1.700000e+00    5.787065e-04    1.074631e-04    1.074631e-04
1.700000e+00    1.720000e+00    4.789297e-04    9.776111e-05    9.776111e-05
1.720000e+00    1.740000e+00    2.993310e-04    7.728695e-05    7.728695e-05
1.740000e+00    1.760000e+00    4.390189e-04    9.359915e-05    9.359915e-05
1.760000e+00    1.780000e+00    1.995540e-04    6.310454e-05    6.310454e-05
1.780000e+00    1.800000e+00    2.394648e-04    6.912755e-05    6.912755e-05
1.800000e+00    1.820000e+00    1.995540e-04    6.310454e-05    6.310454e-05
1.820000e+00    1.840000e+00    1.396878e-04    5.279704e-05    5.279704e-05
1.840000e+00    1.860000e+00    1.197324e-04    4.888056e-05    4.888056e-05
1.860000e+00    1.880000e+00    5.986620e-05    3.456377e-05    3.456377e-05
1.880000e+00    1.900000e+00    5.986620e-05    3.456377e-05    3.456377e-05
1.900000e+00    1.920000e+00    1.197324e-04    4.888056e-05    4.888056e-05
1.920000e+00    1.940000e+00    1.596432e-04    5.644240e-05    5.644240e-05
1.940000e+00    1.960000e+00    1.396878e-04    5.279704e-05    5.279704e-05
1.960000e+00    1.980000e+00    7.982160e-05    3.991081e-05    3.991081e-05
1.980000e+00    2.000000e+00    3.991080e-05    2.822120e-05    2.822120e-05
# END HISTOGRAM

# BEGIN HISTOGRAM oldColl
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00    2.000000e-02    6.450425e-02    1.135153e-03    1.135153e-03
2.000000e-02    4.000000e-02    1.935327e-01    1.966244e-03    1.966244e-03
4.000000e-02    6.000000e-02    3.221017e-01    2.536627e-03    2.536627e-03
6.000000e-02    8.000000e-02    4.422406e-01    2.972278e-03    2.972278e-03
8.000000e-02    1.000000e-01    5.660155e-01    3.362592e-03    3.362592e-03
1.000000e-01    1.200000e-01    6.797415e-01    3.684954e-03    3.684954e-03
1.200000e-01    1.400000e-01    7.900120e-01    3.972620e-03    3.972620e-03
1.400000e-01    1.600000e-01    8.949490e-01    4.228236e-03    4.228236e-03
1.600000e-01    1.800000e-01    9.878600e-01    4.442299e-03    4.442299e-03
1.800000e-01    2.000000e-01    1.070962e+00    4.625378e-03    4.625378e-03
2.000000e-01    2.200000e-01    1.144656e+00    4.781868e-03    4.781868e-03
2.200000e-01    2.400000e-01    1.213795e+00    4.924166e-03    4.924166e-03
2.400000e-01    2.600000e-01    1.280196e+00    5.057064e-03    5.057064e-03
2.600000e-01    2.800000e-01    1.323086e+00    5.141077e-03    5.141077e-03
2.800000e-01    3.000000e-01    1.359084e+00    5.210547e-03    5.210547e-03
3.000000e-01    3.200000e-01    1.393943e+00    5.276945e-03    5.276945e-03
3.200000e-01    3.400000e-01    1.415857e+00    5.318263e-03    5.318263e-03
3.400000e-01    3.600000e-01    1.432997e+00    5.350357e-03    5.350357e-03
3.600000e-01    3.800000e-01    1.447919e+00    5.378143e-03    5.378143e-03
3.800000e-01    4.000000e-01    1.446761e+00    5.375991e-03    5.375991e-03
4.000000e-01    4.200000e-01    1.435714e+00    5.355427e-03    5.355427e-03
4.200000e-01    4.400000e-01    1.421171e+00    5.328234e-03    5.328234e-03
4.400000e-01    4.600000e-01    1.411662e+00    5.310379e-03    5.310379e-03
4.600000e-01    4.800000e-01    1.375844e+00    5.242576e-03    5.242576e-03
4.800000e-01    5.000000e-01    1.335731e+00    5.165588e-03    5.165588e-03
5.000000e-01    5.200000e-01    1.307205e+00    5.110130e-03    5.110130e-03
5.200000e-01    5.400000e-01    1.275821e+00    5.048416e-03    5.048416e-03
5.400000e-01    5.600000e-01    1.230914e+00    4.958771e-03    4.958771e-03
5.600000e-01    5.800000e-01    1.185148e+00    4.865713e-03    4.865713e-03
5.800000e-01    6.000000e-01    1.148032e+00    4.788915e-03    4.788915e-03
6.000000e-01    6.200000e-01    1.104143e+00    4.696484e-03    4.696484e-03
6.200000e-01    6.400000e-01    1.051625e+00    4.583430e-03    4.583430e-03
6.400000e-01    6.600000e-01    1.005838e+00    4.482541e-03    4.482541e-03
6.600000e-01    6.800000e-01    9.566365e-01    4.371531e-03    4.371531e-03
6.800000e-01    7.000000e-01    9.185610e-01    4.283652e-03    4.283652e-03
7.000000e-01    7.200000e-01    8.673015e-01    4.162413e-03    4.162413e-03
7.200000e-01    7.400000e-01    8.200570e-01    4.047456e-03    4.047456e-03
7.400000e-01    7.600000e-01    7.771875e-01    3.940243e-03    3.940243e-03
7.600000e-01    7.800000e-01    7.265465e-01    3.809710e-03    3.809710e-03
7.800000e-01    8.000000e-01    6.804610e-01    3.686903e-03    3.686903e-03
8.000000e-01    8.200000e-01    6.297605e-01    3.546891e-03    3.546891e-03
8.200000e-01    8.400000e-01    6.022725e-01    3.468620e-03    3.468620e-03
8.400000e-01    8.600000e-01    5.673135e-01    3.366447e-03    3.366447e-03
8.600000e-01    8.800000e-01    5.227660e-01    3.231572e-03    3.231572e-03
8.800000e-01    9.000000e-01    4.869881e-01    3.119028e-03    3.119028e-03
9.000000e-01    9.200000e-01    4.565638e-01    3.020027e-03    3.020027e-03
9.200000e-01    9.400000e-01    4.157917e-01    2.882027e-03    2.882027e-03
9.400000e-01    9.600000e-01    3.918997e-01    2.797999e-03    2.797999e-03
9.600000e-01    9.800000e-01    3.644120e-01    2.698091e-03    2.698091e-03
9.800000e-01    1.000000e+00    3.401805e-01    2.606843e-03    2.606843e-03
1.000000e+00    1.020000e+00    3.137515e-01    2.503532e-03    2.503532e-03
1.020000e+00    1.040000e+00    2.847655e-01    2.385085e-03    2.385085e-03
1.040000e+00    1.060000e+00    2.645493e-01    2.298865e-03    2.298865e-03
1.060000e+00    1.080000e+00    2.436538e-01    2.206209e-03    2.206209e-03
1.080000e+00    1.100000e+00    2.263741e-01    2.126540e-03    2.126540e-03
1.100000e+00    1.120000e+00    2.076162e-01    2.036530e-03    2.036530e-03
1.120000e+00    1.140000e+00    1.874998e-01    1.935355e-03    1.935355e-03
1.140000e+00    1.160000e+00    1.762730e-01    1.876519e-03    1.876519e-03
1.160000e+00    1.180000e+00    1.592130e-01    1.783403e-03    1.783403e-03
1.180000e+00    1.200000e+00    1.448898e-01    1.701293e-03    1.701293e-03
1.200000e+00    1.220000e+00    1.339227e-01    1.635638e-03    1.635638e-03
1.220000e+00    1.240000e+00    1.257123e-01    1.584707e-03    1.584707e-03
1.240000e+00    1.260000e+00    1.094315e-01    1.478534e-03    1.478534e-03
1.260000e+00    1.280000e+00    1.039579e-01    1.441083e-03    1.441083e-03
1.280000e+00    1.300000e+00    9.333040e-02    1.365437e-03    1.365437e-03
1.300000e+00    1.320000e+00    8.869585e-02    1.331103e-03    1.331103e-03
1.320000e+00    1.340000e+00    7.469230e-02    1.221513e-03    1.221513e-03
1.340000e+00    1.360000e+00    7.047725e-02    1.186546e-03    1.186546e-03
1.360000e+00    1.380000e+00    6.406475e-02    1.131279e-03    1.131279e-03
1.380000e+00    1.400000e+00    5.915055e-02    1.087025e-03    1.087025e-03
1.400000e+00    1.420000e+00    5.301775e-02    1.029131e-03    1.029131e-03
1.420000e+00    1.440000e+00    4.858294e-02    9.851492e-04    9.851492e-04
1.440000e+00    1.460000e+00    4.432794e-02    9.410201e-04    9.410201e-04
1.460000e+00    1.480000e+00    4.001301e-02    8.940478e-04    8.940478e-04
1.480000e+00    1.500000e+00    3.517868e-02    8.383010e-04    8.383010e-04
1.500000e+00    1.520000e+00    3.415988e-02    8.260728e-04    8.260728e-04
1.520000e+00    1.540000e+00    3.044424e-02    7.798530e-04    7.798530e-04
1.540000e+00    1.560000e+00    2.696833e-02    7.339850e-04    7.339850e-04
1.560000e+00    1.580000e+00    2.469100e-02    7.023110e-04    7.023110e-04
1.580000e+00    1.600000e+00    2.341250e-02    6.838865e-04    6.838865e-04
1.600000e+00    1.620000e+00    2.019628e-02    6.351785e-04    6.351785e-04
1.620000e+00    1.640000e+00    1.883788e-02    6.134456e-04    6.134456e-04
1.640000e+00    1.660000e+00    1.705996e-02    5.837799e-04    5.837799e-04
1.660000e+00    1.680000e+00    1.506231e-02    5.485369e-04    5.485369e-04
1.680000e+00    1.700000e+00    1.426325e-02    5.337886e-04    5.337886e-04
1.700000e+00    1.720000e+00    1.230555e-02    4.958047e-04    4.958047e-04
1.720000e+00    1.740000e+00    1.180613e-02    4.856395e-04    4.856395e-04
1.740000e+00    1.760000e+00    1.088721e-02    4.663570e-04    4.663570e-04
1.760000e+00    1.780000e+00    1.018803e-02    4.511338e-04    4.511338e-04
1.780000e+00    1.800000e+00    8.470055e-03    4.113421e-04    4.113421e-04
1.800000e+00    1.820000e+00    7.730920e-03    3.929848e-04    3.929848e-04
1.820000e+00    1.840000e+00    6.712115e-03    3.661760e-04    3.661760e-04
1.840000e+00    1.860000e+00    6.512350e-03    3.606858e-04    3.606858e-04
1.860000e+00    1.880000e+00    6.012940e-03    3.465800e-04    3.465800e-04
1.880000e+00    1.900000e+00    5.433620e-03    3.294615e-04    3.294615e-04
1.900000e+00    1.920000e+00    5.074040e-03    3.183736e-04    3.183736e-04
1.920000e+00    1.940000e+00    4.334909e-03    2.942728e-04    2.942728e-04
1.940000e+00    1.960000e+00    3.595777e-03    2.680134e-04    2.680134e-04
1.960000e+00    1.980000e+00    3.715636e-03    2.724437e-04    2.724437e-04
1.980000e+00    2.000000e+00    3.096363e-03    2.487059e-04    2.487059e-04
# END HISTOGRAM

# BEGIN HISTOGRAM newNoColl
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00	2.000000e-02	1.481387e-01	2.577983e-03	2.577983e-03
2.000000e-02	4.000000e-02	4.106789e-01	4.292368e-03	4.292368e-03
4.000000e-02	6.000000e-02	6.231515e-01	5.287405e-03	5.287405e-03
6.000000e-02	8.000000e-02	8.025150e-01	6.000292e-03	6.000292e-03
8.000000e-02	1.000000e-01	9.650100e-01	6.579785e-03	6.579785e-03
1.000000e-01	1.200000e-01	1.080175e+00	6.961338e-03	6.961338e-03
1.200000e-01	1.400000e-01	1.196056e+00	7.325235e-03	7.325235e-03
1.400000e-01	1.600000e-01	1.278964e+00	7.574865e-03	7.574865e-03
1.600000e-01	1.800000e-01	1.358238e+00	7.806091e-03	7.806091e-03
1.800000e-01	2.000000e-01	1.394980e+00	7.910970e-03	7.910970e-03
2.000000e-01	2.200000e-01	1.444510e+00	8.050186e-03	8.050186e-03
2.200000e-01	2.400000e-01	1.459584e+00	8.092081e-03	8.092081e-03
2.400000e-01	2.600000e-01	1.484931e+00	8.162043e-03	8.162043e-03
2.600000e-01	2.800000e-01	1.471382e+00	8.124723e-03	8.124723e-03
2.800000e-01	3.000000e-01	1.479907e+00	8.148222e-03	8.148222e-03
3.000000e-01	3.200000e-01	1.488565e+00	8.172025e-03	8.172025e-03
3.200000e-01	3.400000e-01	1.441279e+00	8.041180e-03	8.041180e-03
3.400000e-01	3.600000e-01	1.437825e+00	8.031538e-03	8.031538e-03
3.600000e-01	3.800000e-01	1.408215e+00	7.948410e-03	7.948410e-03
3.800000e-01	4.000000e-01	1.376407e+00	7.858130e-03	7.858130e-03
4.000000e-01	4.200000e-01	1.328987e+00	7.721577e-03	7.721577e-03
4.200000e-01	4.400000e-01	1.296999e+00	7.628085e-03	7.628085e-03
4.400000e-01	4.600000e-01	1.260076e+00	7.518725e-03	7.518725e-03
4.600000e-01	4.800000e-01	1.218354e+00	7.393200e-03	7.393200e-03
4.800000e-01	5.000000e-01	1.190852e+00	7.309282e-03	7.309282e-03
5.000000e-01	5.200000e-01	1.135087e+00	7.136090e-03	7.136090e-03
5.200000e-01	5.400000e-01	1.089416e+00	6.991053e-03	6.991053e-03
5.400000e-01	5.600000e-01	1.046213e+00	6.851029e-03	6.851029e-03
5.600000e-01	5.800000e-01	1.000497e+00	6.699673e-03	6.699673e-03
5.800000e-01	6.000000e-01	9.604340e-01	6.564166e-03	6.564166e-03
6.000000e-01	6.200000e-01	9.037270e-01	6.367433e-03	6.367433e-03
6.200000e-01	6.400000e-01	8.567550e-01	6.199748e-03	6.199748e-03
6.400000e-01	6.600000e-01	8.260685e-01	6.087707e-03	6.087707e-03
6.600000e-01	6.800000e-01	7.764050e-01	5.901873e-03	5.901873e-03
6.800000e-01	7.000000e-01	7.327080e-01	5.733387e-03	5.733387e-03
7.000000e-01	7.200000e-01	6.960995e-01	5.588320e-03	5.588320e-03
7.200000e-01	7.400000e-01	6.617340e-01	5.448633e-03	5.448633e-03
7.400000e-01	7.600000e-01	6.270545e-01	5.303940e-03	5.303940e-03
7.600000e-01	7.800000e-01	5.784230e-01	5.094112e-03	5.094112e-03
7.800000e-01	8.000000e-01	5.461660e-01	4.950034e-03	4.950034e-03
8.000000e-01	8.200000e-01	5.202800e-01	4.831303e-03	4.831303e-03
8.200000e-01	8.400000e-01	4.826397e-01	4.653259e-03	4.653259e-03
8.400000e-01	8.600000e-01	4.476463e-01	4.481395e-03	4.481395e-03
8.600000e-01	8.800000e-01	4.185300e-01	4.333203e-03	4.333203e-03
8.800000e-01	9.000000e-01	4.010333e-01	4.241661e-03	4.241661e-03
9.000000e-01	9.200000e-01	3.720067e-01	4.085274e-03	4.085274e-03
9.200000e-01	9.400000e-01	3.463898e-01	3.942106e-03	3.942106e-03
9.400000e-01	9.600000e-01	3.288482e-01	3.840993e-03	3.840993e-03
9.600000e-01	9.800000e-01	3.021994e-01	3.682074e-03	3.682074e-03
9.800000e-01	1.000000e+00	2.816071e-01	3.554410e-03	3.554410e-03
1.000000e+00	1.020000e+00	2.613737e-01	3.424339e-03	3.424339e-03
1.020000e+00	1.040000e+00	2.450883e-01	3.315943e-03	3.315943e-03
1.040000e+00	1.060000e+00	2.288478e-01	3.204196e-03	3.204196e-03
1.060000e+00	1.080000e+00	2.153888e-01	3.108546e-03	3.108546e-03
1.080000e+00	1.100000e+00	2.058329e-01	3.038807e-03	3.038807e-03
1.100000e+00	1.120000e+00	1.829975e-01	2.865288e-03	2.865288e-03
1.120000e+00	1.140000e+00	1.707499e-01	2.767744e-03	2.767744e-03
1.140000e+00	1.160000e+00	1.584124e-01	2.665878e-03	2.665878e-03
1.160000e+00	1.180000e+00	1.481835e-01	2.578373e-03	2.578373e-03
1.180000e+00	1.200000e+00	1.358910e-01	2.469114e-03	2.469114e-03
1.200000e+00	1.220000e+00	1.292961e-01	2.408455e-03	2.408455e-03
1.220000e+00	1.240000e+00	1.178111e-01	2.298999e-03	2.298999e-03
1.240000e+00	1.260000e+00	1.098254e-01	2.219715e-03	2.219715e-03
1.260000e+00	1.280000e+00	9.910310e-02	2.108577e-03	2.108577e-03
1.280000e+00	1.300000e+00	9.416815e-02	2.055406e-03	2.055406e-03
1.300000e+00	1.320000e+00	8.474685e-02	1.949878e-03	1.949878e-03
1.320000e+00	1.340000e+00	8.299715e-02	1.929644e-03	1.929644e-03
1.340000e+00	1.360000e+00	7.348615e-02	1.815718e-03	1.815718e-03
1.360000e+00	1.380000e+00	6.666690e-02	1.729422e-03	1.729422e-03
1.380000e+00	1.400000e+00	6.567990e-02	1.716572e-03	1.716572e-03
1.400000e+00	1.420000e+00	5.634835e-02	1.589961e-03	1.589961e-03
1.420000e+00	1.440000e+00	5.397060e-02	1.556053e-03	1.556053e-03
1.440000e+00	1.460000e+00	4.930480e-02	1.487272e-03	1.487272e-03
1.460000e+00	1.480000e+00	4.751026e-02	1.459955e-03	1.459955e-03
1.480000e+00	1.500000e+00	4.042186e-02	1.346647e-03	1.346647e-03
1.500000e+00	1.520000e+00	3.844787e-02	1.313354e-03	1.313354e-03
1.520000e+00	1.540000e+00	3.723656e-02	1.292500e-03	1.292500e-03
1.540000e+00	1.560000e+00	3.073138e-02	1.174186e-03	1.174186e-03
1.560000e+00	1.580000e+00	3.091083e-02	1.177609e-03	1.177609e-03
1.580000e+00	1.600000e+00	2.835362e-02	1.127847e-03	1.127847e-03
1.600000e+00	1.620000e+00	2.862280e-02	1.133188e-03	1.133188e-03
1.620000e+00	1.640000e+00	2.274571e-02	1.010172e-03	1.010172e-03
1.640000e+00	1.660000e+00	2.238680e-02	1.002171e-03	1.002171e-03
1.660000e+00	1.680000e+00	2.131008e-02	9.777736e-04	9.777736e-04
1.680000e+00	1.700000e+00	1.767615e-02	8.905117e-04	8.905117e-04
1.700000e+00	1.720000e+00	1.740697e-02	8.837051e-04	8.837051e-04
1.720000e+00	1.740000e+00	1.467031e-02	8.112698e-04	8.112698e-04
1.740000e+00	1.760000e+00	1.345900e-02	7.770557e-04	7.770557e-04
1.760000e+00	1.780000e+00	1.318982e-02	7.692459e-04	7.692459e-04
1.780000e+00	1.800000e+00	1.265146e-02	7.533834e-04	7.533834e-04
1.800000e+00	1.820000e+00	1.072233e-02	6.935703e-04	6.935703e-04
1.820000e+00	1.840000e+00	1.009425e-02	6.729498e-04	6.729498e-04
1.840000e+00	1.860000e+00	1.031856e-02	6.803861e-04	6.803861e-04
1.860000e+00	1.880000e+00	9.735340e-03	6.608780e-04	6.608780e-04
1.880000e+00	1.900000e+00	9.286710e-03	6.454710e-04	6.454710e-04
1.900000e+00	1.920000e+00	7.222995e-03	5.692519e-04	5.692519e-04
1.920000e+00	1.940000e+00	6.056550e-03	5.212648e-04	5.212648e-04
1.940000e+00	1.960000e+00	6.370595e-03	5.346083e-04	5.346083e-04
1.960000e+00	1.980000e+00	7.043545e-03	5.621359e-04	5.621359e-04
1.980000e+00	2.000000e+00	5.518190e-03	4.975584e-04	4.975584e-04
# END HISTOGRAM

# BEGIN HISTOGRAM newColl
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00	2.000000e-02	6.243640e-02	1.674675e-03	1.674675e-03
2.000000e-02	4.000000e-02	1.872193e-01	2.899925e-03	2.899925e-03
4.000000e-02	6.000000e-02	3.200426e-01	3.791538e-03	3.791538e-03
6.000000e-02	8.000000e-02	4.306314e-01	4.398092e-03	4.398092e-03
8.000000e-02	1.000000e-01	5.595470e-01	5.013370e-03	5.013370e-03
1.000000e-01	1.200000e-01	6.689230e-01	5.481501e-03	5.481501e-03
1.200000e-01	1.400000e-01	7.776250e-01	5.910123e-03	5.910123e-03
1.400000e-01	1.600000e-01	8.604095e-01	6.216760e-03	6.216760e-03
1.600000e-01	1.800000e-01	9.603525e-01	6.567905e-03	6.567905e-03
1.800000e-01	2.000000e-01	1.040980e+00	6.838059e-03	6.838059e-03
2.000000e-01	2.200000e-01	1.121834e+00	7.098650e-03	7.098650e-03
2.200000e-01	2.400000e-01	1.183641e+00	7.291577e-03	7.291577e-03
2.400000e-01	2.600000e-01	1.223394e+00	7.413011e-03	7.413011e-03
2.600000e-01	2.800000e-01	1.284617e+00	7.596234e-03	7.596234e-03
2.800000e-01	3.000000e-01	1.307391e+00	7.663271e-03	7.663271e-03
3.000000e-01	3.200000e-01	1.335510e+00	7.745242e-03	7.745242e-03
3.200000e-01	3.400000e-01	1.352983e+00	7.795746e-03	7.795746e-03
3.400000e-01	3.600000e-01	1.384965e+00	7.887344e-03	7.887344e-03
3.600000e-01	3.800000e-01	1.397182e+00	7.922058e-03	7.922058e-03
3.800000e-01	4.000000e-01	1.388872e+00	7.898465e-03	7.898465e-03
4.000000e-01	4.200000e-01	1.362955e+00	7.824422e-03	7.824422e-03
4.200000e-01	4.400000e-01	1.358912e+00	7.812808e-03	7.812808e-03
4.400000e-01	4.600000e-01	1.339148e+00	7.755785e-03	7.755785e-03
4.600000e-01	4.800000e-01	1.321765e+00	7.705282e-03	7.705282e-03
4.800000e-01	5.000000e-01	1.296341e+00	7.630817e-03	7.630817e-03
5.000000e-01	5.200000e-01	1.250075e+00	7.493410e-03	7.493410e-03
5.200000e-01	5.400000e-01	1.226178e+00	7.421444e-03	7.421444e-03
5.400000e-01	5.600000e-01	1.183102e+00	7.289918e-03	7.289918e-03
5.600000e-01	5.800000e-01	1.154265e+00	7.200524e-03	7.200524e-03
5.800000e-01	6.000000e-01	1.103462e+00	7.040284e-03	7.040284e-03
6.000000e-01	6.200000e-01	1.059666e+00	6.899159e-03	6.899159e-03
6.200000e-01	6.400000e-01	1.024271e+00	6.782955e-03	6.782955e-03
6.400000e-01	6.600000e-01	9.820480e-01	6.641679e-03	6.641679e-03
6.600000e-01	6.800000e-01	9.323235e-01	6.471348e-03	6.471348e-03
6.800000e-01	7.000000e-01	8.855185e-01	6.306818e-03	6.306818e-03
7.000000e-01	7.200000e-01	8.485960e-01	6.173933e-03	6.173933e-03
7.200000e-01	7.400000e-01	8.024200e-01	6.003607e-03	6.003607e-03
7.400000e-01	7.600000e-01	7.693150e-01	5.878461e-03	5.878461e-03
7.600000e-01	7.800000e-01	7.317635e-01	5.733197e-03	5.733197e-03
7.800000e-01	8.000000e-01	6.983890e-01	5.600931e-03	5.600931e-03
8.000000e-01	8.200000e-01	6.586365e-01	5.439191e-03	5.439191e-03
8.200000e-01	8.400000e-01	6.162785e-01	5.261383e-03	5.261383e-03
8.400000e-01	8.600000e-01	5.776940e-01	5.094016e-03	5.094016e-03
8.600000e-01	8.800000e-01	5.434210e-01	4.940600e-03	4.940600e-03
8.800000e-01	9.000000e-01	5.071720e-01	4.772975e-03	4.772975e-03
9.000000e-01	9.200000e-01	4.865546e-01	4.674953e-03	4.674953e-03
9.200000e-01	9.400000e-01	4.540787e-01	4.516240e-03	4.516240e-03
9.400000e-01	9.600000e-01	4.214231e-01	4.350815e-03	4.350815e-03
9.600000e-01	9.800000e-01	3.968079e-01	4.221839e-03	4.221839e-03
9.800000e-01	1.000000e+00	3.659041e-01	4.054107e-03	4.054107e-03
1.000000e+00	1.020000e+00	3.447926e-01	3.935414e-03	3.935414e-03
1.020000e+00	1.040000e+00	3.254328e-01	3.823333e-03	3.823333e-03
1.040000e+00	1.060000e+00	2.984369e-01	3.661320e-03	3.661320e-03
1.060000e+00	1.080000e+00	2.808739e-01	3.551953e-03	3.551953e-03
1.080000e+00	1.100000e+00	2.625921e-01	3.434412e-03	3.434412e-03
1.100000e+00	1.120000e+00	2.460173e-01	3.324255e-03	3.324255e-03
1.120000e+00	1.140000e+00	2.314189e-01	3.224118e-03	3.224118e-03
1.140000e+00	1.160000e+00	2.123735e-01	3.088600e-03	3.088600e-03
1.160000e+00	1.180000e+00	1.928790e-01	2.943432e-03	2.943432e-03
1.180000e+00	1.200000e+00	1.809307e-01	2.850806e-03	2.850806e-03
1.200000e+00	1.220000e+00	1.682638e-01	2.749203e-03	2.749203e-03
1.220000e+00	1.240000e+00	1.556867e-01	2.644461e-03	2.644461e-03
1.240000e+00	1.260000e+00	1.413128e-01	2.519430e-03	2.519430e-03
1.260000e+00	1.280000e+00	1.396059e-01	2.504168e-03	2.504168e-03
1.280000e+00	1.300000e+00	1.262652e-01	2.381515e-03	2.381515e-03
1.300000e+00	1.320000e+00	1.165179e-01	2.287747e-03	2.287747e-03
1.320000e+00	1.340000e+00	1.053333e-01	2.175176e-03	2.175176e-03
1.340000e+00	1.360000e+00	9.810150e-02	2.099178e-03	2.099178e-03
1.360000e+00	1.380000e+00	9.131885e-02	2.025310e-03	2.025310e-03
1.380000e+00	1.400000e+00	8.395225e-02	1.941903e-03	1.941903e-03
1.400000e+00	1.420000e+00	7.725940e-02	1.862890e-03	1.862890e-03
1.420000e+00	1.440000e+00	7.092595e-02	1.784901e-03	1.784901e-03
1.440000e+00	1.460000e+00	6.468230e-02	1.704529e-03	1.704529e-03
1.460000e+00	1.480000e+00	6.198720e-02	1.668639e-03	1.668639e-03
1.480000e+00	1.500000e+00	5.462060e-02	1.566353e-03	1.566353e-03
1.500000e+00	1.520000e+00	5.322815e-02	1.546259e-03	1.546259e-03
1.520000e+00	1.540000e+00	4.887107e-02	1.481622e-03	1.481622e-03
1.540000e+00	1.560000e+00	4.370547e-02	1.401133e-03	1.401133e-03
1.560000e+00	1.580000e+00	4.163923e-02	1.367612e-03	1.367612e-03
1.580000e+00	1.600000e+00	3.880938e-02	1.320322e-03	1.320322e-03
1.600000e+00	1.620000e+00	3.494641e-02	1.252889e-03	1.252889e-03
1.620000e+00	1.640000e+00	3.288017e-02	1.215286e-03	1.215286e-03
1.640000e+00	1.660000e+00	2.843326e-02	1.130121e-03	1.130121e-03
1.660000e+00	1.680000e+00	2.816375e-02	1.124752e-03	1.124752e-03
1.680000e+00	1.700000e+00	2.663653e-02	1.093831e-03	1.093831e-03
1.700000e+00	1.720000e+00	2.349225e-02	1.027244e-03	1.027244e-03
1.720000e+00	1.740000e+00	1.792238e-02	8.972416e-04	8.972416e-04
1.740000e+00	1.760000e+00	1.900042e-02	9.238322e-04	9.238322e-04
1.760000e+00	1.780000e+00	1.648500e-02	8.605102e-04	8.605102e-04
1.780000e+00	1.800000e+00	1.626041e-02	8.546283e-04	8.546283e-04
1.800000e+00	1.820000e+00	1.684435e-02	8.698383e-04	8.698383e-04
1.820000e+00	1.840000e+00	1.374499e-02	7.857487e-04	7.857487e-04
1.840000e+00	1.860000e+00	1.432892e-02	8.022659e-04	8.022659e-04
1.860000e+00	1.880000e+00	1.334073e-02	7.741074e-04	7.741074e-04
1.880000e+00	1.900000e+00	1.078038e-02	6.958707e-04	6.958707e-04
1.900000e+00	1.920000e+00	1.024136e-02	6.782509e-04	6.782509e-04
1.920000e+00	1.940000e+00	9.432835e-03	6.509274e-04	6.509274e-04
1.940000e+00	1.960000e+00	7.546270e-03	5.822072e-04	5.822072e-04
1.960000e+00	1.980000e+00	7.007250e-03	5.610290e-04	5.610290e-04
1.980000e+00	2.000000e+00	7.321675e-03	5.734780e-04	5.734780e-04
# END HISTOGRAM



==> images/hadronScatterToyModel/pTpnToyCollFlow.dat <==
# BEGIN PLOT
PlotSize=10.0,6.5
DrawOnly=oldNoColl oldColl newNoColl newColl
Title=$\mathrm{p},~\bar{\mathrm{p}},~\mathrm{n},~\bar{\mathrm{n}}$ transverse momentum
XLabel=$p_\perp$ [GeV/$c$]
YLabel=$1/N\,$d$N/$d$p_\perp$
XMax=1.5
YMin=0.0001
YMax=2.2
LogY=0
RatioPlot=0
RatioPlotSameStyle=1
RatioPlotReference=oldNoColl
RatioPlotYMin=0.2
RatioPlotYMax=2.3
RatioPlotYLabel=with/without
Legend=1
LegendXPos=0.35
LegendYPos=0.95
BottomMargin=-0.04
# END PLOT

# BEGIN HISTOGRAM oldNoColl
ErrorBars=1
LineColor=red
LineStyle=solid
Title=Gaussian $p_\perp$ wo hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00    2.000000e-02    9.169510e-02    1.352706e-03    1.352706e-03
2.000000e-02    4.000000e-02    2.784976e-01    2.357442e-03    2.357442e-03
4.000000e-02    6.000000e-02    4.527283e-01    3.005724e-03    3.005724e-03
6.000000e-02    8.000000e-02    6.304510e-01    3.546957e-03    3.546957e-03
8.000000e-02    1.000000e-01    8.001915e-01    3.996017e-03    3.996017e-03
1.000000e-01    1.200000e-01    9.615510e-01    4.380427e-03    4.380427e-03
1.200000e-01    1.400000e-01    1.110119e+00    4.706684e-03    4.706684e-03
1.400000e-01    1.600000e-01    1.246515e+00    4.987454e-03    4.987454e-03
1.600000e-01    1.800000e-01    1.371934e+00    5.232351e-03    5.232351e-03
1.800000e-01    2.000000e-01    1.483824e+00    5.441535e-03    5.441535e-03
2.000000e-01    2.200000e-01    1.583521e+00    5.621370e-03    5.621370e-03
2.200000e-01    2.400000e-01    1.660350e+00    5.756123e-03    5.756123e-03
2.400000e-01    2.600000e-01    1.725404e+00    5.867804e-03    5.867804e-03
2.600000e-01    2.800000e-01    1.774155e+00    5.950124e-03    5.950124e-03
2.800000e-01    3.000000e-01    1.805366e+00    6.002233e-03    6.002233e-03
3.000000e-01    3.200000e-01    1.833682e+00    6.049122e-03    6.049122e-03
3.200000e-01    3.400000e-01    1.827556e+00    6.039009e-03    6.039009e-03
3.400000e-01    3.600000e-01    1.832645e+00    6.047409e-03    6.047409e-03
3.600000e-01    3.800000e-01    1.821808e+00    6.029505e-03    6.029505e-03
3.800000e-01    4.000000e-01    1.764716e+00    5.934275e-03    5.934275e-03
4.000000e-01    4.200000e-01    1.733027e+00    5.880753e-03    5.880753e-03
4.200000e-01    4.400000e-01    1.690562e+00    5.808257e-03    5.808257e-03
4.400000e-01    4.600000e-01    1.624150e+00    5.693029e-03    5.693029e-03
4.600000e-01    4.800000e-01    1.562907e+00    5.584662e-03    5.584662e-03
4.800000e-01    5.000000e-01    1.488054e+00    5.449287e-03    5.449287e-03
5.000000e-01    5.200000e-01    1.409709e+00    5.303897e-03    5.303897e-03
5.200000e-01    5.400000e-01    1.329329e+00    5.150466e-03    5.150466e-03
5.400000e-01    5.600000e-01    1.245377e+00    4.985178e-03    4.985178e-03
5.600000e-01    5.800000e-01    1.166254e+00    4.824216e-03    4.824216e-03
5.800000e-01    6.000000e-01    1.091600e+00    4.667261e-03    4.667261e-03
6.000000e-01    6.200000e-01    1.001921e+00    4.471435e-03    4.471435e-03
6.200000e-01    6.400000e-01    9.306200e-01    4.309397e-03    4.309397e-03
6.400000e-01    6.600000e-01    8.560870e-01    4.133226e-03    4.133226e-03
6.600000e-01    6.800000e-01    7.772630e-01    3.938350e-03    3.938350e-03
6.800000e-01    7.000000e-01    7.073390e-01    3.757025e-03    3.757025e-03
7.000000e-01    7.200000e-01    6.395705e-01    3.572519e-03    3.572519e-03
7.200000e-01    7.400000e-01    5.769705e-01    3.393181e-03    3.393181e-03
7.400000e-01    7.600000e-01    5.200775e-01    3.221546e-03    3.221546e-03
7.600000e-01    7.800000e-01    4.571583e-01    3.020394e-03    3.020394e-03
7.800000e-01    8.000000e-01    4.115403e-01    2.865738e-03    2.865738e-03
8.000000e-01    8.200000e-01    3.621307e-01    2.688209e-03    2.688209e-03
8.200000e-01    8.400000e-01    3.223596e-01    2.536299e-03    2.536299e-03
8.400000e-01    8.600000e-01    2.832470e-01    2.377458e-03    2.377458e-03
8.600000e-01    8.800000e-01    2.465889e-01    2.218284e-03    2.218284e-03
8.800000e-01    9.000000e-01    2.130239e-01    2.061790e-03    2.061790e-03
9.000000e-01    9.200000e-01    1.867027e-01    1.930215e-03    1.930215e-03
9.200000e-01    9.400000e-01    1.609603e-01    1.792213e-03    1.792213e-03
9.400000e-01    9.600000e-01    1.392488e-01    1.666963e-03    1.666963e-03
9.600000e-01    9.800000e-01    1.181958e-01    1.535788e-03    1.535788e-03
9.800000e-01    1.000000e+00    1.054443e-01    1.450581e-03    1.450581e-03
1.000000e+00    1.020000e+00    8.650665e-02    1.313878e-03    1.313878e-03
1.020000e+00    1.040000e+00    7.589040e-02    1.230619e-03    1.230619e-03
1.040000e+00    1.060000e+00    6.357790e-02    1.126376e-03    1.126376e-03
1.060000e+00    1.080000e+00    5.705250e-02    1.067008e-03    1.067008e-03
1.080000e+00    1.100000e+00    4.629653e-02    9.611795e-04    9.611795e-04
1.100000e+00    1.120000e+00    4.034982e-02    8.973277e-04    8.973277e-04
1.120000e+00    1.140000e+00    3.394414e-02    8.230243e-04    8.230243e-04
1.140000e+00    1.160000e+00    2.596198e-02    7.197790e-04    7.197790e-04
1.160000e+00    1.180000e+00    2.328795e-02    6.817041e-04    6.817041e-04
1.180000e+00    1.200000e+00    2.011504e-02    6.335645e-04    6.335645e-04
1.200000e+00    1.220000e+00    1.718160e-02    5.855474e-04    5.855474e-04
1.220000e+00    1.240000e+00    1.374927e-02    5.238055e-04    5.238055e-04
1.240000e+00    1.260000e+00    1.141449e-02    4.772638e-04    4.772638e-04
1.260000e+00    1.280000e+00    9.398995e-03    4.330828e-04    4.330828e-04
1.280000e+00    1.300000e+00    8.201670e-03    4.045586e-04    4.045586e-04
1.300000e+00    1.320000e+00    7.902340e-03    3.971075e-04    3.971075e-04
1.320000e+00    1.340000e+00    6.106355e-03    3.490770e-04    3.490770e-04
1.340000e+00    1.360000e+00    5.108585e-03    3.192865e-04    3.192865e-04
1.360000e+00    1.380000e+00    5.148495e-03    3.205312e-04    3.205312e-04
1.380000e+00    1.400000e+00    3.671794e-03    2.706882e-04    2.706882e-04
1.400000e+00    1.420000e+00    3.352508e-03    2.586516e-04    2.586516e-04
1.420000e+00    1.440000e+00    3.212820e-03    2.532057e-04    2.532057e-04
1.440000e+00    1.460000e+00    2.075362e-03    2.035060e-04    2.035060e-04
1.460000e+00    1.480000e+00    2.195094e-03    2.092941e-04    2.092941e-04
1.480000e+00    1.500000e+00    1.636343e-03    1.807038e-04    1.807038e-04
1.500000e+00    1.520000e+00    1.456744e-03    1.704990e-04    1.704990e-04
1.520000e+00    1.540000e+00    1.516610e-03    1.739672e-04    1.739672e-04
1.540000e+00    1.560000e+00    1.277146e-03    1.596432e-04    1.596432e-04
1.560000e+00    1.580000e+00    1.037681e-03    1.439005e-04    1.439005e-04
1.580000e+00    1.600000e+00    7.383500e-04    1.213840e-04    1.213840e-04
1.600000e+00    1.620000e+00    6.585285e-04    1.146351e-04    1.146351e-04
1.620000e+00    1.640000e+00    7.782605e-04    1.246215e-04    1.246215e-04
1.640000e+00    1.660000e+00    7.183945e-04    1.197324e-04    1.197324e-04
1.660000e+00    1.680000e+00    5.986620e-04    1.093003e-04    1.093003e-04
1.680000e+00    1.700000e+00    5.787065e-04    1.074631e-04    1.074631e-04
1.700000e+00    1.720000e+00    4.789297e-04    9.776111e-05    9.776111e-05
1.720000e+00    1.740000e+00    2.993310e-04    7.728695e-05    7.728695e-05
1.740000e+00    1.760000e+00    4.390189e-04    9.359915e-05    9.359915e-05
1.760000e+00    1.780000e+00    1.995540e-04    6.310454e-05    6.310454e-05
1.780000e+00    1.800000e+00    2.394648e-04    6.912755e-05    6.912755e-05
1.800000e+00    1.820000e+00    1.995540e-04    6.310454e-05    6.310454e-05
1.820000e+00    1.840000e+00    1.396878e-04    5.279704e-05    5.279704e-05
1.840000e+00    1.860000e+00    1.197324e-04    4.888056e-05    4.888056e-05
1.860000e+00    1.880000e+00    5.986620e-05    3.456377e-05    3.456377e-05
1.880000e+00    1.900000e+00    5.986620e-05    3.456377e-05    3.456377e-05
1.900000e+00    1.920000e+00    1.197324e-04    4.888056e-05    4.888056e-05
1.920000e+00    1.940000e+00    1.596432e-04    5.644240e-05    5.644240e-05
1.940000e+00    1.960000e+00    1.396878e-04    5.279704e-05    5.279704e-05
1.960000e+00    1.980000e+00    7.982160e-05    3.991081e-05    3.991081e-05
1.980000e+00    2.000000e+00    3.991080e-05    2.822120e-05    2.822120e-05
# END HISTOGRAM

# BEGIN HISTOGRAM oldColl
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Gaussian $p_\perp$ w hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00    2.000000e-02    6.450425e-02    1.135153e-03    1.135153e-03
2.000000e-02    4.000000e-02    1.935327e-01    1.966244e-03    1.966244e-03
4.000000e-02    6.000000e-02    3.221017e-01    2.536627e-03    2.536627e-03
6.000000e-02    8.000000e-02    4.422406e-01    2.972278e-03    2.972278e-03
8.000000e-02    1.000000e-01    5.660155e-01    3.362592e-03    3.362592e-03
1.000000e-01    1.200000e-01    6.797415e-01    3.684954e-03    3.684954e-03
1.200000e-01    1.400000e-01    7.900120e-01    3.972620e-03    3.972620e-03
1.400000e-01    1.600000e-01    8.949490e-01    4.228236e-03    4.228236e-03
1.600000e-01    1.800000e-01    9.878600e-01    4.442299e-03    4.442299e-03
1.800000e-01    2.000000e-01    1.070962e+00    4.625378e-03    4.625378e-03
2.000000e-01    2.200000e-01    1.144656e+00    4.781868e-03    4.781868e-03
2.200000e-01    2.400000e-01    1.213795e+00    4.924166e-03    4.924166e-03
2.400000e-01    2.600000e-01    1.280196e+00    5.057064e-03    5.057064e-03
2.600000e-01    2.800000e-01    1.323086e+00    5.141077e-03    5.141077e-03
2.800000e-01    3.000000e-01    1.359084e+00    5.210547e-03    5.210547e-03
3.000000e-01    3.200000e-01    1.393943e+00    5.276945e-03    5.276945e-03
3.200000e-01    3.400000e-01    1.415857e+00    5.318263e-03    5.318263e-03
3.400000e-01    3.600000e-01    1.432997e+00    5.350357e-03    5.350357e-03
3.600000e-01    3.800000e-01    1.447919e+00    5.378143e-03    5.378143e-03
3.800000e-01    4.000000e-01    1.446761e+00    5.375991e-03    5.375991e-03
4.000000e-01    4.200000e-01    1.435714e+00    5.355427e-03    5.355427e-03
4.200000e-01    4.400000e-01    1.421171e+00    5.328234e-03    5.328234e-03
4.400000e-01    4.600000e-01    1.411662e+00    5.310379e-03    5.310379e-03
4.600000e-01    4.800000e-01    1.375844e+00    5.242576e-03    5.242576e-03
4.800000e-01    5.000000e-01    1.335731e+00    5.165588e-03    5.165588e-03
5.000000e-01    5.200000e-01    1.307205e+00    5.110130e-03    5.110130e-03
5.200000e-01    5.400000e-01    1.275821e+00    5.048416e-03    5.048416e-03
5.400000e-01    5.600000e-01    1.230914e+00    4.958771e-03    4.958771e-03
5.600000e-01    5.800000e-01    1.185148e+00    4.865713e-03    4.865713e-03
5.800000e-01    6.000000e-01    1.148032e+00    4.788915e-03    4.788915e-03
6.000000e-01    6.200000e-01    1.104143e+00    4.696484e-03    4.696484e-03
6.200000e-01    6.400000e-01    1.051625e+00    4.583430e-03    4.583430e-03
6.400000e-01    6.600000e-01    1.005838e+00    4.482541e-03    4.482541e-03
6.600000e-01    6.800000e-01    9.566365e-01    4.371531e-03    4.371531e-03
6.800000e-01    7.000000e-01    9.185610e-01    4.283652e-03    4.283652e-03
7.000000e-01    7.200000e-01    8.673015e-01    4.162413e-03    4.162413e-03
7.200000e-01    7.400000e-01    8.200570e-01    4.047456e-03    4.047456e-03
7.400000e-01    7.600000e-01    7.771875e-01    3.940243e-03    3.940243e-03
7.600000e-01    7.800000e-01    7.265465e-01    3.809710e-03    3.809710e-03
7.800000e-01    8.000000e-01    6.804610e-01    3.686903e-03    3.686903e-03
8.000000e-01    8.200000e-01    6.297605e-01    3.546891e-03    3.546891e-03
8.200000e-01    8.400000e-01    6.022725e-01    3.468620e-03    3.468620e-03
8.400000e-01    8.600000e-01    5.673135e-01    3.366447e-03    3.366447e-03
8.600000e-01    8.800000e-01    5.227660e-01    3.231572e-03    3.231572e-03
8.800000e-01    9.000000e-01    4.869881e-01    3.119028e-03    3.119028e-03
9.000000e-01    9.200000e-01    4.565638e-01    3.020027e-03    3.020027e-03
9.200000e-01    9.400000e-01    4.157917e-01    2.882027e-03    2.882027e-03
9.400000e-01    9.600000e-01    3.918997e-01    2.797999e-03    2.797999e-03
9.600000e-01    9.800000e-01    3.644120e-01    2.698091e-03    2.698091e-03
9.800000e-01    1.000000e+00    3.401805e-01    2.606843e-03    2.606843e-03
1.000000e+00    1.020000e+00    3.137515e-01    2.503532e-03    2.503532e-03
1.020000e+00    1.040000e+00    2.847655e-01    2.385085e-03    2.385085e-03
1.040000e+00    1.060000e+00    2.645493e-01    2.298865e-03    2.298865e-03
1.060000e+00    1.080000e+00    2.436538e-01    2.206209e-03    2.206209e-03
1.080000e+00    1.100000e+00    2.263741e-01    2.126540e-03    2.126540e-03
1.100000e+00    1.120000e+00    2.076162e-01    2.036530e-03    2.036530e-03
1.120000e+00    1.140000e+00    1.874998e-01    1.935355e-03    1.935355e-03
1.140000e+00    1.160000e+00    1.762730e-01    1.876519e-03    1.876519e-03
1.160000e+00    1.180000e+00    1.592130e-01    1.783403e-03    1.783403e-03
1.180000e+00    1.200000e+00    1.448898e-01    1.701293e-03    1.701293e-03
1.200000e+00    1.220000e+00    1.339227e-01    1.635638e-03    1.635638e-03
1.220000e+00    1.240000e+00    1.257123e-01    1.584707e-03    1.584707e-03
1.240000e+00    1.260000e+00    1.094315e-01    1.478534e-03    1.478534e-03
1.260000e+00    1.280000e+00    1.039579e-01    1.441083e-03    1.441083e-03
1.280000e+00    1.300000e+00    9.333040e-02    1.365437e-03    1.365437e-03
1.300000e+00    1.320000e+00    8.869585e-02    1.331103e-03    1.331103e-03
1.320000e+00    1.340000e+00    7.469230e-02    1.221513e-03    1.221513e-03
1.340000e+00    1.360000e+00    7.047725e-02    1.186546e-03    1.186546e-03
1.360000e+00    1.380000e+00    6.406475e-02    1.131279e-03    1.131279e-03
1.380000e+00    1.400000e+00    5.915055e-02    1.087025e-03    1.087025e-03
1.400000e+00    1.420000e+00    5.301775e-02    1.029131e-03    1.029131e-03
1.420000e+00    1.440000e+00    4.858294e-02    9.851492e-04    9.851492e-04
1.440000e+00    1.460000e+00    4.432794e-02    9.410201e-04    9.410201e-04
1.460000e+00    1.480000e+00    4.001301e-02    8.940478e-04    8.940478e-04
1.480000e+00    1.500000e+00    3.517868e-02    8.383010e-04    8.383010e-04
1.500000e+00    1.520000e+00    3.415988e-02    8.260728e-04    8.260728e-04
1.520000e+00    1.540000e+00    3.044424e-02    7.798530e-04    7.798530e-04
1.540000e+00    1.560000e+00    2.696833e-02    7.339850e-04    7.339850e-04
1.560000e+00    1.580000e+00    2.469100e-02    7.023110e-04    7.023110e-04
1.580000e+00    1.600000e+00    2.341250e-02    6.838865e-04    6.838865e-04
1.600000e+00    1.620000e+00    2.019628e-02    6.351785e-04    6.351785e-04
1.620000e+00    1.640000e+00    1.883788e-02    6.134456e-04    6.134456e-04
1.640000e+00    1.660000e+00    1.705996e-02    5.837799e-04    5.837799e-04
1.660000e+00    1.680000e+00    1.506231e-02    5.485369e-04    5.485369e-04
1.680000e+00    1.700000e+00    1.426325e-02    5.337886e-04    5.337886e-04
1.700000e+00    1.720000e+00    1.230555e-02    4.958047e-04    4.958047e-04
1.720000e+00    1.740000e+00    1.180613e-02    4.856395e-04    4.856395e-04
1.740000e+00    1.760000e+00    1.088721e-02    4.663570e-04    4.663570e-04
1.760000e+00    1.780000e+00    1.018803e-02    4.511338e-04    4.511338e-04
1.780000e+00    1.800000e+00    8.470055e-03    4.113421e-04    4.113421e-04
1.800000e+00    1.820000e+00    7.730920e-03    3.929848e-04    3.929848e-04
1.820000e+00    1.840000e+00    6.712115e-03    3.661760e-04    3.661760e-04
1.840000e+00    1.860000e+00    6.512350e-03    3.606858e-04    3.606858e-04
1.860000e+00    1.880000e+00    6.012940e-03    3.465800e-04    3.465800e-04
1.880000e+00    1.900000e+00    5.433620e-03    3.294615e-04    3.294615e-04
1.900000e+00    1.920000e+00    5.074040e-03    3.183736e-04    3.183736e-04
1.920000e+00    1.940000e+00    4.334909e-03    2.942728e-04    2.942728e-04
1.940000e+00    1.960000e+00    3.595777e-03    2.680134e-04    2.680134e-04
1.960000e+00    1.980000e+00    3.715636e-03    2.724437e-04    2.724437e-04
1.980000e+00    2.000000e+00    3.096363e-03    2.487059e-04    2.487059e-04
# END HISTOGRAM

# BEGIN HISTOGRAM newNoColl
ErrorBars=1
LineColor={[rgb]{0.2,0.596,0.192}}
LineStyle=solid
Title=Termal $p_\perp$ wo hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00	2.000000e-02	1.481387e-01	2.577983e-03	2.577983e-03
2.000000e-02	4.000000e-02	4.106789e-01	4.292368e-03	4.292368e-03
4.000000e-02	6.000000e-02	6.231515e-01	5.287405e-03	5.287405e-03
6.000000e-02	8.000000e-02	8.025150e-01	6.000292e-03	6.000292e-03
8.000000e-02	1.000000e-01	9.650100e-01	6.579785e-03	6.579785e-03
1.000000e-01	1.200000e-01	1.080175e+00	6.961338e-03	6.961338e-03
1.200000e-01	1.400000e-01	1.196056e+00	7.325235e-03	7.325235e-03
1.400000e-01	1.600000e-01	1.278964e+00	7.574865e-03	7.574865e-03
1.600000e-01	1.800000e-01	1.358238e+00	7.806091e-03	7.806091e-03
1.800000e-01	2.000000e-01	1.394980e+00	7.910970e-03	7.910970e-03
2.000000e-01	2.200000e-01	1.444510e+00	8.050186e-03	8.050186e-03
2.200000e-01	2.400000e-01	1.459584e+00	8.092081e-03	8.092081e-03
2.400000e-01	2.600000e-01	1.484931e+00	8.162043e-03	8.162043e-03
2.600000e-01	2.800000e-01	1.471382e+00	8.124723e-03	8.124723e-03
2.800000e-01	3.000000e-01	1.479907e+00	8.148222e-03	8.148222e-03
3.000000e-01	3.200000e-01	1.488565e+00	8.172025e-03	8.172025e-03
3.200000e-01	3.400000e-01	1.441279e+00	8.041180e-03	8.041180e-03
3.400000e-01	3.600000e-01	1.437825e+00	8.031538e-03	8.031538e-03
3.600000e-01	3.800000e-01	1.408215e+00	7.948410e-03	7.948410e-03
3.800000e-01	4.000000e-01	1.376407e+00	7.858130e-03	7.858130e-03
4.000000e-01	4.200000e-01	1.328987e+00	7.721577e-03	7.721577e-03
4.200000e-01	4.400000e-01	1.296999e+00	7.628085e-03	7.628085e-03
4.400000e-01	4.600000e-01	1.260076e+00	7.518725e-03	7.518725e-03
4.600000e-01	4.800000e-01	1.218354e+00	7.393200e-03	7.393200e-03
4.800000e-01	5.000000e-01	1.190852e+00	7.309282e-03	7.309282e-03
5.000000e-01	5.200000e-01	1.135087e+00	7.136090e-03	7.136090e-03
5.200000e-01	5.400000e-01	1.089416e+00	6.991053e-03	6.991053e-03
5.400000e-01	5.600000e-01	1.046213e+00	6.851029e-03	6.851029e-03
5.600000e-01	5.800000e-01	1.000497e+00	6.699673e-03	6.699673e-03
5.800000e-01	6.000000e-01	9.604340e-01	6.564166e-03	6.564166e-03
6.000000e-01	6.200000e-01	9.037270e-01	6.367433e-03	6.367433e-03
6.200000e-01	6.400000e-01	8.567550e-01	6.199748e-03	6.199748e-03
6.400000e-01	6.600000e-01	8.260685e-01	6.087707e-03	6.087707e-03
6.600000e-01	6.800000e-01	7.764050e-01	5.901873e-03	5.901873e-03
6.800000e-01	7.000000e-01	7.327080e-01	5.733387e-03	5.733387e-03
7.000000e-01	7.200000e-01	6.960995e-01	5.588320e-03	5.588320e-03
7.200000e-01	7.400000e-01	6.617340e-01	5.448633e-03	5.448633e-03
7.400000e-01	7.600000e-01	6.270545e-01	5.303940e-03	5.303940e-03
7.600000e-01	7.800000e-01	5.784230e-01	5.094112e-03	5.094112e-03
7.800000e-01	8.000000e-01	5.461660e-01	4.950034e-03	4.950034e-03
8.000000e-01	8.200000e-01	5.202800e-01	4.831303e-03	4.831303e-03
8.200000e-01	8.400000e-01	4.826397e-01	4.653259e-03	4.653259e-03
8.400000e-01	8.600000e-01	4.476463e-01	4.481395e-03	4.481395e-03
8.600000e-01	8.800000e-01	4.185300e-01	4.333203e-03	4.333203e-03
8.800000e-01	9.000000e-01	4.010333e-01	4.241661e-03	4.241661e-03
9.000000e-01	9.200000e-01	3.720067e-01	4.085274e-03	4.085274e-03
9.200000e-01	9.400000e-01	3.463898e-01	3.942106e-03	3.942106e-03
9.400000e-01	9.600000e-01	3.288482e-01	3.840993e-03	3.840993e-03
9.600000e-01	9.800000e-01	3.021994e-01	3.682074e-03	3.682074e-03
9.800000e-01	1.000000e+00	2.816071e-01	3.554410e-03	3.554410e-03
1.000000e+00	1.020000e+00	2.613737e-01	3.424339e-03	3.424339e-03
1.020000e+00	1.040000e+00	2.450883e-01	3.315943e-03	3.315943e-03
1.040000e+00	1.060000e+00	2.288478e-01	3.204196e-03	3.204196e-03
1.060000e+00	1.080000e+00	2.153888e-01	3.108546e-03	3.108546e-03
1.080000e+00	1.100000e+00	2.058329e-01	3.038807e-03	3.038807e-03
1.100000e+00	1.120000e+00	1.829975e-01	2.865288e-03	2.865288e-03
1.120000e+00	1.140000e+00	1.707499e-01	2.767744e-03	2.767744e-03
1.140000e+00	1.160000e+00	1.584124e-01	2.665878e-03	2.665878e-03
1.160000e+00	1.180000e+00	1.481835e-01	2.578373e-03	2.578373e-03
1.180000e+00	1.200000e+00	1.358910e-01	2.469114e-03	2.469114e-03
1.200000e+00	1.220000e+00	1.292961e-01	2.408455e-03	2.408455e-03
1.220000e+00	1.240000e+00	1.178111e-01	2.298999e-03	2.298999e-03
1.240000e+00	1.260000e+00	1.098254e-01	2.219715e-03	2.219715e-03
1.260000e+00	1.280000e+00	9.910310e-02	2.108577e-03	2.108577e-03
1.280000e+00	1.300000e+00	9.416815e-02	2.055406e-03	2.055406e-03
1.300000e+00	1.320000e+00	8.474685e-02	1.949878e-03	1.949878e-03
1.320000e+00	1.340000e+00	8.299715e-02	1.929644e-03	1.929644e-03
1.340000e+00	1.360000e+00	7.348615e-02	1.815718e-03	1.815718e-03
1.360000e+00	1.380000e+00	6.666690e-02	1.729422e-03	1.729422e-03
1.380000e+00	1.400000e+00	6.567990e-02	1.716572e-03	1.716572e-03
1.400000e+00	1.420000e+00	5.634835e-02	1.589961e-03	1.589961e-03
1.420000e+00	1.440000e+00	5.397060e-02	1.556053e-03	1.556053e-03
1.440000e+00	1.460000e+00	4.930480e-02	1.487272e-03	1.487272e-03
1.460000e+00	1.480000e+00	4.751026e-02	1.459955e-03	1.459955e-03
1.480000e+00	1.500000e+00	4.042186e-02	1.346647e-03	1.346647e-03
1.500000e+00	1.520000e+00	3.844787e-02	1.313354e-03	1.313354e-03
1.520000e+00	1.540000e+00	3.723656e-02	1.292500e-03	1.292500e-03
1.540000e+00	1.560000e+00	3.073138e-02	1.174186e-03	1.174186e-03
1.560000e+00	1.580000e+00	3.091083e-02	1.177609e-03	1.177609e-03
1.580000e+00	1.600000e+00	2.835362e-02	1.127847e-03	1.127847e-03
1.600000e+00	1.620000e+00	2.862280e-02	1.133188e-03	1.133188e-03
1.620000e+00	1.640000e+00	2.274571e-02	1.010172e-03	1.010172e-03
1.640000e+00	1.660000e+00	2.238680e-02	1.002171e-03	1.002171e-03
1.660000e+00	1.680000e+00	2.131008e-02	9.777736e-04	9.777736e-04
1.680000e+00	1.700000e+00	1.767615e-02	8.905117e-04	8.905117e-04
1.700000e+00	1.720000e+00	1.740697e-02	8.837051e-04	8.837051e-04
1.720000e+00	1.740000e+00	1.467031e-02	8.112698e-04	8.112698e-04
1.740000e+00	1.760000e+00	1.345900e-02	7.770557e-04	7.770557e-04
1.760000e+00	1.780000e+00	1.318982e-02	7.692459e-04	7.692459e-04
1.780000e+00	1.800000e+00	1.265146e-02	7.533834e-04	7.533834e-04
1.800000e+00	1.820000e+00	1.072233e-02	6.935703e-04	6.935703e-04
1.820000e+00	1.840000e+00	1.009425e-02	6.729498e-04	6.729498e-04
1.840000e+00	1.860000e+00	1.031856e-02	6.803861e-04	6.803861e-04
1.860000e+00	1.880000e+00	9.735340e-03	6.608780e-04	6.608780e-04
1.880000e+00	1.900000e+00	9.286710e-03	6.454710e-04	6.454710e-04
1.900000e+00	1.920000e+00	7.222995e-03	5.692519e-04	5.692519e-04
1.920000e+00	1.940000e+00	6.056550e-03	5.212648e-04	5.212648e-04
1.940000e+00	1.960000e+00	6.370595e-03	5.346083e-04	5.346083e-04
1.960000e+00	1.980000e+00	7.043545e-03	5.621359e-04	5.621359e-04
1.980000e+00	2.000000e+00	5.518190e-03	4.975584e-04	4.975584e-04
# END HISTOGRAM

# BEGIN HISTOGRAM newColl
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=Termal $p_\perp$ w hadron scattering
# xlow   xhigh   val     errminus        errplus
0.000000e+00	2.000000e-02	6.243640e-02	1.674675e-03	1.674675e-03
2.000000e-02	4.000000e-02	1.872193e-01	2.899925e-03	2.899925e-03
4.000000e-02	6.000000e-02	3.200426e-01	3.791538e-03	3.791538e-03
6.000000e-02	8.000000e-02	4.306314e-01	4.398092e-03	4.398092e-03
8.000000e-02	1.000000e-01	5.595470e-01	5.013370e-03	5.013370e-03
1.000000e-01	1.200000e-01	6.689230e-01	5.481501e-03	5.481501e-03
1.200000e-01	1.400000e-01	7.776250e-01	5.910123e-03	5.910123e-03
1.400000e-01	1.600000e-01	8.604095e-01	6.216760e-03	6.216760e-03
1.600000e-01	1.800000e-01	9.603525e-01	6.567905e-03	6.567905e-03
1.800000e-01	2.000000e-01	1.040980e+00	6.838059e-03	6.838059e-03
2.000000e-01	2.200000e-01	1.121834e+00	7.098650e-03	7.098650e-03
2.200000e-01	2.400000e-01	1.183641e+00	7.291577e-03	7.291577e-03
2.400000e-01	2.600000e-01	1.223394e+00	7.413011e-03	7.413011e-03
2.600000e-01	2.800000e-01	1.284617e+00	7.596234e-03	7.596234e-03
2.800000e-01	3.000000e-01	1.307391e+00	7.663271e-03	7.663271e-03
3.000000e-01	3.200000e-01	1.335510e+00	7.745242e-03	7.745242e-03
3.200000e-01	3.400000e-01	1.352983e+00	7.795746e-03	7.795746e-03
3.400000e-01	3.600000e-01	1.384965e+00	7.887344e-03	7.887344e-03
3.600000e-01	3.800000e-01	1.397182e+00	7.922058e-03	7.922058e-03
3.800000e-01	4.000000e-01	1.388872e+00	7.898465e-03	7.898465e-03
4.000000e-01	4.200000e-01	1.362955e+00	7.824422e-03	7.824422e-03
4.200000e-01	4.400000e-01	1.358912e+00	7.812808e-03	7.812808e-03
4.400000e-01	4.600000e-01	1.339148e+00	7.755785e-03	7.755785e-03
4.600000e-01	4.800000e-01	1.321765e+00	7.705282e-03	7.705282e-03
4.800000e-01	5.000000e-01	1.296341e+00	7.630817e-03	7.630817e-03
5.000000e-01	5.200000e-01	1.250075e+00	7.493410e-03	7.493410e-03
5.200000e-01	5.400000e-01	1.226178e+00	7.421444e-03	7.421444e-03
5.400000e-01	5.600000e-01	1.183102e+00	7.289918e-03	7.289918e-03
5.600000e-01	5.800000e-01	1.154265e+00	7.200524e-03	7.200524e-03
5.800000e-01	6.000000e-01	1.103462e+00	7.040284e-03	7.040284e-03
6.000000e-01	6.200000e-01	1.059666e+00	6.899159e-03	6.899159e-03
6.200000e-01	6.400000e-01	1.024271e+00	6.782955e-03	6.782955e-03
6.400000e-01	6.600000e-01	9.820480e-01	6.641679e-03	6.641679e-03
6.600000e-01	6.800000e-01	9.323235e-01	6.471348e-03	6.471348e-03
6.800000e-01	7.000000e-01	8.855185e-01	6.306818e-03	6.306818e-03
7.000000e-01	7.200000e-01	8.485960e-01	6.173933e-03	6.173933e-03
7.200000e-01	7.400000e-01	8.024200e-01	6.003607e-03	6.003607e-03
7.400000e-01	7.600000e-01	7.693150e-01	5.878461e-03	5.878461e-03
7.600000e-01	7.800000e-01	7.317635e-01	5.733197e-03	5.733197e-03
7.800000e-01	8.000000e-01	6.983890e-01	5.600931e-03	5.600931e-03
8.000000e-01	8.200000e-01	6.586365e-01	5.439191e-03	5.439191e-03
8.200000e-01	8.400000e-01	6.162785e-01	5.261383e-03	5.261383e-03
8.400000e-01	8.600000e-01	5.776940e-01	5.094016e-03	5.094016e-03
8.600000e-01	8.800000e-01	5.434210e-01	4.940600e-03	4.940600e-03
8.800000e-01	9.000000e-01	5.071720e-01	4.772975e-03	4.772975e-03
9.000000e-01	9.200000e-01	4.865546e-01	4.674953e-03	4.674953e-03
9.200000e-01	9.400000e-01	4.540787e-01	4.516240e-03	4.516240e-03
9.400000e-01	9.600000e-01	4.214231e-01	4.350815e-03	4.350815e-03
9.600000e-01	9.800000e-01	3.968079e-01	4.221839e-03	4.221839e-03
9.800000e-01	1.000000e+00	3.659041e-01	4.054107e-03	4.054107e-03
1.000000e+00	1.020000e+00	3.447926e-01	3.935414e-03	3.935414e-03
1.020000e+00	1.040000e+00	3.254328e-01	3.823333e-03	3.823333e-03
1.040000e+00	1.060000e+00	2.984369e-01	3.661320e-03	3.661320e-03
1.060000e+00	1.080000e+00	2.808739e-01	3.551953e-03	3.551953e-03
1.080000e+00	1.100000e+00	2.625921e-01	3.434412e-03	3.434412e-03
1.100000e+00	1.120000e+00	2.460173e-01	3.324255e-03	3.324255e-03
1.120000e+00	1.140000e+00	2.314189e-01	3.224118e-03	3.224118e-03
1.140000e+00	1.160000e+00	2.123735e-01	3.088600e-03	3.088600e-03
1.160000e+00	1.180000e+00	1.928790e-01	2.943432e-03	2.943432e-03
1.180000e+00	1.200000e+00	1.809307e-01	2.850806e-03	2.850806e-03
1.200000e+00	1.220000e+00	1.682638e-01	2.749203e-03	2.749203e-03
1.220000e+00	1.240000e+00	1.556867e-01	2.644461e-03	2.644461e-03
1.240000e+00	1.260000e+00	1.413128e-01	2.519430e-03	2.519430e-03
1.260000e+00	1.280000e+00	1.396059e-01	2.504168e-03	2.504168e-03
1.280000e+00	1.300000e+00	1.262652e-01	2.381515e-03	2.381515e-03
1.300000e+00	1.320000e+00	1.165179e-01	2.287747e-03	2.287747e-03
1.320000e+00	1.340000e+00	1.053333e-01	2.175176e-03	2.175176e-03
1.340000e+00	1.360000e+00	9.810150e-02	2.099178e-03	2.099178e-03
1.360000e+00	1.380000e+00	9.131885e-02	2.025310e-03	2.025310e-03
1.380000e+00	1.400000e+00	8.395225e-02	1.941903e-03	1.941903e-03
1.400000e+00	1.420000e+00	7.725940e-02	1.862890e-03	1.862890e-03
1.420000e+00	1.440000e+00	7.092595e-02	1.784901e-03	1.784901e-03
1.440000e+00	1.460000e+00	6.468230e-02	1.704529e-03	1.704529e-03
1.460000e+00	1.480000e+00	6.198720e-02	1.668639e-03	1.668639e-03
1.480000e+00	1.500000e+00	5.462060e-02	1.566353e-03	1.566353e-03
1.500000e+00	1.520000e+00	5.322815e-02	1.546259e-03	1.546259e-03
1.520000e+00	1.540000e+00	4.887107e-02	1.481622e-03	1.481622e-03
1.540000e+00	1.560000e+00	4.370547e-02	1.401133e-03	1.401133e-03
1.560000e+00	1.580000e+00	4.163923e-02	1.367612e-03	1.367612e-03
1.580000e+00	1.600000e+00	3.880938e-02	1.320322e-03	1.320322e-03
1.600000e+00	1.620000e+00	3.494641e-02	1.252889e-03	1.252889e-03
1.620000e+00	1.640000e+00	3.288017e-02	1.215286e-03	1.215286e-03
1.640000e+00	1.660000e+00	2.843326e-02	1.130121e-03	1.130121e-03
1.660000e+00	1.680000e+00	2.816375e-02	1.124752e-03	1.124752e-03
1.680000e+00	1.700000e+00	2.663653e-02	1.093831e-03	1.093831e-03
1.700000e+00	1.720000e+00	2.349225e-02	1.027244e-03	1.027244e-03
1.720000e+00	1.740000e+00	1.792238e-02	8.972416e-04	8.972416e-04
1.740000e+00	1.760000e+00	1.900042e-02	9.238322e-04	9.238322e-04
1.760000e+00	1.780000e+00	1.648500e-02	8.605102e-04	8.605102e-04
1.780000e+00	1.800000e+00	1.626041e-02	8.546283e-04	8.546283e-04
1.800000e+00	1.820000e+00	1.684435e-02	8.698383e-04	8.698383e-04
1.820000e+00	1.840000e+00	1.374499e-02	7.857487e-04	7.857487e-04
1.840000e+00	1.860000e+00	1.432892e-02	8.022659e-04	8.022659e-04
1.860000e+00	1.880000e+00	1.334073e-02	7.741074e-04	7.741074e-04
1.880000e+00	1.900000e+00	1.078038e-02	6.958707e-04	6.958707e-04
1.900000e+00	1.920000e+00	1.024136e-02	6.782509e-04	6.782509e-04
1.920000e+00	1.940000e+00	9.432835e-03	6.509274e-04	6.509274e-04
1.940000e+00	1.960000e+00	7.546270e-03	5.822072e-04	5.822072e-04
1.960000e+00	1.980000e+00	7.007250e-03	5.610290e-04	5.610290e-04
1.980000e+00	2.000000e+00	7.321675e-03	5.734780e-04	5.734780e-04
# END HISTOGRAM


